Structured interpolation for multivariate transfer functions of quadratic-bilinear systems

High-dimensional/high-fidelity nonlinear dynamical systems appear naturally when the goal is to accurately model real-world phenomena. Many physical properties are thereby encoded in the internal differential structure of these resulting large-scale nonlinear systems. The high-dimensionality of the dynamics causes computational bottlenecks, especially when these large-scale systems need to be simulated for a variety of situations such as different forcing terms. This motivates model reduction where the goal is to replace the full-order dynamics with accurate reduced-order surrogates. Interpolation-based model reduction has been proven to be an effective tool for the construction of cheap-to-evaluate surrogate models that preserve the internal structure in the case of weak nonlinearities. In this paper, we consider the construction of multivariate interpolants in frequency domain for structured quadratic-bilinear systems. We propose definitions for structured variants of the symmetric subsystem and generalized transfer functions of quadratic-bilinear systems and provide conditions for structure-preserving interpolation by projection. The theoretical results are illustrated using two numerical examples including the simulation of molecular dynamics in crystal structures.

==> graphics/data/timedelay_g1_relerr_best.dat <==
0.001	1.0134341e-12	7.5757497e-13	8.946118e-06
0.0010280732	2.59401e-13	1.725762e-12	8.9461202e-06
0.0010569346	2.0143562e-12	3.6392637e-12	8.9461227e-06
0.0010866061	2.4844731e-12	1.0082699e-12	8.9461252e-06
0.0011171107	6.0975204e-13	1.2724471e-12	8.946128e-06
0.0011484715	5.5685651e-13	1.1411839e-12	8.9461307e-06
0.0011807128	1.8031291e-12	5.4692834e-13	8.9461337e-06
0.0012138593	4.4105047e-13	1.4135615e-12	8.9461368e-06
0.0012479362	7.1118315e-13	1.1085366e-12	8.9461401e-06
0.0012829698	2.8058948e-12	1.3081165e-12	8.9461434e-06
0.0013189869	2.0137088e-12	3.6378421e-12	8.9461474e-06
0.0013560151	2.2329953e-12	8.344231e-13	8.9461511e-06
0.0013940828	8.2228181e-13	8.9315e-13	8.9461556e-06
0.0014332192	1.9763508e-12	6.4818715e-13	8.94616e-06
0.0014734543	3.6893362e-13	1.9158945e-12	8.9461646e-06
0.0015148189	4.3166684e-13	1.4079081e-12	8.9461696e-06
0.0015573448	8.3441871e-13	2.4589022e-12	8.9461749e-06
0.0016010645	2.0412512e-12	6.6662299e-13	8.9461802e-06
0.0016460115	1.8829234e-12	5.1152581e-13	8.9461859e-06
0.0016922204	3.4289022e-13	1.3803208e-12	8.9461923e-06
0.0017397264	2.2523701e-12	8.3332808e-13	8.9461987e-06
0.0017885662	8.002513e-13	2.361754e-12	8.9462057e-06
0.001838777	2.7960433e-12	1.3252578e-12	8.946213e-06
0.0018903974	1.7166039e-12	4.5824055e-13	8.9462204e-06
0.0019434669	7.1327301e-13	1.0692745e-12	8.9462288e-06
0.0019980263	1.4667132e-12	6.3181829e-13	8.9462373e-06
0.0020541173	4.2535755e-13	2.0016431e-12	8.9462461e-06
0.002111783	1.419023e-12	5.1930253e-13	8.9462558e-06
0.0021710676	1.0488556e-12	2.673555e-12	8.9462661e-06
0.0022320165	7.6681653e-13	9.8375692e-13	8.9462766e-06
0.0022946764	5.6202254e-13	1.1941652e-12	8.9462879e-06
0.0023590953	2.148458e-12	7.4083168e-13	8.9462999e-06
0.0024253227	4.1122985e-12	2.5949805e-12	8.9463124e-06
0.0024934094	4.2370278e-12	2.7322609e-12	8.9463258e-06
0.0025634074	3.0009493e-12	1.4964654e-12	8.94634e-06
0.0026353705	6.8025386e-13	2.3123038e-12	8.9463549e-06
0.0027093539	2.9099163e-12	1.3839444e-12	8.9463707e-06
0.0027854142	7.1673677e-13	2.3429317e-12	8.9463873e-06
0.0028636097	2.7932881e-12	4.4107074e-12	8.9464052e-06
0.0029440005	2.6128153e-12	4.2231786e-12	8.9464236e-06
0.0030266481	6.8937708e-13	1.2447083e-12	8.9464433e-06
0.0031116158	1.3017976e-12	2.8886206e-12	8.9464642e-06
0.0031989689	1.4693128e-12	3.0981556e-12	8.9464859e-06
0.0032887743	2.9074565e-12	1.3973303e-12	8.946509e-06
0.0033811008	3.0391388e-13	1.9085549e-12	8.9465336e-06
0.0034760192	2.7129666e-12	4.3176233e-12	8.9465595e-06
0.0035736022	3.2354627e-12	1.6694426e-12	8.9465869e-06
0.0036739248	1.2071874e-12	7.2058285e-13	8.946616e-06
0.0037770637	1.0874945e-12	8.3557085e-13	8.9466467e-06
0.003883098	7.3222677e-12	5.7546231e-12	8.9466786e-06
0.0039921091	7.2726887e-13	1.030098e-12	8.9467131e-06
0.0041041805	2.3543557e-12	9.4249461e-13	8.9467494e-06
0.0042193981	1.4252121e-12	5.9396758e-13	8.9467875e-06
0.0043378502	1.2813389e-12	5.9850366e-13	8.9468278e-06
0.0044596276	1.6425675e-12	4.0867629e-13	8.9468704e-06
0.0045848238	2.1452488e-12	7.3183283e-13	8.9469156e-06
0.0047135345	2.1185316e-12	7.8344222e-13	8.9469634e-06
0.0048458586	2.9313228e-13	1.8596611e-12	8.9470137e-06
0.0049818975	4.2666058e-12	2.6967784e-12	8.947067e-06
0.0051217554	7.937715e-13	2.4131649e-12	8.9471233e-06
0.0052655396	7.2956305e-13	2.3151039e-12	8.9471827e-06
0.0054133603	5.5432228e-12	3.9588619e-12	8.9472456e-06
0.0055653308	3.0543554e-13	1.9244756e-12	8.9473122e-06
0.0057215676	5.3204354e-13	1.4521539e-12	8.9473826e-06
0.0058821904	1.3343764e-12	6.7808958e-13	8.9474567e-06
0.0060473224	3.2813231e-12	1.7235152e-12	8.9475351e-06
0.0062170903	3.189573e-12	1.6532433e-12	8.9476179e-06
0.0063916241	5.4941493e-12	3.9263417e-12	8.9477056e-06
0.0065710575	1.0827651e-12	8.5737563e-13	8.9477986e-06
0.0067555283	3.1796573e-12	1.6556209e-12	8.9478962e-06
0.0069451778	2.1597145e-12	7.7275698e-13	8.9479999e-06
0.0071401513	1.5051564e-12	5.2135133e-13	8.9481093e-06
0.0073405984	4.9142156e-12	3.352416e-12	8.9482245e-06
0.0075466726	1.8464609e-12	6.202472e-13	8.9483471e-06
0.0077585321	7.6489602e-13	1.4111152e-12	8.9484764e-06
0.0079763391	2.4709227e-12	1.055875e-12	8.9486128e-06
0.0082002606	7.980155e-13	2.3711254e-12	8.9487573e-06
0.0084304684	2.5193075e-13	1.4907741e-12	8.9489096e-06
0.0086671388	1.8003284e-12	3.4294209e-12	8.9490708e-06
0.0089104533	4.5857787e-12	3.0178523e-12	8.9492409e-06
0.0091605985	2.6577355e-12	1.1410457e-12	8.9494211e-06
0.009417766	1.2510804e-12	2.8787014e-12	8.9496114e-06
0.0096821531	3.2536664e-12	1.7388179e-12	8.9498125e-06
0.0099539623	7.9028221e-13	2.3592314e-12	8.9500252e-06
0.010233402	1.8928699e-12	8.2480455e-13	8.9502497e-06
0.010520687	2.5087134e-12	4.1348685e-12	8.9504873e-06
0.010816036	6.3490558e-13	1.132655e-12	8.9507383e-06
0.011119677	2.3995971e-12	1.0055071e-12	8.9510033e-06
0.011431843	4.1180186e-12	2.5511578e-12	8.9512836e-06
0.011752771	4.3748669e-12	2.8479782e-12	8.95158e-06
0.012082709	1.0858185e-12	9.4838299e-13	8.951893e-06
0.01242191	7.4372465e-13	1.3888954e-12	8.9522243e-06
0.012770633	5.0398831e-13	1.9721739e-12	8.9525741e-06
0.013129146	4.2457387e-12	2.6765828e-12	8.9529434e-06
0.013497723	1.2612973e-12	2.889236e-12	8.9533343e-06
0.013876648	5.841765e-13	1.9206386e-12	8.9537471e-06
0.01426621	4.3555723e-12	2.7951708e-12	8.9541833e-06
0.014666709	2.5691592e-13	1.6360849e-12	8.9546448e-06
0.01507845	1.4085479e-12	5.8335977e-13	8.9551323e-06
0.015501751	1.834133e-12	8.2182816e-13	8.9556477e-06
0.015936935	4.2830563e-13	1.4506698e-12	8.9561922e-06
0.016384336	1.1125316e-12	1.0158113e-12	8.9567675e-06
0.016844298	1.478432e-12	8.1026861e-13	8.9573757e-06
0.017317171	1.0367102e-12	9.9411994e-13	8.9580186e-06
0.01780332	5.445531e-13	2.1089748e-12	8.9586978e-06
0.018303117	2.4492539e-12	4.0602764e-12	8.9594155e-06
0.018816944	2.9747911e-12	1.538385e-12	8.9601743e-06
0.019345197	2.4440136e-12	9.5949035e-13	8.9609761e-06
0.019888279	2.4683755e-12	1.0234614e-12	8.9618233e-06
0.020446607	1.333609e-12	6.3945704e-13	8.9627191e-06
0.021020609	1.5538421e-12	4.4080493e-13	8.9636655e-06
0.021610725	5.7600534e-13	2.1637272e-12	8.9646658e-06
0.022217408	1.1008139e-12	6.6056318e-13	8.9657227e-06
0.022841122	2.5557293e-13	1.6659339e-12	8.9668397e-06
0.023482346	7.1867828e-13	2.3356487e-12	8.9680204e-06
0.024141571	3.7601278e-13	1.3800762e-12	8.9692678e-06
0.024819303	4.5638731e-13	1.4011452e-12	8.9705861e-06
0.025516061	6.8518605e-13	1.0784592e-12	8.9719792e-06
0.026232379	3.8558107e-12	2.2799449e-12	8.9734512e-06
0.026968806	1.3084245e-12	2.9133719e-12	8.9750073e-06
0.027725908	1.3640678e-12	8.7910014e-13	8.9766509e-06
0.028504263	2.5498975e-12	4.1874321e-12	8.9783885e-06
0.02930447	4.154694e-13	1.2854124e-12	8.9802242e-06
0.030127141	1.0530585e-12	2.6961107e-12	8.982164e-06
0.030972907	8.4133808e-13	2.4856708e-12	8.9842138e-06
0.031842416	1.5911645e-12	6.2473444e-13	8.9863796e-06
0.032736335	3.8502698e-12	2.2777143e-12	8.9886682e-06
0.03365535	4.4507145e-13	2.0262065e-12	8.9910866e-06
0.034600164	1.4703839e-12	4.230211e-13	8.9936417e-06
0.035571502	2.8148938e-12	1.2567834e-12	8.9963412e-06
0.036570109	2.9519473e-12	1.4229946e-12	8.9991939e-06
0.03759675	3.838662e-12	2.2638758e-12	9.0022076e-06
0.038652212	4.5489134e-12	2.9517306e-12	9.0053917e-06
0.039737304	6.0809947e-13	2.2211819e-12	9.008756e-06
0.040852858	2.7166298e-12	1.1774734e-12	9.0123103e-06
0.041999729	3.476776e-13	1.9252797e-12	9.0160653e-06
0.043178797	2.215135e-12	8.4637446e-13	9.020032e-06
0.044390965	1.5756054e-12	6.2827099e-13	9.0242227e-06
0.045637163	3.2412791e-12	1.6695991e-12	9.0286495e-06
0.046918345	3.0845972e-12	1.5038406e-12	9.0333259e-06
0.048235494	4.4188308e-13	1.3599203e-12	9.0382658e-06
0.04958962	1.4410893e-12	3.099895e-12	9.0434835e-06
0.050981761	1.8085727e-12	4.2101304e-13	9.0489947e-06
0.052412983	1.3218003e-12	6.1820444e-13	9.0548158e-06
0.053884384	3.0764935e-12	1.4977819e-12	9.0609637e-06
0.055397093	1.5986547e-12	3.6498439e-13	9.0674568e-06
0.056952268	2.6565338e-12	4.3126327e-12	9.0743146e-06
0.058551102	5.3287342e-12	3.7012266e-12	9.0815556e-06
0.06019482	8.2813431e-13	2.5069722e-12	9.0892028e-06
0.061884682	3.561256e-13	2.0344837e-12	9.0972774e-06
0.063621985	1.3499788e-12	6.5338408e-13	9.1058031e-06
0.065408059	2.4951325e-12	1.0280037e-12	9.1148051e-06
0.067244274	2.4447575e-13	1.6450868e-12	9.124309e-06
0.069132038	2.5785166e-12	1.0338164e-12	9.1343421e-06
0.071072797	4.2292501e-13	1.5665297e-12	9.1449333e-06
0.07306804	9.8193926e-13	2.6440644e-12	9.1561131e-06
0.075119295	1.9481715e-12	4.5176163e-13	9.1679128e-06
0.077228136	2.9876805e-12	1.3748283e-12	9.1803666e-06
0.079396178	1.8504441e-12	5.1830451e-13	9.1935093e-06
0.081625085	2.1619387e-12	6.3996988e-13	9.2073778e-06
0.083916564	8.6234352e-13	9.9696597e-13	9.2220112e-06
0.086272373	2.1960082e-12	7.1517609e-13	9.2374499e-06
0.088694317	1.884646e-12	3.6119439e-12	9.2537371e-06
0.091184252	8.3692064e-13	2.5514013e-12	9.2709172e-06
0.093744088	1.3456165e-12	5.9508334e-13	9.2890377e-06
0.096375787	2.4281883e-12	7.839116e-13	9.3081477e-06
0.099081366	5.0443561e-13	2.2465432e-12	9.3282991e-06
0.1018629	5.7327043e-13	1.289083e-12	9.3495458e-06
0.10472252	3.5000893e-13	1.8441096e-12	9.3719448e-06
0.10766242	4.877085e-12	3.1213921e-12	9.3955548e-06
0.11068485	2.0583121e-12	4.4795289e-13	9.4204386e-06
0.11379213	1.108988e-12	1.1635002e-12	9.4466611e-06
0.11698664	1.0152444e-12	2.8178634e-12	9.4742891e-06
0.12027083	2.2010962e-12	4.5896428e-13	9.5033941e-06
0.12364722	6.4063278e-13	2.4324375e-12	9.5340496e-06
0.1271184	3.1263165e-12	1.3517309e-12	9.5663325e-06
0.13068702	2.4644963e-12	7.0798116e-13	9.6003234e-06
0.13435583	8.6110443e-13	1.0857635e-12	9.6361058e-06
0.13812763	1.3972797e-12	6.0504352e-13	9.6737662e-06
0.14200532	8.5028692e-13	2.7270962e-12	9.7133953e-06
0.14599187	1.2765368e-12	3.1617375e-12	9.7550871e-06
0.15009033	2.4030791e-12	6.9314591e-13	9.7989386e-06
0.15430385	1.5144799e-12	3.4354783e-12	9.8450519e-06
0.15863565	1.4182046e-12	8.2883718e-13	9.8935313e-06
0.16308907	3.8233113e-13	2.2873651e-12	9.9444854e-06
0.1676675	6.3515641e-13	2.5491949e-12	9.9980267e-06
0.17237447	4.4237005e-13	2.294302e-12	1.0054271e-05
0.17721358	1.875869e-12	8.2390603e-13	1.011334e-05
0.18218853	1.0307746e-12	1.2276739e-12	1.0175356e-05
0.18730315	6.9888484e-13	2.6883458e-12	1.0240446e-05
0.19256136	2.1201783e-12	5.5302809e-13	1.0308744e-05
0.19796718	2.7243527e-12	8.7280636e-13	1.0380382e-05
0.20352475	9.988139e-13	1.3257441e-12	1.0455502e-05
0.20923835	8.8446665e-13	1.6520121e-12	1.0534244e-05
0.21511234	1.561869e-12	1.0580986e-12	1.0616756e-05
0.22115124	6.3053816e-13	2.7851402e-12	1.0703187e-05
0.22735967	1.4003806e-12	1.2530682e-12	1.079369e-05
0.23374239	6.0667722e-13	2.6287131e-12	1.0888421e-05
0.24030429	2.0785168e-12	1.0930982e-12	1.0987541e-05
0.24705041	7.6979414e-13	2.9632144e-12	1.1091211e-05
0.25398591	7.4749164e-13	2.6646814e-12	1.1199597e-05
0.26111611	8.2170278e-13	2.2633045e-12	1.1312868e-05
0.26844648	1.0669761e-12	2.0792552e-12	1.1431194e-05
0.27598264	1.1294554e-12	3.3830869e-12	1.1554748e-05
0.28373036	1.2228011e-12	2.3059768e-12	1.1683706e-05
0.29169559	1.2590686e-12	3.6553952e-12	1.1818245e-05
0.29988442	1.237486e-12	3.4794588e-12	1.1958543e-05
0.30830315	2.830066e-12	5.4381571e-12	1.2104783e-05
0.31695821	1.3350928e-12	3.6392964e-12	1.2257145e-05
0.32585625	3.0050129e-12	5.6874712e-12	1.2415812e-05
0.33500408	1.6503521e-12	4.2606384e-12	1.2580968e-05
0.34440873	3.9768371e-12	6.7730116e-12	1.2752798e-05
0.35407739	3.0173706e-12	5.9068771e-12	1.2931484e-05
0.36401748	2.1534371e-12	4.8835467e-12	1.3117214e-05
0.37423663	3.824818e-12	6.7747062e-12	1.3310169e-05
0.38474266	2.5763566e-12	5.5340901e-12	1.3510534e-05
0.39554362	3.2564385e-12	6.3844743e-12	1.3718491e-05
0.40664781	2.8214014e-12	5.8622202e-12	1.3934222e-05
0.41806372	2.7798033e-12	5.5999678e-12	1.4157907e-05
0.42980012	3.7077172e-12	7.0704289e-12	1.4389724e-05
0.441866	3.2540362e-12	6.4816289e-12	1.4629849e-05
0.4542706	3.515496e-12	6.2265746e-12	1.4878455e-05
0.46702344	4.6406601e-12	8.278607e-12	1.5135713e-05
0.48013429	4.5888658e-12	8.2747888e-12	1.5401791e-05
0.49361321	4.1355276e-12	7.4291519e-12	1.5676852e-05
0.50747052	4.6275324e-12	8.4073836e-12	1.5961057e-05
0.52171686	5.1145055e-12	9.0989484e-12	1.625456e-05
0.53636313	5.6304687e-12	9.7265159e-12	1.6557512e-05
0.55142057	5.7972732e-12	9.9559914e-12	1.6870059e-05
0.56690073	5.9607112e-12	1.0159691e-11	1.7192339e-05
0.58281546	6.4264223e-12	1.0886212e-11	1.7524486e-05
0.59917697	7.0942965e-12	1.1746173e-11	1.7866626e-05
0.6159978	6.8279415e-12	1.1314008e-11	1.8218878e-05
0.63329084	7.1578646e-12	1.1940526e-11	1.8581351e-05
0.65106936	7.464661e-12	1.2494612e-11	1.8954147e-05
0.66934697	7.8591401e-12	1.2932889e-11	1.9337358e-05
0.6881377	8.1808292e-12	1.3489917e-11	1.9731065e-05
0.70745594	8.6091844e-12	1.4075327e-11	2.0135337e-05
0.72731651	8.9209318e-12	1.4450754e-11	2.0550234e-05
0.74773463	9.4361847e-12	1.5066224e-11	2.0975798e-05
0.76872595	9.6154005e-12	1.5586477e-11	2.141206e-05
0.79030657	1.0254812e-11	1.6300239e-11	2.1859034e-05
0.81249302	1.0301812e-11	1.6665727e-11	2.2316718e-05
0.83530232	1.1313886e-11	1.7647626e-11	2.2785089e-05
0.85875195	1.117159e-11	1.7876418e-11	2.3264109e-05
0.88285988	1.1141156e-11	1.8225781e-11	2.3753713e-05
0.90764461	1.1659671e-11	1.8892547e-11	2.4253816e-05
0.93312512	1.2203367e-11	1.9515374e-11	2.4764308e-05
0.95932095	1.3228607e-11	2.0482964e-11	2.5285049e-05
0.98625218	1.274647e-11	2.0630189e-11	2.5815872e-05
1.0139395	1.2895457e-11	2.1069238e-11	2.6356575e-05
1.042404	1.3836602e-11	2.1947965e-11	2.6906924e-05
1.0716676	1.3677262e-11	2.2175816e-11	2.7466645e-05
1.1017528	1.4350649e-11	2.2920525e-11	2.8035425e-05
1.1326826	1.4696383e-11	2.3456806e-11	2.8612904e-05
1.1644806	1.4238879e-11	2.3503805e-11	2.9198678e-05
1.1971713	1.5087448e-11	2.4333731e-11	2.9792287e-05
1.2307798	1.5189899e-11	2.4721601e-11	3.0393217e-05
1.2653318	1.5370524e-11	2.5006215e-11	3.1000895e-05
1.3008537	1.5924149e-11	2.5592496e-11	3.161468e-05
1.3373729	1.622456e-11	2.6044117e-11	3.2233863e-05
1.3749172	1.618427e-11	2.6212332e-11	3.2857659e-05
1.4135156	1.6241208e-11	2.6410308e-11	3.34852e-05
1.4531975	1.6508308e-11	2.6763402e-11	3.4115533e-05
1.4939935	1.6681755e-11	2.697378e-11	3.474761e-05
1.5359347	1.7008474e-11	2.7219227e-11	3.5380285e-05
1.5790533	1.6734842e-11	2.713488e-11	3.6012302e-05
1.6233824	1.7392706e-11	2.7565302e-11	3.6642293e-05
1.668956	1.7082233e-11	2.7375862e-11	3.7268769e-05
1.715809	1.7060059e-11	2.7289837e-11	3.7890111e-05
1.7639773	1.7149212e-11	2.7286374e-11	3.8504563e-05
1.8134978	1.7016199e-11	2.7075951e-11	3.9110228e-05
1.8644085	1.6836924e-11	2.683123e-11	3.9705055e-05
1.9167485	1.6789881e-11	2.6619769e-11	4.0286833e-05
1.9705578	1.6890838e-11	2.6492097e-11	4.0853186e-05
2.0258777	1.6816733e-11	2.6137987e-11	4.1401568e-05
2.0827506	1.6791133e-11	2.5855741e-11	4.192925e-05
2.1412202	1.6625916e-11	2.5461611e-11	4.2433322e-05
2.2013311	1.6640307e-11	2.5131236e-11	4.2910687e-05
2.2631296	1.6533394e-11	2.4647722e-11	4.3358058e-05
2.3266629	1.6434358e-11	2.4216854e-11	4.3771961e-05
2.3919798	1.6309842e-11	2.3588792e-11	4.4148735e-05
2.4591304	1.6564362e-11	2.3397284e-11	4.4484543e-05
2.5281661	1.6287224e-11	2.2659488e-11	4.477538e-05
2.5991399	1.6403515e-11	2.2168581e-11	4.5017089e-05
2.6721062	1.6345479e-11	2.1582177e-11	4.5205393e-05
2.7471208	1.6120428e-11	2.0804221e-11	4.5335918e-05
2.8242413	1.6178905e-11	2.0310721e-11	4.5404246e-05
2.9035269	1.6394157e-11	1.9910446e-11	4.5405973e-05
2.9850382	1.6174234e-11	1.9200213e-11	4.5336783e-05
3.0688379	1.6337291e-11	1.8627132e-11	4.5192558e-05
3.1549901	1.6390978e-11	1.7926204e-11	4.4969499e-05
3.2435608	1.6434697e-11	1.7364587e-11	4.4664306e-05
3.334618	1.6427066e-11	1.6844572e-11	4.4274391e-05
3.4282315	1.6662309e-11	1.6388279e-11	4.3798167e-05
3.524473	1.6734047e-11	1.6039226e-11	4.3235407e-05
3.6234163	1.6783963e-11	1.5872764e-11	4.2587723e-05
3.7251373	1.6924449e-11	1.5767691e-11	4.1859165e-05
3.8297139	1.6935834e-11	1.600172e-11	4.1057002e-05
3.9372263	1.7134076e-11	1.6362758e-11	4.0192695e-05
4.047757	1.7265033e-11	1.6972528e-11	3.9283119e-05
4.1613906	1.7483732e-11	1.7821842e-11	3.8352016e-05
4.2782142	1.743483e-11	1.8791313e-11	3.743164e-05
4.3983175	1.7578399e-11	1.9882118e-11	3.6564413e-05
4.5217924	1.7920611e-11	2.096405e-11	3.5804204e-05
4.6487337	1.8068271e-11	2.1875093e-11	3.5216539e-05
4.7792386	1.7996127e-11	2.2705359e-11	3.4876739e-05
4.9134073	1.7304955e-11	2.3387181e-11	3.4864959e-05
5.0513425	1.6697056e-11	2.3664608e-11	3.5257681e-05
5.1931499	1.5712507e-11	2.3404839e-11	3.6116774e-05
5.3389384	1.4222245e-11	2.3163829e-11	3.7479045e-05
5.4888196	1.2923476e-11	2.162248e-11	3.9349967e-05
5.6429085	1.1816975e-11	2.1133395e-11	4.1703796e-05
5.8013231	1.0843149e-11	1.9725803e-11	4.4489357e-05
5.9641849	1.0696187e-11	1.9854361e-11	4.7638514e-05
6.1316188	1.2193677e-11	2.2111106e-11	5.1074188e-05
6.3037532	1.468456e-11	2.5297698e-11	5.4716087e-05
6.4807198	1.8955234e-11	3.0070599e-11	5.8483922e-05
6.6626545	2.4435986e-11	3.5215294e-11	6.2298749e-05
6.8496967	3.0284545e-11	4.0642464e-11	6.608325e-05
7.0419898	3.541261e-11	4.515994e-11	6.97616e-05
7.2396811	3.9306613e-11	4.8718274e-11	7.3259337e-05
7.4429223	4.0993566e-11	5.0884072e-11	7.6503529e-05
7.6518692	4.1476395e-11	5.2177377e-11	7.942344e-05
7.8666818	4.0302139e-11	5.2766212e-11	8.1951863e-05
8.0875249	3.8257902e-11	5.3022466e-11	8.4027255e-05
8.3145678	3.6804779e-11	5.4025662e-11	8.5596819e-05
8.5479845	3.5436984e-11	5.5152525e-11	8.6620734e-05
8.787954	3.4608721e-11	5.6901267e-11	8.7077801e-05
9.0346602	3.4287985e-11	5.8809205e-11	8.6972893e-05
9.2882923	3.368123e-11	5.974173e-11	8.634666e-05
9.5490446	3.3290797e-11	5.9787193e-11	8.5287845e-05
9.817117	3.331632e-11	5.8675792e-11	8.3947925e-05
10.092715	3.3781339e-11	5.6522654e-11	8.2555875e-05
10.37605	3.5443196e-11	5.3434988e-11	8.1426738e-05
10.667339	3.7778501e-11	4.9587319e-11	8.0951074e-05
10.966806	4.0695072e-11	4.4374991e-11	8.1547537e-05
11.27468	4.3496387e-11	3.7822555e-11	8.3569945e-05
11.591196	4.6472872e-11	3.0556447e-11	8.7193405e-05
11.916598	5.2614691e-11	2.4457269e-11	9.2339557e-05
12.251136	6.6005548e-11	2.211606e-11	9.8687758e-05
12.595065	8.5888778e-11	2.9743618e-11	0.00010575647
12.948649	1.048266e-10	4.4357732e-11	0.00011299867
13.312159	1.1241609e-10	5.6996801e-11	0.0001198726
13.685874	1.0303597e-10	6.1809394e-11	0.00012588566
14.070081	8.018107e-11	5.8990473e-11	0.00013062695
14.465073	5.447095e-11	5.9768277e-11	0.00013380223
14.871155	4.1991076e-11	7.6303996e-11	0.00013527777
15.288636	4.7102781e-11	1.0224078e-10	0.00013513516
15.717837	5.5723475e-11	1.2504641e-10	0.0001337357
16.159088	6.111936e-11	1.3791566e-10	0.00013178348
16.612725	6.6615119e-11	1.3909028e-10	0.00013034314
17.079098	7.9202915e-11	1.3021982e-10	0.00013071051
17.558563	1.0173532e-10	1.1417447e-10	0.00013402146
18.051489	1.3361179e-10	9.4478306e-11	0.0001406873
18.558252	1.7458277e-10	7.920181e-11	0.0001500739
19.079242	2.1450191e-10	9.503136e-11	0.00016072357
19.614858	2.2514861e-10	1.3008124e-10	0.00017087839
20.16551	1.8473299e-10	1.3276702e-10	0.00017894334
20.731621	1.0253332e-10	1.0099782e-10	0.00018381953
21.313625	4.3340948e-11	1.2203007e-10	0.00018517595
21.911967	1.1100223e-10	2.0036925e-10	0.00018368573
22.527106	1.6681e-10	2.6237019e-10	0.0001811779
23.159515	1.9388915e-10	2.8591595e-10	0.00018047612
23.809677	2.1133695e-10	2.7235109e-10	0.00018443305
24.478092	2.4394476e-10	2.318359e-10	0.0001941225
25.165271	3.2037528e-10	2.2187368e-10	0.00020772049
25.871741	3.9329421e-10	2.8890273e-10	0.00022143788
26.598044	3.3208525e-10	2.8523892e-10	0.00023146688
27.344737	1.2285298e-10	2.1153107e-10	0.00023562189
28.112392	1.8394088e-10	2.9247567e-10	0.00023440311
28.901597	3.7974088e-10	4.3539367e-10	0.00023139015
29.712958	4.78065e-10	5.0618544e-10	0.00023234169
30.547097	5.2223735e-10	4.9527243e-10	0.0002417243
31.404652	6.3693722e-10	4.9375205e-10	0.0002582571
32.286282	7.4834466e-10	5.7005999e-10	0.00027517386
33.192662	5.0418641e-10	4.8403811e-10	0.00028536855
34.124487	1.8756427e-10	3.9859612e-10	0.00028640754
35.082471	6.2643737e-10	6.0228346e-10	0.00028278564
36.06735	9.2422971e-10	7.761854e-10	0.00028423875
37.079876	1.1022512e-09	8.2509047e-10	0.00029791849
38.120828	1.3002731e-09	8.9682381e-10	0.00031921188
39.191002	1.0402465e-09	8.3760769e-10	0.00033532727
40.29122	3.5063447e-10	6.0738491e-10	0.00033852637
41.422325	9.787822e-10	8.0395412e-10	0.00033439351
42.585183	1.5590695e-09	1.079906e-09	0.00033845382
43.780686	1.9300929e-09	1.2104167e-09	0.00035894671
45.009751	1.8418877e-09	1.2373255e-09	0.00038267162
46.27332	7.9541213e-10	9.0800157e-10	0.00039148518
47.572361	1.2299285e-09	9.3224946e-10	0.00038719183
48.907871	2.2027886e-09	1.3140562e-09	0.00039173614
50.280873	2.7260621e-09	1.5294142e-09	0.00041703073
51.692419	2.0862291e-09	1.4284117e-09	0.00044108546
53.143592	1.0713772e-09	1.030702e-09	0.0004432059
54.635504	2.3611573e-09	1.2890924e-09	0.00044055713
56.169298	3.3155814e-09	1.6591447e-09	0.00046250426
57.746152	2.8117416e-09	1.685075e-09	0.0004927697
59.367272	1.5766669e-09	1.2446962e-09	0.00049716886
61.033903	2.9626644e-09	1.3736786e-09	0.00049511157
62.747321	3.9050401e-09	1.7725345e-09	0.00052368239
64.508841	2.7713866e-09	1.7405771e-09	0.00055178065
66.319812	2.5743662e-09	1.3518381e-09	0.00054844273
68.181623	4.053337e-09	1.5504524e-09	0.00056080989
70.095701	3.8137991e-09	1.9236905e-09	0.00059988018
72.063513	2.8923093e-09	1.6502949e-09	0.0006054224
74.086568	4.2278281e-09	1.4456506e-09	0.00060980437
76.166417	4.2179024e-09	1.9507157e-09	0.00065213805
78.304654	3.5206796e-09	1.8996393e-09	0.00066052859
80.502918	4.625059e-09	1.474048e-09	0.00066732553
82.762895	4.2658594e-09	2.0893983e-09	0.00071256644
85.086316	4.2840674e-09	2.0489165e-09	0.00071325744
87.474963	4.8539008e-09	1.5730999e-09	0.00073702374
89.930667	4.4059078e-09	2.3665446e-09	0.00077373788
92.455311	5.0667751e-09	1.9511161e-09	0.00077045625
95.05083	4.5643497e-09	2.1630138e-09	0.00082017202
97.719213	5.0751e-09	2.5390339e-09	0.00082307992
100.46251	4.7485645e-09	1.8279887e-09	0.00085847208
103.28281	5.1534505e-09	2.7833858e-09	0.00088118391
106.18229	4.9922451e-09	1.7375184e-09	0.00090085019
109.16317	5.2603836e-09	2.8376343e-09	0.00093755199
112.22774	5.0726407e-09	1.9700575e-09	0.00095060775
115.37833	5.4441907e-09	2.9257728e-09	0.00099179262
118.61737	4.9492345e-09	2.0434912e-09	0.0010073966
121.94734	5.8786535e-09	3.2444383e-09	0.0010437527
125.3708	4.5991748e-09	1.8763492e-09	0.0010719807
128.89036	6.5671759e-09	3.9232645e-09	0.0010928409
132.50873	4.499434e-09	2.0392485e-09	0.0011421127
136.22868	6.8172183e-09	4.2518272e-09	0.0011463594
140.05305	6.375553e-09	2.8907923e-09	0.0012023049
143.9848	5.472562e-09	2.3943386e-09	0.0012232115
148.02691	9.1909361e-09	5.2195525e-09	0.0012450473
152.18251	6.3478278e-09	2.5033341e-09	0.0013016932
156.45476	6.8881663e-09	2.9783524e-09	0.0013208067
160.84695	1.1411988e-08	6.1489322e-09	0.001342596
165.36244	9.1119524e-09	3.3120305e-09	0.0013965266
170.0047	6.0639571e-09	1.8207881e-09	0.0014351424
174.77728	1.1038843e-08	5.5073259e-09	0.0014517164
179.68384	1.4640117e-08	7.0960422e-09	0.0014808633
184.72814	1.2822017e-08	4.3566949e-09	0.001528293
189.91406	8.3985883e-09	2.2284862e-09	0.001575584
195.24556	7.1137899e-09	1.9383603e-09	0.0016121715
200.72673	1.0521138e-08	4.4197986e-09	0.0016410332
206.36178	1.4122402e-08	7.0250931e-09	0.0016691341
212.15502	1.6635651e-08	8.3870819e-09	0.0017001043
218.11089	1.8144757e-08	8.7828906e-09	0.0017339826
224.23397	1.9043877e-08	8.8270827e-09	0.0017695983
230.52894	1.9588811e-08	8.9405987e-09	0.0018061687
237.00063	1.9714329e-08	9.2156027e-09	0.0018438232
243.654	1.9070659e-08	9.3730006e-09	0.001883495
250.49415	1.7417706e-08	8.8252261e-09	0.0019259582
257.52633	1.5576381e-08	7.332028e-09	0.0019694262
264.75593	1.6151308e-08	5.9907806e-09	0.0020075126
272.18848	2.2009219e-08	4.8096243e-09	0.0020343697
279.82969	2.8840516e-08	7.3452152e-09	0.0020582984
287.68541	2.6678473e-08	1.123398e-08	0.002099679
295.76167	2.2408919e-08	9.0238164e-09	0.002148068
304.06465	2.991006e-08	5.5972329e-09	0.002169438
312.60072	3.4526006e-08	1.3085968e-08	0.0022027785
321.37643	2.6182948e-08	9.8658121e-09	0.002250012
330.39851	4.1362972e-08	1.247656e-08	0.0022666398
339.67386	3.2062479e-08	1.3588371e-08	0.0023181924
349.2096	4.587017e-08	1.4412519e-08	0.0023343193
359.01304	3.3388189e-08	1.4797513e-08	0.0023836062
369.09169	5.5059183e-08	2.0602319e-08	0.0024055201
379.45328	3.6690664e-08	1.0834626e-08	0.0024380022
390.10576	4.9843553e-08	2.2209588e-08	0.0024818693
401.05729	7.0596243e-08	2.6639424e-08	0.0025076686
412.31626	7.1201565e-08	2.4512961e-08	0.0025319224
423.89131	5.9603895e-08	1.896673e-08	0.0025643245
435.7913	6.0084707e-08	2.0629597e-08	0.0025994223
448.02537	7.1623151e-08	2.4749957e-08	0.0026329039
460.60288	8.3012164e-08	2.6557287e-08	0.0026638966
473.53349	9.2592578e-08	2.556706e-08	0.0026925655
486.8271	1.0822104e-07	2.5544534e-08	0.0027203386
500.49391	1.3831461e-07	3.3145e-08	0.0027520726
514.54439	1.6711176e-07	4.0341227e-08	0.0027903703
528.98931	1.6750524e-07	3.6790728e-08	0.0028199674
543.83974	1.6717124e-07	2.5879697e-08	0.0028410933
559.10708	2.1099531e-07	3.8000578e-08	0.0028812046
574.80302	1.9211275e-07	1.9264199e-08	0.0029002681
590.93959	2.3831367e-07	3.1691865e-08	0.0029392045
607.52917	2.312492e-07	2.1500716e-08	0.0029600056
624.58447	2.3515004e-07	7.9578431e-09	0.0029873128
642.11857	2.6662421e-07	1.1781848e-08	0.0030208422
660.14491	2.8172943e-07	1.2748534e-08	0.0030503021
678.67731	2.8736937e-07	1.5229521e-08	0.003077091
697.72996	2.9141446e-07	1.9350581e-08	0.0031031812
717.31749	2.9053236e-07	2.6265778e-08	0.0031271731
737.45491	2.7373655e-07	4.3714821e-08	0.0031469517
758.15765	2.6165475e-07	5.7497432e-08	0.0031709705
779.44158	2.7377668e-07	5.5604143e-08	0.0032012881
801.32301	2.4070782e-07	7.4727514e-08	0.0032159217
823.81873	2.4324671e-07	7.0755571e-08	0.0032452594
846.94598	2.0828923e-07	7.9667394e-08	0.0032635322
870.72248	1.8016565e-07	8.4932877e-08	0.0032794439
895.16647	1.5496905e-07	8.1638762e-08	0.0032985863
920.29668	1.2222308e-07	7.3197986e-08	0.0033167525
946.13238	8.2995706e-08	5.7362687e-08	0.003333925
972.69336	4.171652e-08	2.9387405e-08	0.003354193
1000	2.8984703e-15	1.8019626e-15	0.0033705238


==> graphics/data/timedelay_g1_tf_best.dat <==
0.001	0.91597098	0.91597098	0.91597098	0.91597125
0.0010280732	0.91597075	0.91597075	0.91597075	0.91597101
0.0010569346	0.9159705	0.9159705	0.9159705	0.91597077
0.0010866061	0.91597024	0.91597024	0.91597024	0.91597051
0.0011171107	0.91596997	0.91596997	0.91596997	0.91597024
0.0011484715	0.91596968	0.91596968	0.91596968	0.91596995
0.0011807128	0.91596937	0.91596937	0.91596937	0.91596964
0.0012138593	0.91596905	0.91596905	0.91596905	0.91596932
0.0012479362	0.9159687	0.9159687	0.9159687	0.91596897
0.0012829698	0.91596834	0.91596834	0.91596834	0.91596861
0.0013189869	0.91596796	0.91596796	0.91596796	0.91596823
0.0013560151	0.91596756	0.91596756	0.91596756	0.91596782
0.0013940828	0.91596713	0.91596713	0.91596713	0.9159674
0.0014332192	0.91596668	0.91596668	0.91596668	0.91596695
0.0014734543	0.9159662	0.9159662	0.9159662	0.91596647
0.0015148189	0.9159657	0.9159657	0.9159657	0.91596597
0.0015573448	0.91596516	0.91596516	0.91596516	0.91596543
0.0016010645	0.9159646	0.9159646	0.9159646	0.91596487
0.0016460115	0.91596401	0.91596401	0.91596401	0.91596427
0.0016922204	0.91596338	0.91596338	0.91596338	0.91596364
0.0017397264	0.91596271	0.91596271	0.91596271	0.91596298
0.0017885662	0.91596201	0.91596201	0.91596201	0.91596228
0.001838777	0.91596126	0.91596126	0.91596126	0.91596153
0.0018903974	0.91596048	0.91596048	0.91596048	0.91596075
0.0019434669	0.91595965	0.91595965	0.91595965	0.91595992
0.0019980263	0.91595877	0.91595877	0.91595877	0.91595904
0.0020541173	0.91595785	0.91595785	0.91595785	0.91595811
0.002111783	0.91595687	0.91595687	0.91595687	0.91595713
0.0021710676	0.91595583	0.91595583	0.91595583	0.9159561
0.0022320165	0.91595474	0.91595474	0.91595474	0.915955
0.0022946764	0.91595358	0.91595358	0.91595358	0.91595385
0.0023590953	0.91595236	0.91595236	0.91595236	0.91595262
0.0024253227	0.91595106	0.91595106	0.91595106	0.91595133
0.0024934094	0.9159497	0.9159497	0.9159497	0.91594997
0.0025634074	0.91594825	0.91594825	0.91594825	0.91594852
0.0026353705	0.91594673	0.91594673	0.91594673	0.915947
0.0027093539	0.91594511	0.91594511	0.91594511	0.91594538
0.0027854142	0.91594341	0.91594341	0.91594341	0.91594368
0.0028636097	0.91594161	0.91594161	0.91594161	0.91594188
0.0029440005	0.9159397	0.9159397	0.9159397	0.91593997
0.0030266481	0.91593769	0.91593769	0.91593769	0.91593796
0.0031116158	0.91593556	0.91593556	0.91593556	0.91593583
0.0031989689	0.91593331	0.91593331	0.91593331	0.91593358
0.0032887743	0.91593094	0.91593094	0.91593094	0.91593121
0.0033811008	0.91592843	0.91592843	0.91592843	0.9159287
0.0034760192	0.91592577	0.91592577	0.91592577	0.91592604
0.0035736022	0.91592297	0.91592297	0.91592297	0.91592323
0.0036739248	0.91592	0.91592	0.91592	0.91592027
0.0037770637	0.91591687	0.91591687	0.91591687	0.91591714
0.003883098	0.91591355	0.91591355	0.91591355	0.91591382
0.0039921091	0.91591005	0.91591005	0.91591005	0.91591032
0.0041041805	0.91590635	0.91590635	0.91590635	0.91590662
0.0042193981	0.91590244	0.91590244	0.91590244	0.91590271
0.0043378502	0.91589831	0.91589831	0.91589831	0.91589858
0.0044596276	0.91589394	0.91589394	0.91589394	0.91589421
0.0045848238	0.91588932	0.91588932	0.91588932	0.91588959
0.0047135345	0.91588444	0.91588444	0.91588444	0.91588471
0.0048458586	0.91587928	0.91587928	0.91587928	0.91587955
0.0049818975	0.91587383	0.91587383	0.91587383	0.9158741
0.0051217554	0.91586807	0.91586807	0.91586807	0.91586833
0.0052655396	0.91586198	0.91586198	0.91586198	0.91586224
0.0054133603	0.91585554	0.91585554	0.91585554	0.91585581
0.0055653308	0.91584874	0.91584874	0.91584874	0.915849
0.0057215676	0.91584155	0.91584155	0.91584155	0.91584181
0.0058821904	0.91583395	0.91583395	0.91583395	0.91583421
0.0060473224	0.91582591	0.91582591	0.91582591	0.91582618
0.0062170903	0.91581742	0.91581742	0.91581742	0.91581769
0.0063916241	0.91580845	0.91580845	0.91580845	0.91580872
0.0065710575	0.91579897	0.91579897	0.91579897	0.91579924
0.0067555283	0.91578895	0.91578895	0.91578895	0.91578922
0.0069451778	0.91577835	0.91577835	0.91577835	0.91577862
0.0071401513	0.91576716	0.91576716	0.91576716	0.91576743
0.0073405984	0.91575533	0.91575533	0.91575533	0.9157556
0.0075466726	0.91574282	0.91574282	0.91574282	0.91574309
0.0077585321	0.9157296	0.9157296	0.9157296	0.91572987
0.0079763391	0.91571564	0.91571564	0.91571564	0.9157159
0.0082002606	0.91570087	0.91570087	0.91570087	0.91570114
0.0084304684	0.91568527	0.91568527	0.91568527	0.91568554
0.0086671388	0.91566878	0.91566878	0.91566878	0.91566905
0.0089104533	0.91565135	0.91565135	0.91565135	0.91565162
0.0091605985	0.91563293	0.91563293	0.91563293	0.9156332
0.009417766	0.91561346	0.91561346	0.91561346	0.91561373
0.0096821531	0.91559289	0.91559289	0.91559289	0.91559316
0.0099539623	0.91557115	0.91557115	0.91557115	0.91557142
0.010233402	0.91554817	0.91554817	0.91554817	0.91554844
0.010520687	0.91552388	0.91552388	0.91552388	0.91552415
0.010816036	0.91549821	0.91549821	0.91549821	0.91549848
0.011119677	0.91547109	0.91547109	0.91547109	0.91547136
0.011431843	0.91544242	0.91544242	0.91544242	0.91544269
0.011752771	0.91541212	0.91541212	0.91541212	0.91541239
0.012082709	0.91538011	0.91538011	0.91538011	0.91538038
0.01242191	0.91534627	0.91534627	0.91534627	0.91534654
0.012770633	0.91531051	0.91531051	0.91531051	0.91531078
0.013129146	0.91527272	0.91527272	0.91527272	0.91527299
0.013497723	0.91523278	0.91523278	0.91523278	0.91523305
0.013876648	0.91519058	0.91519058	0.91519058	0.91519085
0.01426621	0.91514597	0.91514597	0.91514597	0.91514624
0.014666709	0.91509884	0.91509884	0.91509884	0.91509911
0.01507845	0.91504903	0.91504903	0.91504903	0.9150493
0.015501751	0.9149964	0.9149964	0.9149964	0.91499666
0.015936935	0.91494077	0.91494077	0.91494077	0.91494104
0.016384336	0.914882	0.914882	0.914882	0.91488226
0.016844298	0.91481988	0.91481988	0.91481988	0.91482015
0.017317171	0.91475425	0.91475425	0.91475425	0.91475452
0.01780332	0.9146849	0.9146849	0.9146849	0.91468516
0.018303117	0.91461161	0.91461161	0.91461161	0.91461188
0.018816944	0.91453417	0.91453417	0.91453417	0.91453444
0.019345197	0.91445235	0.91445235	0.91445235	0.91445261
0.019888279	0.91436589	0.91436589	0.91436589	0.91436616
0.020446607	0.91427453	0.91427453	0.91427453	0.9142748
0.021020609	0.91417801	0.91417801	0.91417801	0.91417828
0.021610725	0.91407602	0.91407602	0.91407602	0.91407629
0.022217408	0.91396826	0.91396826	0.91396826	0.91396853
0.022841122	0.91385442	0.91385442	0.91385442	0.91385469
0.023482346	0.91373414	0.91373414	0.91373414	0.91373441
0.024141571	0.91360706	0.91360706	0.91360706	0.91360733
0.024819303	0.91347281	0.91347281	0.91347281	0.91347308
0.025516061	0.91333098	0.91333098	0.91333098	0.91333125
0.026232379	0.91318115	0.91318115	0.91318115	0.91318142
0.026968806	0.91302287	0.91302287	0.91302287	0.91302314
0.027725908	0.91285567	0.91285567	0.91285567	0.91285594
0.028504263	0.91267906	0.91267906	0.91267906	0.91267933
0.02930447	0.9124925	0.9124925	0.9124925	0.91249277
0.030127141	0.91229546	0.91229546	0.91229546	0.91229573
0.030972907	0.91208733	0.91208733	0.91208733	0.9120876
0.031842416	0.91186752	0.91186752	0.91186752	0.91186779
0.032736335	0.91163537	0.91163537	0.91163537	0.91163564
0.03365535	0.9113902	0.9113902	0.9113902	0.91139047
0.034600164	0.91113129	0.91113129	0.91113129	0.91113156
0.035571502	0.91085789	0.91085789	0.91085789	0.91085816
0.036570109	0.9105692	0.9105692	0.9105692	0.91056947
0.03759675	0.91026439	0.91026439	0.91026439	0.91026466
0.038652212	0.90994255	0.90994255	0.90994255	0.90994282
0.039737304	0.90960278	0.90960278	0.90960278	0.90960305
0.040852858	0.90924409	0.90924409	0.90924409	0.90924436
0.041999729	0.90886546	0.90886546	0.90886546	0.90886573
0.043178797	0.90846579	0.90846579	0.90846579	0.90846606
0.044390965	0.90804396	0.90804396	0.90804396	0.90804423
0.045637163	0.90759877	0.90759877	0.90759877	0.90759904
0.046918345	0.90712897	0.90712897	0.90712897	0.90712924
0.048235494	0.90663324	0.90663324	0.90663324	0.90663351
0.04958962	0.90611019	0.90611019	0.90611019	0.90611046
0.050981761	0.90555838	0.90555838	0.90555838	0.90555865
0.052412983	0.90497628	0.90497628	0.90497628	0.90497655
0.053884384	0.9043623	0.9043623	0.9043623	0.90436257
0.055397093	0.90371475	0.90371475	0.90371475	0.90371502
0.056952268	0.9030319	0.9030319	0.9030319	0.90303217
0.058551102	0.9023119	0.9023119	0.9023119	0.90231217
0.06019482	0.90155284	0.90155284	0.90155284	0.90155311
0.061884682	0.9007527	0.9007527	0.9007527	0.90075297
0.063621985	0.89990939	0.89990939	0.89990939	0.89990966
0.065408059	0.89902072	0.89902072	0.89902072	0.899021
0.067244274	0.8980844	0.8980844	0.8980844	0.89808468
0.069132038	0.89709805	0.89709805	0.89709805	0.89709832
0.071072797	0.89605917	0.89605917	0.89605917	0.89605945
0.07306804	0.89496519	0.89496519	0.89496519	0.89496546
0.075119295	0.8938134	0.8938134	0.8938134	0.89381368
0.077228136	0.89260102	0.89260102	0.89260102	0.89260129
0.079396178	0.89132512	0.89132512	0.89132512	0.8913254
0.081625085	0.88998271	0.88998271	0.88998271	0.88998298
0.083916564	0.88857065	0.88857065	0.88857065	0.88857092
0.086272373	0.88708571	0.88708571	0.88708571	0.88708599
0.088694317	0.88552455	0.88552455	0.88552455	0.88552483
0.091184252	0.88388373	0.88388373	0.88388373	0.88388401
0.093744088	0.88215969	0.88215969	0.88215969	0.88215997
0.096375787	0.88034877	0.88034877	0.88034877	0.88034905
0.099081366	0.87844722	0.87844722	0.87844722	0.8784475
0.1018629	0.87645117	0.87645117	0.87645117	0.87645145
0.10472252	0.87435669	0.87435669	0.87435669	0.87435698
0.10766242	0.87215975	0.87215975	0.87215975	0.87216003
0.11068485	0.86985623	0.86985623	0.86985623	0.86985652
0.11379213	0.86744196	0.86744196	0.86744196	0.86744224
0.11698664	0.86491269	0.86491269	0.86491269	0.86491298
0.12027083	0.86226414	0.86226414	0.86226414	0.86226442
0.12364722	0.85949197	0.85949197	0.85949197	0.85949225
0.1271184	0.85659183	0.85659183	0.85659183	0.85659212
0.13068702	0.85355936	0.85355936	0.85355936	0.85355965
0.13435583	0.85039019	0.85039019	0.85039019	0.85039048
0.13812763	0.84708001	0.84708001	0.84708001	0.8470803
0.14200532	0.84362451	0.84362451	0.84362451	0.8436248
0.14599187	0.84001947	0.84001947	0.84001947	0.84001976
0.15009033	0.83626075	0.83626075	0.83626075	0.83626105
0.15430385	0.83234434	0.83234434	0.83234434	0.83234464
0.15863565	0.82826634	0.82826634	0.82826634	0.82826663
0.16308907	0.82402302	0.82402302	0.82402302	0.82402332
0.1676675	0.81961086	0.81961086	0.81961086	0.81961115
0.17237447	0.81502653	0.81502653	0.81502653	0.81502683
0.17721358	0.81026697	0.81026697	0.81026697	0.81026727
0.18218853	0.8053294	0.8053294	0.8053294	0.8053297
0.18730315	0.80021134	0.80021134	0.80021134	0.80021165
0.19256136	0.79491066	0.79491066	0.79491066	0.79491097
0.19796718	0.7894256	0.7894256	0.7894256	0.78942591
0.20352475	0.7837548	0.7837548	0.7837548	0.78375511
0.20923835	0.77789732	0.77789732	0.77789732	0.77789763
0.21511234	0.77185269	0.77185269	0.77185269	0.77185301
0.22115124	0.76562094	0.76562094	0.76562094	0.76562125
0.22735967	0.75920256	0.75920256	0.75920256	0.75920288
0.23374239	0.75259863	0.75259863	0.75259863	0.75259895
0.24030429	0.74581073	0.74581073	0.74581073	0.74581105
0.24705041	0.73884102	0.73884102	0.73884102	0.73884135
0.25398591	0.73169225	0.73169225	0.73169225	0.73169258
0.26111611	0.72436773	0.72436773	0.72436773	0.72436806
0.26844648	0.71687137	0.71687137	0.71687137	0.71687171
0.27598264	0.70920768	0.70920768	0.70920768	0.70920802
0.28373036	0.70138172	0.70138172	0.70138172	0.70138206
0.29169559	0.69339914	0.69339914	0.69339914	0.69339949
0.29988442	0.68526617	0.68526617	0.68526617	0.68526652
0.30830315	0.67698954	0.67698954	0.67698954	0.67698989
0.31695821	0.66857652	0.66857652	0.66857652	0.66857688
0.32585625	0.66003486	0.66003486	0.66003486	0.66003522
0.33500408	0.65137277	0.65137277	0.65137277	0.65137314
0.34440873	0.64259888	0.64259888	0.64259888	0.64259925
0.35407739	0.6337222	0.6337222	0.6337222	0.63372258
0.36401748	0.62475208	0.62475208	0.62475208	0.62475246
0.37423663	0.61569815	0.61569815	0.61569815	0.61569854
0.38474266	0.60657031	0.60657031	0.60657031	0.6065707
0.39554362	0.59737864	0.59737864	0.59737864	0.59737903
0.40664781	0.58813337	0.58813337	0.58813337	0.58813377
0.41806372	0.57884483	0.57884483	0.57884483	0.57884524
0.42980012	0.56952341	0.56952341	0.56952341	0.56952382
0.441866	0.56017947	0.56017947	0.56017947	0.56017989
0.4542706	0.55082336	0.55082336	0.55082336	0.55082379
0.46702344	0.5414653	0.5414653	0.5414653	0.54146573
0.48013429	0.53211539	0.53211539	0.53211539	0.53211583
0.49361321	0.52278355	0.52278355	0.52278355	0.52278399
0.50747052	0.51347945	0.51347945	0.51347945	0.5134799
0.52171686	0.50421254	0.50421254	0.50421254	0.504213
0.53636313	0.49499196	0.49499196	0.49499196	0.49499243
0.55142057	0.48582655	0.48582655	0.48582655	0.48582702
0.56690073	0.47672477	0.47672477	0.47672477	0.47672525
0.58281546	0.46769475	0.46769475	0.46769475	0.46769524
0.59917697	0.45874423	0.45874423	0.45874423	0.45874472
0.6159978	0.44988053	0.44988053	0.44988053	0.44988103
0.63329084	0.44111058	0.44111058	0.44111058	0.44111109
0.65106936	0.43244089	0.43244089	0.43244089	0.43244141
0.66934697	0.42387754	0.42387754	0.42387754	0.42387807
0.6881377	0.4154262	0.4154262	0.4154262	0.41542673
0.70745594	0.40709211	0.40709211	0.40709211	0.40709265
0.72731651	0.3988801	0.3988801	0.3988801	0.39888064
0.74773463	0.39079457	0.39079457	0.39079457	0.39079512
0.76872595	0.38283956	0.38283956	0.38283956	0.38284012
0.79030657	0.37501868	0.37501868	0.37501868	0.37501925
0.81249302	0.3673352	0.3673352	0.3673352	0.36733577
0.83530232	0.359792	0.359792	0.359792	0.35979259
0.85875195	0.35239165	0.35239165	0.35239165	0.35239224
0.88285988	0.34513635	0.34513635	0.34513635	0.34513694
0.90764461	0.33802802	0.33802802	0.33802802	0.33802863
0.93312512	0.3310683	0.3310683	0.3310683	0.33106891
0.95932095	0.32425853	0.32425853	0.32425853	0.32425915
0.98625218	0.31759983	0.31759983	0.31759983	0.31760046
1.0139395	0.31109307	0.31109307	0.31109307	0.31109371
1.042404	0.30473893	0.30473893	0.30473893	0.30473957
1.0716676	0.2985379	0.2985379	0.2985379	0.29853855
1.1017528	0.29249029	0.29249029	0.29249029	0.29249094
1.1326826	0.28659628	0.28659628	0.28659628	0.28659694
1.1644806	0.28085593	0.28085593	0.28085593	0.2808566
1.1971713	0.2752692	0.2752692	0.2752692	0.27526987
1.2307798	0.26983595	0.26983595	0.26983595	0.26983663
1.2653318	0.264556	0.264556	0.264556	0.26455668
1.3008537	0.25942912	0.25942912	0.25942912	0.25942981
1.3373729	0.25445507	0.25445507	0.25445507	0.25445576
1.3749172	0.24963361	0.24963361	0.24963361	0.24963431
1.4135156	0.24496452	0.24496452	0.24496452	0.24496522
1.4531975	0.24044763	0.24044763	0.24044763	0.24044834
1.4939935	0.23608283	0.23608283	0.23608283	0.23608355
1.5359347	0.23187013	0.23187013	0.23187013	0.23187084
1.5790533	0.2278096	0.2278096	0.2278096	0.22781032
1.6233824	0.22390149	0.22390149	0.22390149	0.22390222
1.668956	0.2201462	0.2201462	0.2201462	0.22014693
1.715809	0.21654432	0.21654432	0.21654432	0.21654506
1.7639773	0.21309666	0.21309666	0.21309666	0.2130974
1.8134978	0.20980428	0.20980428	0.20980428	0.20980501
1.8644085	0.20666851	0.20666851	0.20666851	0.20666925
1.9167485	0.20369103	0.20369103	0.20369103	0.20369178
1.9705578	0.20087387	0.20087387	0.20087387	0.20087461
2.0258777	0.19821945	0.19821945	0.19821945	0.19822019
2.0827506	0.19573066	0.19573066	0.19573066	0.19573141
2.1412202	0.19341093	0.19341093	0.19341093	0.19341167
2.2013311	0.19126422	0.19126422	0.19126422	0.19126497
2.2631296	0.18929517	0.18929517	0.18929517	0.18929592
2.3266629	0.18750914	0.18750914	0.18750914	0.18750989
2.3919798	0.18591229	0.18591229	0.18591229	0.18591304
2.4591304	0.18451173	0.18451173	0.18451173	0.18451248
2.5281661	0.18331554	0.18331554	0.18331554	0.18331629
2.5991399	0.18233301	0.18233301	0.18233301	0.18233376
2.6721062	0.18157466	0.18157466	0.18157466	0.18157541
2.7471208	0.18105247	0.18105247	0.18105247	0.18105322
2.8242413	0.18077999	0.18077999	0.18077999	0.18078073
2.9035269	0.18077248	0.18077248	0.18077248	0.18077322
2.9850382	0.18104709	0.18104709	0.18104709	0.18104783
3.0688379	0.18162297	0.18162297	0.18162297	0.18162371
3.1549901	0.18252128	0.18252128	0.18252128	0.18252202
3.2435608	0.18376517	0.18376517	0.18376517	0.1837659
3.334618	0.18537951	0.18537951	0.18537951	0.18538024
3.4282315	0.18739033	0.18739033	0.18739033	0.18739105
3.524473	0.18982372	0.18982372	0.18982372	0.18982443
3.6234163	0.19270391	0.19270391	0.19270391	0.19270462
3.7251373	0.19605015	0.19605015	0.19605015	0.19605085
3.8297139	0.19987157	0.19987157	0.19987157	0.19987227
3.9372263	0.20415932	0.20415932	0.20415932	0.20416
4.047757	0.2088747	0.2088747	0.2088747	0.20887538
4.1613906	0.21393231	0.21393231	0.21393231	0.21393297
4.2782142	0.21917738	0.21917738	0.21917738	0.21917803
4.3983175	0.22435888	0.22435888	0.22435888	0.22435952
4.5217924	0.22910397	0.22910397	0.22910397	0.22910461
4.6487337	0.23290706	0.23290706	0.23290706	0.23290769
4.7792386	0.23515528	0.23515528	0.23515528	0.23515591
4.9134073	0.23521358	0.23521358	0.23521358	0.23521421
5.0513425	0.23257329	0.23257329	0.23257329	0.23257392
5.1931499	0.22702289	0.22702289	0.22702289	0.22702352
5.3389384	0.21875619	0.21875619	0.21875619	0.21875684
5.4888196	0.20834483	0.20834483	0.20834483	0.20834549
5.6429085	0.19658057	0.19658057	0.19658057	0.19658124
5.8013231	0.18427354	0.18427354	0.18427354	0.18427421
5.9641849	0.17209983	0.17209983	0.17209983	0.17210051
6.1316188	0.16053718	0.16053718	0.16053718	0.16053785
6.3037532	0.14987212	0.14987212	0.14987212	0.14987279
6.4807198	0.1402422	0.1402422	0.1402422	0.14024285
6.6626545	0.13168441	0.13168441	0.13168441	0.13168506
6.8496967	0.1241758	0.1241758	0.1241758	0.12417644
7.0419898	0.11766247	0.11766247	0.11766247	0.1176631
7.2396811	0.11207856	0.11207856	0.11207856	0.11207919
7.4429223	0.10735765	0.10735765	0.10735765	0.10735828
7.6518692	0.10343913	0.10343913	0.10343913	0.10343976
7.8666818	0.10027136	0.10027136	0.10027136	0.10027199
8.0875249	0.097812632	0.097812632	0.097812632	0.097813273
8.3145678	0.096030756	0.096030756	0.096030756	0.096031402
8.5479845	0.09490105	0.09490105	0.09490105	0.094901701
8.787954	0.094402487	0.094402487	0.094402487	0.094403142
9.0346602	0.094510754	0.094510754	0.094510754	0.094511412
9.2882923	0.095186335	0.095186335	0.095186335	0.095186992
9.5490446	0.096354891	0.096354891	0.096354891	0.096355544
9.817117	0.097877357	0.097877357	0.097877357	0.097878002
10.092715	0.099510804	0.099510804	0.099510804	0.099511437
10.37605	0.10087323	0.10087323	0.10087323	0.10087385
10.667339	0.10144926	0.10144926	0.10144926	0.10144985
10.966806	0.10069334	0.10069334	0.10069334	0.10069391
11.27468	0.098248454	0.098248454	0.098248454	0.09824899
11.591196	0.094166836	0.094166836	0.094166836	0.094167337
11.916598	0.088932633	0.088932633	0.088932633	0.0889331
12.251136	0.083239821	0.083239821	0.083239821	0.083240257
12.595065	0.077716955	0.077716955	0.077716955	0.077717368
12.948649	0.072785609	0.072785609	0.072785609	0.072786012
13.312159	0.068663517	0.068663517	0.068663517	0.068663921
13.685874	0.065429836	0.065429836	0.065429836	0.06543025
14.070081	0.063088791	0.063088791	0.063088791	0.063089221
14.465073	0.06160923	0.06160923	0.06160923	0.061609679
14.871155	0.060938275	0.060938275	0.060938275	0.060938741
15.288636	0.060990069	0.060990069	0.060990069	0.060990547
15.717837	0.061607349	0.061607349	0.061607349	0.06160783
16.159088	0.062496469	0.062496469	0.062496469	0.062496941
16.612725	0.063166578	0.063166578	0.063166578	0.063167029
17.079098	0.062977162	0.062977162	0.062977162	0.062977578
17.558563	0.061424399	0.061424399	0.061424399	0.061424773
18.051489	0.05853841	0.05853841	0.05853841	0.058538741
18.558252	0.054925029	0.054925029	0.054925029	0.054925329
19.079242	0.051350938	0.051350938	0.051350938	0.051351225
19.614858	0.048366055	0.048366055	0.048366055	0.04836635
20.16551	0.046235434	0.046235434	0.046235434	0.04623575
20.731621	0.045028232	0.045028232	0.045028232	0.045028573
21.313625	0.044688008	0.044688008	0.044688008	0.044688371
21.911967	0.04502211	0.04502211	0.04502211	0.045022483
22.527106	0.04561535	0.04561535	0.04561535	0.045615713
23.159515	0.045776954	0.045776954	0.045776954	0.045777287
23.809677	0.044806354	0.044806354	0.044806354	0.044806644
24.478092	0.04261732	0.04261732	0.04261732	0.042617571
25.165271	0.039905306	0.039905306	0.039905306	0.039905539
25.871741	0.037513893	0.037513893	0.037513893	0.037514133
26.598044	0.035935735	0.035935735	0.035935735	0.035936002
27.344737	0.035299934	0.035299934	0.035299934	0.03530023
28.112392	0.035448183	0.035448183	0.035448183	0.035448494
28.901597	0.035875308	0.035875308	0.035875308	0.035875608
29.712958	0.035726277	0.035726277	0.035726277	0.035726542
30.547097	0.034388376	0.034388376	0.034388376	0.0343886
31.404652	0.032279129	0.032279129	0.032279129	0.032279333
32.286282	0.030381921	0.030381921	0.030381921	0.030382138
33.192662	0.029323602	0.029323602	0.029323602	0.029323851
34.124487	0.029182924	0.029182924	0.029182924	0.029183197
35.082471	0.0295139	0.0295139	0.0295139	0.029514169
36.06735	0.029368469	0.029368469	0.029368469	0.029368703
37.079876	0.028096743	0.028096743	0.028096743	0.028096941
38.120828	0.026331781	0.026331781	0.026331781	0.026331974
39.191002	0.025118124	0.025118124	0.025118124	0.025118347
40.29122	0.024845594	0.024845594	0.024845594	0.024845847
41.422325	0.025105559	0.025105559	0.025105559	0.025105808
42.585183	0.024831117	0.024831117	0.024831117	0.024831329
43.780686	0.02352345	0.02352345	0.02352345	0.023523636
45.009751	0.022156933	0.022156933	0.022156933	0.022157137
46.27332	0.021638249	0.021638249	0.021638249	0.021638487
47.572361	0.021821047	0.021821047	0.021821047	0.021821289
48.907871	0.021601511	0.021601511	0.021601511	0.021601718
50.280873	0.020416323	0.020416323	0.020416323	0.020416511
51.692419	0.019363597	0.019363597	0.019363597	0.019363814
53.143592	0.019210377	0.019210377	0.019210377	0.019210621
54.635504	0.019310076	0.019310076	0.019310076	0.0193103
56.169298	0.018509641	0.018509641	0.018509641	0.018509835
57.746152	0.017456204	0.017456204	0.017456204	0.01745642
59.367272	0.017238517	0.017238517	0.017238517	0.017238764
61.033903	0.017302342	0.017302342	0.017302342	0.017302568
62.747321	0.016490156	0.016490156	0.016490156	0.016490359
64.508841	0.015684745	0.015684745	0.015684745	0.015684982
66.319812	0.015704	0.015704	0.015704	0.015704251
68.181623	0.015435394	0.015435394	0.015435394	0.015435613
70.095701	0.014533122	0.014533122	0.014533122	0.014533355
72.063513	0.014323698	0.014323698	0.014323698	0.014323961
74.086568	0.014257993	0.014257993	0.014257993	0.01425823
76.166417	0.013449869	0.013449869	0.013449869	0.013450112
78.304654	0.013201736	0.013201736	0.013201736	0.013202012
80.502918	0.013115221	0.013115221	0.013115221	0.013115471
82.762895	0.012375003	0.012375003	0.012375003	0.01237527
85.086316	0.012274731	0.012274731	0.012274731	0.01227502
87.474963	0.01198493	0.01198493	0.01198493	0.011985194
89.930667	0.011415727	0.011415727	0.011415727	0.011416026
92.455311	0.011437424	0.011437424	0.011437424	0.011437716
95.05083	0.010851735	0.010851735	0.010851735	0.010852033
97.719213	0.010722431	0.010722431	0.010722431	0.010722752
100.46251	0.010395526	0.010395526	0.010395526	0.010395831
103.28281	0.010057799	0.010057799	0.010057799	0.01005814
106.18229	0.0099140113	0.0099140114	0.0099140114	0.0099143334
109.16317	0.009489204	0.009489204	0.009489204	0.0094895624
112.22774	0.0094064428	0.0094064429	0.0094064429	0.0094067854
115.37833	0.0089868297	0.0089868297	0.0089868297	0.008987207
118.61737	0.0088962862	0.0088962862	0.0088962862	0.0088966497
121.94734	0.0085359977	0.0085359977	0.0085359977	0.0085363956
125.3708	0.0083835756	0.0083835756	0.0083835756	0.0083839625
128.89036	0.0081413244	0.0081413244	0.0081413244	0.0081417405
132.50873	0.0078707983	0.0078707982	0.0078707983	0.0078712161
136.22868	0.0077749901	0.0077749901	0.0077749901	0.0077754186
140.05305	0.0074254671	0.0074254671	0.0074254671	0.0074259196
143.9848	0.0073294538	0.0073294538	0.0073294538	0.0073299012
148.02691	0.0071232128	0.0071232128	0.0071232128	0.007123684
152.18251	0.0068470772	0.0068470772	0.0068470772	0.0068475641
156.45476	0.0067566805	0.0067566804	0.0067566805	0.0067571664
160.84695	0.006575012	0.0065750119	0.006575012	0.0065755177
165.36244	0.0063182404	0.0063182404	0.0063182404	0.0063187666
170.0047	0.0061764648	0.0061764648	0.0061764648	0.0061769957
174.77728	0.0060716177	0.0060716177	0.0060716177	0.006072155
179.68384	0.0058921172	0.0058921172	0.0058921172	0.0058926723
184.72814	0.0056835343	0.0056835344	0.0056835344	0.005684108
189.91406	0.0055150007	0.0055150007	0.0055150007	0.005515587
195.24556	0.0053874292	0.0053874292	0.0053874292	0.0053880235
200.72673	0.0052708394	0.0052708394	0.0052708394	0.0052714415
206.36178	0.0051461303	0.0051461303	0.0051461303	0.0051467419
212.15502	0.0050122811	0.0050122811	0.0050122811	0.0050129034
218.11089	0.0048758163	0.0048758164	0.0048758163	0.0048764496
224.23397	0.0047422454	0.0047422454	0.0047422454	0.0047428891
230.52894	0.0046138445	0.0046138445	0.0046138445	0.0046144981
237.00063	0.0044901385	0.0044901385	0.0044901385	0.0044908014
243.654	0.0043683523	0.0043683523	0.0043683523	0.0043690246
250.49415	0.0042440692	0.0042440692	0.0042440692	0.0042447513
257.52633	0.004114625	0.004114625	0.004114625	0.0041153175
264.75593	0.0039863447	0.0039863447	0.0039863447	0.0039870461
272.18848	0.0038766565	0.0038766565	0.0038766565	0.0038773627
279.82969	0.0037934485	0.0037934486	0.0037934485	0.003794157
287.68541	0.0037039893	0.0037039894	0.0037039893	0.0037047038
295.76167	0.0035799449	0.003579945	0.0035799449	0.0035806681
304.06465	0.0034809244	0.0034809245	0.0034809244	0.0034816483
312.60072	0.0034112107	0.0034112108	0.0034112107	0.0034119373
321.37643	0.0032932372	0.0032932373	0.0032932372	0.0032939702
330.39851	0.0032221808	0.0032221809	0.0032221808	0.0032229114
339.67386	0.0031236617	0.0031236618	0.0031236617	0.0031243985
349.2096	0.0030496998	0.0030496999	0.0030496998	0.003050433
359.01304	0.002953059	0.002953059	0.002953059	0.0029537966
369.09169	0.0028923832	0.0028923832	0.0028923832	0.0028931184
379.45328	0.0027975664	0.0027975664	0.0027975663	0.0027982999
390.10576	0.0027229649	0.0027229648	0.0027229648	0.0027237005
401.05729	0.0026621458	0.0026621457	0.0026621457	0.0026628788
412.31626	0.0025885007	0.0025885006	0.0025885007	0.0025892293
423.89131	0.0025109457	0.0025109456	0.0025109456	0.002511671
435.7913	0.0024388388	0.0024388387	0.0024388388	0.0024395616
448.02537	0.0023718413	0.0023718412	0.0023718413	0.0023725611
460.60288	0.0023078841	0.002307884	0.0023078841	0.0023085999
473.53349	0.0022468293	0.0022468292	0.0022468293	0.0022475405
486.8271	0.0021900173	0.0021900171	0.0021900172	0.0021907236
500.49391	0.0021362648	0.0021362646	0.0021362647	0.0021369674
514.54439	0.0020771114	0.0020771113	0.0020771114	0.0020778108
528.98931	0.0020127476	0.0020127476	0.0020127476	0.0020134398
543.83974	0.0019646618	0.0019646617	0.0019646618	0.001965347
559.10708	0.0019102112	0.0019102113	0.0019102112	0.0019108928
574.80302	0.0018576629	0.001857663	0.001857663	0.0018583354
590.93959	0.0018064303	0.0018064304	0.0018064303	0.0018070983
607.52917	0.0017625042	0.0017625044	0.0017625042	0.0017631646
624.58447	0.0017091268	0.001709127	0.0017091268	0.0017097784
642.11857	0.001661493	0.0016614932	0.001661493	0.0016621381
660.14491	0.0016183502	0.0016183505	0.0016183502	0.0016189886
678.67731	0.0015754937	0.001575494	0.0015754937	0.0015761244
697.72996	0.0015322167	0.001532217	0.0015322166	0.0015328389
717.31749	0.0014891328	0.0014891332	0.0014891328	0.0014897458
737.45491	0.0014492058	0.0014492061	0.0014492057	0.0014498091
758.15765	0.0014139818	0.0014139822	0.0014139818	0.0014145775
779.44158	0.0013727351	0.0013727355	0.0013727351	0.0013733221
801.32301	0.0013367867	0.001336787	0.0013367866	0.0013373631
823.81873	0.0012986228	0.001298623	0.0012986227	0.0012991903
846.94598	0.0012667303	0.0012667306	0.0012667303	0.0012672888
870.72248	0.0012314236	0.0012314237	0.0012314235	0.0012319709
895.16647	0.0011967913	0.0011967915	0.0011967913	0.001197328
920.29668	0.0011643312	0.0011643313	0.0011643312	0.0011648576
946.13238	0.0011338532	0.0011338532	0.0011338532	0.0011343694
972.69336	0.0011037318	0.0011037318	0.0011037318	0.0011042382
1000	0.0010711912	0.0010711912	0.0010711912	0.0010716859


==> graphics/data/timedelay_time_relerr_best.dat <==
0	NaN	NaN	NaN
0.01	2.8925108e-08	2.7693536e-08	0.0003652002
0.02	2.49195e-08	2.7617948e-08	0.00023224699
0.03	2.0464115e-08	2.4740731e-08	0.00016800603
0.04	1.6285961e-08	2.1228664e-08	0.00013383089
0.05	1.3064142e-08	1.8018123e-08	0.00011346908
0.06	1.0777271e-08	1.5342092e-08	0.00010009853
0.07	9.1629356e-09	1.3146951e-08	9.0628077e-05
0.08	7.9478684e-09	1.129376e-08	8.3529331e-05
0.09	6.9354375e-09	9.6539087e-09	7.7980363e-05
0.1	6.0146421e-09	8.1412853e-09	7.3504546e-05
0.11	5.1387113e-09	6.7121788e-09	6.980775e-05
0.12	4.2984165e-09	5.352557e-09	6.6699129e-05
0.13	3.5014556e-09	4.0646278e-09	6.4050279e-05
0.14	2.7600671e-09	2.8571595e-09	6.1772287e-05
0.15	2.0839632e-09	1.7387742e-09	5.9802281e-05
0.16	1.478584e-09	7.1559564e-10	5.8095059e-05
0.17	9.4494783e-10	5.8644123e-10	5.6618006e-05
0.18	4.8061864e-10	1.0375616e-09	5.5347417e-05
0.19	4.7197658e-10	1.7708923e-09	5.4266198e-05
0.2	4.8378022e-10	2.4145025e-09	5.3361743e-05
0.21	5.4837402e-10	2.9737636e-09	5.2625162e-05
0.22	7.8991537e-10	3.4544383e-09	5.2050202e-05
0.23	9.9002845e-10	3.8624149e-09	5.1632452e-05
0.24	1.152988e-09	4.202882e-09	5.1368908e-05
0.25	1.282405e-09	4.4806734e-09	5.1257347e-05
0.26	1.3812175e-09	4.7001256e-09	5.1296407e-05
0.27	1.4516108e-09	4.864934e-09	5.1484935e-05
0.28	1.494817e-09	4.9778676e-09	5.1821914e-05
0.29	1.5119961e-09	5.0416253e-09	5.2306013e-05
0.3	1.5038046e-09	5.0583561e-09	5.293591e-05
0.31	1.4703952e-09	5.0296867e-09	5.3709509e-05
0.32	1.4116355e-09	4.9569142e-09	5.4624338e-05
0.33	1.3271221e-09	4.841068e-09	5.5677066e-05
0.34	1.2164368e-09	4.6831735e-09	5.6863544e-05
0.35	1.0787771e-09	4.4839283e-09	5.8178566e-05
0.36	9.9422262e-10	4.2443136e-09	5.9615892e-05
0.37	1.0478816e-09	3.9651917e-09	6.1168298e-05
0.38	1.1049641e-09	3.6475791e-09	6.2827202e-05
0.39	1.1656604e-09	3.2933028e-09	6.4582912e-05
0.4	1.2303171e-09	2.9039687e-09	6.642452e-05
0.41	1.2992898e-09	2.4817467e-09	6.8340004e-05
0.42	1.3729164e-09	2.0294097e-09	7.0316166e-05
0.43	1.451767e-09	1.5502061e-09	7.2338922e-05
0.44	1.5355013e-09	1.0482862e-09	7.439335e-05
0.45	1.870182e-09	7.3002188e-10	7.6463822e-05
0.46	2.3117062e-09	7.8779362e-10	7.853442e-05
0.47	2.772251e-09	8.509774e-10	8.0588633e-05
0.48	3.2482565e-09	1.0918288e-09	8.2610226e-05
0.49	3.7355933e-09	1.6318944e-09	8.4583126e-05
0.5	4.230072e-09	2.1618445e-09	8.6491684e-05
0.51	4.7269406e-09	2.6752434e-09	8.8320779e-05
0.52	5.2216954e-09	3.1662088e-09	9.0056282e-05
0.53	5.709779e-09	3.6291279e-09	9.1684986e-05
0.54	6.1862457e-09	4.0583762e-09	9.319493e-05
0.55	6.6469816e-09	4.4495557e-09	9.4575429e-05
0.56	7.0876626e-09	4.7984523e-09	9.5817025e-05
0.57	7.5045351e-09	5.1018433e-09	9.6911682e-05
0.58	7.8943908e-09	5.3574862e-09	9.785285e-05
0.59	8.254609e-09	5.5641234e-09	9.8635282e-05
0.6	8.5825683e-09	5.720873e-09	9.925499e-05
0.61	8.8764516e-09	5.8280182e-09	9.9709368e-05
0.62	9.1353439e-09	5.8870401e-09	9.9996917e-05
0.63	9.3580866e-09	5.8994406e-09	0.00010011726
0.64	9.543996e-09	5.8673633e-09	0.00010007086
0.65	9.6931302e-09	5.7938426e-09	9.9859166e-05
0.66	9.8061194e-09	5.6825425e-09	9.9484337e-05
0.67	9.883037e-09	5.5365679e-09	9.8949171e-05
0.68	9.9247078e-09	5.3597022e-09	9.8256987e-05
0.69	9.9324172e-09	5.1560522e-09	9.7411565e-05
0.7	9.907127e-09	4.929225e-09	9.6417123e-05
0.71	9.8500772e-09	4.6828622e-09	9.527813e-05
0.72	9.7628059e-09	4.4206138e-09	9.399925e-05
0.73	9.6467088e-09	4.1457051e-09	9.2585549e-05
0.74	9.5035747e-09	3.8613834e-09	9.1042057e-05
0.75	9.3347015e-09	3.5700943e-09	8.9374162e-05
0.76	9.142161e-09	3.2746898e-09	8.758739e-05
0.77	8.9276052e-09	3.0860321e-09	8.5687414e-05
0.78	8.6928614e-09	3.1004423e-09	8.3680176e-05
0.79	8.4397091e-09	3.1087295e-09	8.1571862e-05
0.8	8.1707275e-09	3.1113164e-09	7.9368905e-05
0.81	7.887542e-09	3.1077618e-09	7.7078118e-05
0.82	7.5924092e-09	3.0982069e-09	7.4706609e-05
0.83	7.2881313e-09	3.0833162e-09	7.2261965e-05
0.84	6.9763842e-09	3.0624591e-09	6.9752074e-05
0.85	6.6599621e-09	3.036473e-09	6.7185394e-05
0.86	6.3411708e-09	3.0051511e-09	6.4570684e-05
0.87	6.0223719e-09	2.9688248e-09	6.1917304e-05
0.88	5.7845357e-09	2.9277318e-09	5.923486e-05
0.89	5.7524207e-09	2.8821369e-09	5.6533392e-05
0.9	5.7117232e-09	2.8323244e-09	5.3823326e-05
0.91	5.6625794e-09	2.7784575e-09	5.1115287e-05
0.92	5.6057255e-09	2.7212702e-09	4.8420038e-05
0.93	5.5412909e-09	2.6608603e-09	4.5748374e-05
0.94	5.4699674e-09	2.5978571e-09	4.3111137e-05
0.95	5.391849e-09	2.5322697e-09	4.0518948e-05
0.96	5.307754e-09	2.4648049e-09	3.7982138e-05
0.97	5.2183796e-09	2.3960293e-09	3.5510663e-05
0.98	5.1240964e-09	2.326165e-09	3.3113852e-05
0.99	5.0255198e-09	2.2556642e-09	3.0800562e-05
1	4.9234307e-09	2.1851317e-09	2.8578792e-05
1.01	4.8161398e-09	2.1150282e-09	2.6481444e-05
1.02	4.7086781e-09	2.0441247e-09	2.4460442e-05
1.03	4.5628579e-09	1.9544464e-09	2.254583e-05
1.04	4.4102273e-09	1.8618043e-09	2.0753334e-05
1.05	4.2690954e-09	1.77804e-09	1.9088474e-05
1.06	4.1429659e-09	1.7064262e-09	1.7552959e-05
1.07	4.0287142e-09	1.6457699e-09	1.6146898e-05
1.08	3.9208975e-09	1.5927563e-09	1.4869869e-05
1.09	3.8153656e-09	1.544742e-09	1.3720658e-05
1.1	3.7099109e-09	1.500235e-09	1.2697252e-05
1.11	3.6029936e-09	1.4577349e-09	1.1796983e-05
1.12	3.4945611e-09	1.4167701e-09	1.1016619e-05
1.13	3.3850369e-09	1.3770987e-09	1.0352323e-05
1.14	3.2751588e-09	1.3387063e-09	9.799894e-06
1.15	3.165512e-09	1.3014298e-09	9.6218503e-06
1.16	3.0572513e-09	1.2657415e-09	9.4677192e-06
1.17	2.9508481e-09	1.2315097e-09	9.241788e-06
1.18	2.8472362e-09	1.1991554e-09	8.9432383e-06
1.19	2.7462896e-09	1.1681217e-09	8.5720731e-06
1.2	2.6481062e-09	1.1381532e-09	8.5837137e-06
1.21	2.5532276e-09	1.1094983e-09	8.6905467e-06
1.22	2.4615924e-09	1.0818601e-09	8.8759567e-06
1.23	2.372605e-09	1.0544556e-09	9.137158e-06
1.24	2.2868992e-09	1.0277687e-09	9.4718524e-06
1.25	2.2038314e-09	1.0010448e-09	9.8782527e-06
1.26	2.1236481e-09	9.7444623e-10	1.0355114e-05
1.27	2.045897e-09	9.4746138e-10	1.090163e-05
1.28	1.9707236e-09	9.2019552e-10	1.151751e-05
1.29	1.8977857e-09	8.9228258e-10	1.2202872e-05
1.3	1.8274326e-09	8.6405402e-10	1.295823e-05
1.31	1.7599095e-09	8.3574302e-10	1.3784443e-05
1.32	1.6951125e-09	8.0723243e-10	1.4682602e-05
1.33	1.6331021e-09	7.7856215e-10	1.5653985e-05
1.34	1.5743196e-09	7.5014902e-10	1.6699979e-05
1.35	1.5191161e-09	7.2230884e-10	1.7822021e-05
1.36	1.4678979e-09	6.9540498e-10	1.9021446e-05
1.37	1.4211493e-09	6.6986368e-10	2.0299418e-05
1.38	1.3791926e-09	7.198551e-10	2.1656866e-05
1.39	1.3427082e-09	8.5712306e-10	2.3094446e-05
1.4	1.3122422e-09	9.8600067e-10	2.4612289e-05
1.41	1.2879755e-09	1.1034236e-09	2.6210084e-05
1.42	1.2711736e-09	1.2059474e-09	2.7886936e-05
1.43	1.262095e-09	1.2904456e-09	2.9641291e-05
1.44	1.2615225e-09	1.3535735e-09	3.1470872e-05
1.45	1.2699596e-09	1.3926264e-09	3.3372682e-05
1.46	1.2878028e-09	1.4050303e-09	3.5342863e-05
1.47	1.315825e-09	1.3887604e-09	3.7376755e-05
1.48	1.3539903e-09	1.3422685e-09	3.9468823e-05
1.49	1.4028312e-09	1.2647193e-09	4.1612695e-05
1.5	1.4627226e-09	1.1557938e-09	4.3801039e-05
1.51	1.5338948e-09	1.0161592e-09	4.602572e-05
1.52	1.6568163e-09	8.4766531e-10	4.8277742e-05
1.53	2.062095e-09	8.2786823e-10	5.0547268e-05
1.54	2.5123481e-09	8.9404494e-10	5.2823747e-05
1.55	3.005139e-09	9.6732779e-10	5.5095806e-05
1.56	3.5377717e-09	1.0480387e-09	5.7351556e-05
1.57	4.1059439e-09	1.135547e-09	5.9578428e-05
1.58	4.7051527e-09	1.2296611e-09	6.1763375e-05
1.59	5.3295304e-09	1.3295492e-09	6.3893028e-05
1.6	5.9725958e-09	1.4347171e-09	6.5953741e-05
1.61	6.6270004e-09	1.5446932e-09	6.793169e-05
1.62	7.2844891e-09	1.6581516e-09	6.9813161e-05
1.63	7.9363714e-09	1.7747177e-09	7.1584466e-05
1.64	8.5732082e-09	1.8930429e-09	7.3232246e-05
1.65	9.1854925e-09	2.0124896e-09	7.4743732e-05
1.66	9.7626928e-09	2.1315826e-09	7.6106637e-05
1.67	1.0294971e-08	2.2493898e-09	7.7309589e-05
1.68	1.0771946e-08	2.364487e-09	7.8342091e-05
1.69	1.1183935e-08	2.4755435e-09	7.9194862e-05
1.7	1.1522078e-08	2.5818274e-09	7.9859859e-05
1.71	1.1778092e-08	2.6818879e-09	8.0330528e-05
1.72	1.1944406e-08	2.7745502e-09	8.0601712e-05
1.73	1.2015687e-08	2.8591173e-09	8.0670083e-05
1.74	1.1987255e-08	2.9342146e-09	8.0533975e-05
1.75	1.1856602e-08	2.9993176e-09	8.0193516e-05
1.76	1.1622835e-08	3.8001275e-09	7.9650619e-05
1.77	1.1287479e-08	4.8403249e-09	7.8909205e-05
1.78	1.0853702e-08	5.9426632e-09	7.797489e-05
1.79	1.0326596e-08	7.0938642e-09	7.6855037e-05
1.8	9.7131965e-09	8.2790688e-09	7.5558775e-05
1.81	9.0223626e-09	9.4821597e-09	7.409677e-05
1.82	8.2640007e-09	1.068673e-08	7.2481066e-05
1.83	7.4499206e-09	1.1875348e-08	7.0725144e-05
1.84	6.5918934e-09	1.3031703e-08	6.8843418e-05
1.85	6.2953768e-09	1.4139054e-08	6.6851322e-05
1.86	6.3209017e-09	1.5182623e-08	6.4764942e-05
1.87	6.3353479e-09	1.6148733e-08	6.2600835e-05
1.88	6.3389766e-09	1.7025705e-08	6.0375892e-05
1.89	6.3329798e-09	1.7803731e-08	5.810691e-05
1.9	6.3174534e-09	1.8475756e-08	5.5810638e-05
1.91	6.2935945e-09	1.9036768e-08	5.3503387e-05
1.92	6.2619439e-09	1.9484704e-08	5.1200968e-05
1.93	6.2233502e-09	1.9819344e-08	4.8918368e-05
1.94	6.1785477e-09	2.0043018e-08	4.6669753e-05
1.95	6.1278675e-09	2.0159997e-08	4.4468312e-05
1.96	6.0719629e-09	2.0176255e-08	4.2325989e-05
1.97	6.0114023e-09	2.0099322e-08	4.0253671e-05
1.98	5.9464156e-09	1.993758e-08	3.8260898e-05
1.99	5.8777074e-09	1.9699771e-08	3.6355997e-05
2	5.8052204e-09	1.9395911e-08	3.4545945e-05
2.01	5.727774e-09	1.9034429e-08	3.283645e-05
2.02	5.6476382e-09	1.8625455e-08	3.1231969e-05
2.03	5.5651059e-09	1.8177462e-08	2.9735949e-05
2.04	5.4794373e-09	1.7698417e-08	2.8350669e-05
2.05	5.391187e-09	1.7196371e-08	2.7077286e-05
2.06	5.2999594e-09	1.6678712e-08	2.5916061e-05
2.07	5.2060882e-09	1.6151532e-08	2.4866359e-05
2.08	5.1093177e-09	1.5620583e-08	2.3926679e-05
2.09	5.0098024e-09	1.5090419e-08	2.3094871e-05
2.1	4.9075373e-09	1.4565314e-08	2.2368134e-05
2.11	4.8028017e-09	1.4048686e-08	2.1743107e-05
2.12	4.6959955e-09	1.3543688e-08	2.1215934e-05
2.13	4.5875104e-09	1.3053131e-08	2.0782302e-05
2.14	4.4779288e-09	1.2579619e-08	2.0437457e-05
2.15	4.367766e-09	1.212533e-08	2.0176308e-05
2.16	4.2573368e-09	1.1692582e-08	1.9993403e-05
2.17	4.1467966e-09	1.128353e-08	1.9883004e-05
2.18	4.037152e-09	1.0899729e-08	1.9838998e-05
2.19	3.9289309e-09	1.0543015e-08	1.9855023e-05
2.2	3.8225239e-09	1.0215113e-08	1.9924514e-05
2.21	3.7187034e-09	9.9173786e-09	2.0040596e-05
2.22	3.6176994e-09	9.6508993e-09	2.0196221e-05
2.23	3.5201355e-09	9.4165465e-09	2.0384134e-05
2.24	3.4262734e-09	9.2148839e-09	2.0597106e-05
2.25	3.3367387e-09	9.0460413e-09	2.0827861e-05
2.26	3.2514943e-09	8.9097111e-09	2.1069106e-05
2.27	3.171001e-09	8.8051201e-09	2.1313756e-05
2.28	3.1411995e-09	8.73078e-09	2.1554977e-05
2.29	3.167687e-09	8.6854581e-09	2.1786434e-05
2.3	3.2043899e-09	8.666621e-09	2.2002178e-05
2.31	3.2495614e-09	8.6719079e-09	2.2196994e-05
2.32	3.3009383e-09	8.6981629e-09	2.2366386e-05
2.33	3.3561509e-09	8.7418449e-09	2.2506663e-05
2.34	3.4132671e-09	8.7995845e-09	2.26152e-05
2.35	3.4702322e-09	8.8676864e-09	2.2690321e-05
2.36	3.5252083e-09	8.942509e-09	2.2731481e-05
2.37	3.5759843e-09	9.0199534e-09	2.2739207e-05
2.38	3.6208073e-09	9.0963506e-09	2.2715224e-05
2.39	3.6583833e-09	9.1685546e-09	2.2662228e-05
2.4	3.6868325e-09	9.2329515e-09	2.2583951e-05
2.41	3.7049534e-09	9.286777e-09	2.2485156e-05
2.42	3.7117068e-09	9.3276745e-09	2.2371307e-05
2.43	3.706185e-09	9.3536684e-09	2.2248665e-05
2.44	3.6876766e-09	9.363283e-09	2.2123967e-05
2.45	3.6550455e-09	9.3549043e-09	2.2004412e-05
2.46	3.6078334e-09	9.3278873e-09	2.189743e-05
2.47	3.5454055e-09	9.2816888e-09	2.1810499e-05
2.48	3.4671473e-09	9.2160217e-09	2.1751049e-05
2.49	3.3727806e-09	9.1311533e-09	2.1726277e-05
2.5	3.2619175e-09	9.0274163e-09	2.174296e-05
2.51	3.1340733e-09	8.9051753e-09	2.1807446e-05
2.52	2.9884263e-09	8.7645601e-09	2.1925411e-05
2.53	2.8247179e-09	8.6063209e-09	2.2101868e-05
2.54	2.6423815e-09	8.4309377e-09	2.2340987e-05
2.55	2.4406271e-09	8.2386854e-09	2.2646044e-05
2.56	2.3016157e-09	8.0303262e-09	2.3019484e-05
2.57	2.3106594e-09	7.8059901e-09	2.3462695e-05
2.58	2.3249833e-09	7.5658341e-09	2.3976151e-05
2.59	2.3444647e-09	7.3106182e-09	2.4559314e-05
2.6	2.3701014e-09	7.0401792e-09	2.5210571e-05
2.61	2.4022538e-09	6.7547084e-09	2.5927395e-05
2.62	2.4414653e-09	6.4546698e-09	2.6706212e-05
2.63	2.4879147e-09	6.1405926e-09	2.7542661e-05
2.64	2.5417878e-09	5.8126498e-09	2.8431381e-05
2.65	2.6037442e-09	5.4717344e-09	2.9366293e-05
2.66	2.6736716e-09	5.1183409e-09	3.0340654e-05
2.67	2.7519105e-09	4.7534874e-09	3.1347117e-05
2.68	2.8382244e-09	4.3784974e-09	3.237785e-05
2.69	2.9326857e-09	3.9944989e-09	3.342477e-05
2.7	3.2591547e-09	3.6031875e-09	3.4479592e-05
2.71	3.8126788e-09	3.2066038e-09	3.5534076e-05
2.72	4.3796983e-09	2.8065797e-09	3.6580122e-05
2.73	4.9568689e-09	2.405395e-09	3.7609946e-05
2.74	5.5409159e-09	2.0050282e-09	3.8616314e-05
2.75	6.1281196e-09	1.607703e-09	3.9592637e-05
2.76	6.7145282e-09	1.5141838e-09	4.0532941e-05
2.77	7.2958924e-09	1.6082897e-09	4.1432266e-05
2.78	7.8686289e-09	1.7023272e-09	4.2286579e-05
2.79	8.4289843e-09	1.7956536e-09	4.3092756e-05
2.8	8.9733846e-09	1.8875194e-09	4.3848784e-05
2.81	9.4986708e-09	1.9771369e-09	4.4553678e-05
2.82	1.0002209e-08	2.0640714e-09	4.5207387e-05
2.83	1.0481426e-08	2.147582e-09	4.5810855e-05
2.84	1.093472e-08	2.2274589e-09	4.6365873e-05
2.85	1.1360702e-08	2.3032012e-09	4.6875022e-05
2.86	1.1758628e-08	2.374415e-09	4.734153e-05
2.87	1.2127867e-08	2.4407389e-09	4.7769253e-05
2.88	1.2468904e-08	2.5025685e-09	4.8162396e-05
2.89	1.2782039e-08	2.7014775e-09	4.8525453e-05
2.9	1.3068318e-08	2.8954474e-09	4.8863163e-05
2.91	1.332855e-08	3.0756914e-09	4.9180266e-05
2.92	1.3563662e-08	3.2424728e-09	4.9481397e-05
2.93	1.3775733e-08	3.3969976e-09	4.9771075e-05
2.94	1.3965696e-08	3.5391101e-09	5.0053464e-05
2.95	1.4135163e-08	3.669194e-09	5.0332438e-05
2.96	1.4285776e-08	3.787502e-09	5.0611284e-05
2.97	1.4418789e-08	3.893833e-09	5.0892904e-05
2.98	1.4535327e-08	3.9877923e-09	5.1179531e-05
2.99	1.4636695e-08	4.0691541e-09	5.1472795e-05
3	1.4723866e-08	4.1374163e-09	5.1773771e-05
3.01	1.4798185e-08	4.1924771e-09	5.2082724e-05
3.02	1.4860112e-08	4.2335151e-09	5.2399382e-05
3.03	1.4910477e-08	4.2602401e-09	5.2722815e-05
3.04	1.4949967e-08	4.2723979e-09	5.3051441e-05
3.05	1.4979257e-08	4.2699272e-09	5.3383048e-05
3.06	1.4998947e-08	4.2529633e-09	5.3715033e-05
3.07	1.5009094e-08	4.2213419e-09	5.4044196e-05
3.08	1.5010621e-08	4.1760537e-09	5.4367002e-05
3.09	1.5003424e-08	4.1173389e-09	5.4679536e-05
3.1	1.4987915e-08	4.04625e-09	5.4977647e-05
3.11	1.4964628e-08	3.9642384e-09	5.5257049e-05
3.12	1.4933678e-08	3.8726008e-09	5.5513416e-05
3.13	1.4895459e-08	3.7731514e-09	5.574248e-05
3.14	1.4850265e-08	3.6677634e-09	5.5940034e-05
3.15	1.4798182e-08	3.5582533e-09	5.6102136e-05
3.16	1.4739384e-08	3.4556297e-09	5.6225163e-05
3.17	1.4674187e-08	3.4997149e-09	5.6305871e-05
3.18	1.4602808e-08	3.5438057e-09	5.634146e-05
3.19	1.4524889e-08	3.5868147e-09	5.6329606e-05
3.2	1.4440882e-08	3.6287976e-09	5.6268505e-05
3.21	1.4350865e-08	3.6692026e-09	5.6156941e-05
3.22	1.4254926e-08	3.70764e-09	5.5994216e-05
3.23	1.4153144e-08	3.743929e-09	5.5780183e-05
3.24	1.4045731e-08	3.7773026e-09	5.551516e-05
3.25	1.3932469e-08	3.8075913e-09	5.5199948e-05
3.26	1.381317e-08	3.8340972e-09	5.4835605e-05
3.27	1.3688043e-08	3.8568671e-09	5.442349e-05
3.28	1.3556958e-08	3.8758297e-09	5.3965267e-05
3.29	1.341949e-08	3.8904768e-09	5.3462593e-05
3.3	1.3275366e-08	3.9007402e-09	5.2917156e-05
3.31	1.3123922e-08	3.9063313e-09	5.2330504e-05
3.32	1.2964811e-08	3.9075467e-09	5.1703952e-05
3.33	1.2797118e-08	3.9040448e-09	5.103861e-05
3.34	1.2620176e-08	3.8960484e-09	5.0335147e-05
3.35	1.2433116e-08	3.8834131e-09	4.959379e-05
3.36	1.2234813e-08	3.8658721e-09	4.8814341e-05
3.37	1.2024591e-08	3.8441986e-09	4.7996119e-05
3.38	1.1800994e-08	3.8180155e-09	4.7137784e-05
3.39	1.1563057e-08	3.7870326e-09	4.6237698e-05
3.4	1.1310012e-08	3.7519917e-09	4.529372e-05
3.41	1.1040751e-08	3.7124385e-09	4.430327e-05
3.42	1.0755045e-08	3.6689919e-09	4.3263563e-05
3.43	1.0452189e-08	3.6215286e-09	4.2171591e-05
3.44	1.0131974e-08	3.5698969e-09	4.1024346e-05
3.45	9.7945628e-09	3.5143992e-09	3.9818869e-05
3.46	9.440587e-09	3.4555467e-09	3.8552563e-05
3.47	9.0708017e-09	3.3927349e-09	3.7223213e-05
3.48	8.6869276e-09	3.3267563e-09	3.5829281e-05
3.49	8.2902928e-09	3.2575746e-09	3.4369974e-05
3.5	7.8830188e-09	3.1848708e-09	3.2845558e-05
3.51	7.4678665e-09	3.1094493e-09	3.1257401e-05
3.52	7.0477221e-09	3.0314893e-09	2.9608237e-05
3.53	6.6310822e-09	2.9510563e-09	2.7902173e-05
3.54	6.4988678e-09	2.8682637e-09	2.614481e-05
3.55	6.3641929e-09	2.7837831e-09	2.4343274e-05
3.56	6.2274943e-09	2.6979621e-09	2.2506395e-05
3.57	6.0890787e-09	2.6110243e-09	2.0644328e-05
3.58	5.9495784e-09	2.5235296e-09	1.8768691e-05
3.59	5.809254e-09	2.4356761e-09	1.6892436e-05
3.6	5.6691333e-09	2.348428e-09	1.5029462e-05
3.61	5.5297456e-09	2.2622497e-09	1.3194503e-05
3.62	5.3919942e-09	2.1779721e-09	1.14028e-05
3.63	5.256197e-09	2.095831e-09	9.669857e-06
3.64	5.1233551e-09	2.0167328e-09	8.0108209e-06
3.65	4.9940754e-09	1.9411757e-09	8.7883063e-06
3.66	4.8693114e-09	1.8699812e-09	9.904161e-06
3.67	4.7495034e-09	1.8034481e-09	1.1042056e-05
3.68	4.6358293e-09	1.7425894e-09	1.219647e-05
3.69	4.529e-09	1.6879313e-09	1.3361338e-05
3.7	4.4295381e-09	1.6398081e-09	1.4530019e-05
3.71	4.3384458e-09	1.5990125e-09	1.5695301e-05
3.72	4.256067e-09	1.5656752e-09	1.6849742e-05
3.73	4.1833138e-09	1.5488062e-09	1.7985463e-05
3.74	4.1203007e-09	1.9766369e-09	1.9094426e-05
3.75	4.0678816e-09	2.4212323e-09	2.0168538e-05
3.76	4.0263037e-09	2.8779037e-09	2.1199881e-05
3.77	3.9952485e-09	3.3419821e-09	2.2180776e-05
3.78	3.9754802e-09	3.8096415e-09	2.3104046e-05
3.79	3.9665971e-09	4.2762018e-09	2.3963109e-05
3.8	3.9687817e-09	4.7380688e-09	2.4752229e-05
3.81	3.981298e-09	5.1915555e-09	2.5466642e-05
3.82	4.0040821e-09	5.6334559e-09	2.6102613e-05
3.83	4.0367731e-09	6.0610307e-09	2.6657538e-05
3.84	4.0782268e-09	6.4713332e-09	2.7130112e-05
3.85	4.1281267e-09	6.8626147e-09	2.752017e-05
3.86	4.185294e-09	7.2331214e-09	2.7828699e-05
3.87	4.2493022e-09	7.581507e-09	2.8057845e-05
3.88	4.318866e-09	7.9067634e-09	2.8210703e-05
3.89	4.3929347e-09	8.2079427e-09	2.8291172e-05
3.9	4.4710146e-09	8.4851182e-09	2.8303823e-05
3.91	4.5518297e-09	8.737636e-09	2.8253695e-05
3.92	4.6346514e-09	8.9660278e-09	2.8146221e-05
3.93	4.7184135e-09	9.1700838e-09	2.7986874e-05
3.94	4.8023617e-09	9.3499086e-09	2.778107e-05
3.95	4.8856102e-09	9.5060098e-09	2.7534109e-05
3.96	4.9677722e-09	9.6389596e-09	2.7250888e-05
3.97	5.0479654e-09	9.748679e-09	2.6935943e-05
3.98	5.1262985e-09	9.8360097e-09	2.6593328e-05
3.99	5.2020726e-09	9.9011261e-09	2.6226529e-05
4	5.2747214e-09	9.9444725e-09	2.5838541e-05
4.01	5.3441014e-09	9.9664177e-09	2.5431757e-05
4.02	5.4103092e-09	9.9672726e-09	2.5008087e-05
4.03	5.4728606e-09	9.9474844e-09	2.4568967e-05
4.04	5.5318098e-09	9.9072584e-09	2.4115352e-05
4.05	5.5874325e-09	9.8472e-09	2.364791e-05
4.06	5.6394701e-09	9.7677502e-09	2.3166989e-05
4.07	5.687698e-09	9.6695098e-09	2.267263e-05
4.08	5.7326451e-09	9.5534266e-09	2.2164928e-05
4.09	5.7741017e-09	9.4199748e-09	2.1643654e-05
4.1	5.8123187e-09	9.2705544e-09	2.1108741e-05
4.11	5.8468514e-09	9.1057632e-09	2.0560073e-05
4.12	5.8780468e-09	8.9269526e-09	1.9997655e-05
4.13	5.9062819e-09	8.7355177e-09	1.9421622e-05
4.14	5.9310514e-09	8.5330108e-09	1.8832254e-05
4.15	5.9524875e-09	8.3207712e-09	1.8230025e-05
4.16	5.9703493e-09	8.1002081e-09	1.7615668e-05
4.17	5.9848333e-09	7.8731339e-09	1.699005e-05
4.18	5.9956007e-09	7.6413747e-09	1.6354335e-05
4.19	6.0030053e-09	7.4064067e-09	1.5709794e-05
4.2	6.0063814e-09	7.1695249e-09	1.5057962e-05
4.21	6.0056545e-09	6.9323442e-09	1.4400489e-05
4.22	6.000975e-09	6.6962698e-09	1.3739196e-05
4.23	5.9919293e-09	6.462045e-09	1.3075976e-05
4.24	5.978409e-09	6.2308344e-09	1.2412794e-05
4.25	5.960357e-09	6.0034748e-09	1.1751678e-05
4.26	5.9370461e-09	5.7800736e-09	1.1094637e-05
4.27	5.9091557e-09	5.5615138e-09	1.0443635e-05
4.28	5.8758814e-09	5.3475476e-09	9.8005636e-06
4.29	5.8376552e-09	5.1385848e-09	9.3795881e-06
4.3	5.7939125e-09	4.9338309e-09	9.4051882e-06
4.31	5.7450773e-09	4.7334398e-09	9.4351595e-06
4.32	5.6910095e-09	4.5369186e-09	9.4695721e-06
4.33	5.6314432e-09	4.3434864e-09	9.5084629e-06
4.34	5.5669967e-09	4.1528218e-09	9.5519045e-06
4.35	5.4974042e-09	3.9639881e-09	9.6000045e-06
4.36	5.4228476e-09	3.7766093e-09	9.6528908e-06
4.37	5.3440159e-09	3.5903329e-09	9.7107484e-06
4.38	5.2605961e-09	3.4043703e-09	9.7738072e-06
4.39	5.1729094e-09	3.2301807e-09	9.8423335e-06
4.4	5.0815101e-09	3.1577515e-09	9.9168679e-06
4.41	4.9869019e-09	3.0836255e-09	9.9977982e-06
4.42	4.8890811e-09	3.0076907e-09	1.0085838e-05
4.43	4.7885452e-09	2.9303265e-09	1.0181747e-05
4.44	4.6853965e-09	2.8515033e-09	1.0286452e-05
4.45	4.5801028e-09	2.77155e-09	1.0401014e-05
4.46	4.4735026e-09	2.6911646e-09	1.0526673e-05
4.47	4.3654585e-09	2.6100706e-09	1.0664836e-05
4.48	4.2561864e-09	2.5283431e-09	1.0817072e-05
4.49	4.1464773e-09	2.44664e-09	1.0985154e-05
4.5	4.0365815e-09	2.3650832e-09	1.1170949e-05
4.51	3.9267231e-09	2.2837753e-09	1.1376509e-05
4.52	3.817111e-09	2.2028073e-09	1.1604011e-05
4.53	3.7083188e-09	2.12265e-09	1.1855805e-05
4.54	3.6004953e-09	2.0433473e-09	1.2134231e-05
4.55	3.4937228e-09	1.9648909e-09	1.2441805e-05
4.56	3.3882104e-09	1.8873978e-09	1.2781037e-05
4.57	3.2847395e-09	1.8115585e-09	1.315447e-05
4.58	3.183072e-09	1.7370511e-09	1.3564599e-05
4.59	3.0841589e-09	1.6647308e-09	1.4013827e-05
4.6	2.9877698e-09	1.5942751e-09	1.4504492e-05
4.61	2.8942943e-09	1.5259693e-09	1.5038716e-05
4.62	2.8043486e-09	1.4603173e-09	1.5618395e-05
4.63	2.7185355e-09	1.3977967e-09	1.6245138e-05
4.64	2.6366718e-09	1.338088e-09	1.6920166e-05
4.65	2.5597346e-09	1.4287624e-09	1.764433e-05
4.66	2.4882498e-09	1.5325807e-09	1.8417939e-05
4.67	2.4223336e-09	1.6257732e-09	1.9240726e-05
4.68	2.3629095e-09	1.7086975e-09	2.0111819e-05
4.69	2.3102102e-09	1.7821883e-09	2.1029611e-05
4.7	2.2653971e-09	1.8468305e-09	2.1991746e-05
4.71	2.2283145e-09	1.9040405e-09	2.2995103e-05
4.72	2.1996192e-09	1.9552398e-09	2.4035681e-05
4.73	2.1799104e-09	2.0019e-09	2.5108637e-05
4.74	2.1699171e-09	2.0456818e-09	2.620831e-05
4.75	2.1696982e-09	2.0885214e-09	2.7328218e-05
4.76	2.1791082e-09	2.1324837e-09	2.8461116e-05
4.77	2.1989316e-09	2.1790516e-09	2.9599006e-05
4.78	2.2289015e-09	2.2299735e-09	3.0733402e-05
4.79	2.2692598e-09	2.2866818e-09	3.1855252e-05
4.8	2.3198864e-09	2.350307e-09	3.2955293e-05
4.81	2.3804747e-09	2.4217223e-09	3.4023971e-05
4.82	2.4503975e-09	2.5016403e-09	3.5051854e-05
4.83	2.5293968e-09	2.5898049e-09	3.602973e-05
4.84	2.6165886e-09	2.6859784e-09	3.6948739e-05
4.85	2.7116041e-09	2.7889806e-09	3.7800654e-05
4.86	2.8134082e-09	2.8974897e-09	3.8578021e-05
4.87	2.9214714e-09	3.0093943e-09	3.9274312e-05
4.88	3.0347549e-09	3.1226976e-09	3.9884098e-05
4.89	3.1524061e-09	3.2344076e-09	4.0403242e-05
4.9	3.2730165e-09	3.341788e-09	4.0828856e-05
4.91	3.3957824e-09	3.4418508e-09	4.1159386e-05
4.92	3.5202372e-09	3.5311318e-09	4.1394754e-05
4.93	3.644878e-09	3.6068257e-09	4.1536291e-05
4.94	3.7690977e-09	3.6658454e-09	4.1586629e-05
4.95	3.8916276e-09	3.7056122e-09	4.1549787e-05
4.96	4.0119532e-09	3.7236571e-09	4.1430892e-05
4.97	4.129373e-09	3.7178362e-09	4.123627e-05
4.98	4.243053e-09	3.6869308e-09	4.0973074e-05
4.99	4.3526457e-09	3.6296371e-09	4.0649367e-05
5	4.4576909e-09	3.54547e-09	4.0273803e-05
5.01	4.5577919e-09	3.4346033e-09	3.9855539e-05
5.02	4.6527631e-09	3.2971972e-09	3.9404038e-05
5.03	4.7421827e-09	3.1344495e-09	3.892887e-05
5.04	4.8257482e-09	2.9476747e-09	3.843966e-05
5.05	4.9038938e-09	2.7383402e-09	3.7945908e-05
5.06	4.9759785e-09	2.5252639e-09	3.7456843e-05
5.07	5.0428038e-09	2.5680811e-09	3.6981373e-05
5.08	5.103937e-09	2.6091612e-09	3.6527786e-05
5.09	5.1595281e-09	2.64861e-09	3.6103981e-05
5.1	5.2101028e-09	2.6868608e-09	3.5717204e-05
5.11	5.2560608e-09	2.7241882e-09	3.5374148e-05
5.12	5.2973759e-09	2.7604011e-09	3.5080642e-05
5.13	5.334171e-09	2.7954362e-09	3.4841992e-05
5.14	5.3668708e-09	2.829503e-09	3.4662741e-05
5.15	5.3961242e-09	2.863023e-09	3.4546761e-05
5.16	5.4220328e-09	2.8958557e-09	3.4497119e-05
5.17	5.4448542e-09	2.9280139e-09	3.4516415e-05
5.18	5.4647542e-09	2.9594121e-09	3.4606334e-05
5.19	5.4822016e-09	2.9902702e-09	3.4768022e-05
5.2	5.4975963e-09	3.020749e-09	3.5001889e-05
5.21	5.5110956e-09	3.0507715e-09	3.5307775e-05
5.22	5.5231159e-09	3.080529e-09	3.5684762e-05
5.23	5.5338095e-09	3.1099588e-09	3.6131203e-05
5.24	5.5436932e-09	3.1393752e-09	3.6644848e-05
5.25	5.5529693e-09	3.4537168e-09	3.7222671e-05
5.26	5.5619308e-09	3.7757401e-09	3.7860943e-05
5.27	5.5705074e-09	4.095418e-09	3.8555046e-05
5.28	5.5792273e-09	4.4127325e-09	3.9299748e-05
5.29	5.5885329e-09	4.7272019e-09	4.0088879e-05
5.3	5.5981746e-09	5.0384962e-09	4.0915587e-05
5.31	5.6088212e-09	5.3459954e-09	4.1772109e-05
5.32	5.6205412e-09	5.6490338e-09	4.2650013e-05
5.33	5.6331961e-09	5.9463085e-09	4.3540093e-05
5.34	5.6469495e-09	6.2367993e-09	4.4432579e-05
5.35	5.6622185e-09	6.5193559e-09	4.5317004e-05
5.36	5.6784582e-09	6.7919527e-09	4.6182657e-05
5.37	5.6959582e-09	7.0529524e-09	4.7018395e-05
5.38	5.7147325e-09	7.3006273e-09	4.7812985e-05
5.39	5.734151e-09	7.532266e-09	4.8555238e-05
5.4	5.7541794e-09	7.7459763e-09	4.9234275e-05
5.41	5.7740592e-09	7.9394244e-09	4.9839665e-05
5.42	5.7940142e-09	8.1103538e-09	5.0361641e-05
5.43	5.8130692e-09	8.2566577e-09	5.0791464e-05
5.44	5.8309959e-09	8.3763783e-09	5.1121362e-05
5.45	5.8465352e-09	8.4673178e-09	5.1344914e-05
5.46	5.8599213e-09	8.5286682e-09	5.1457232e-05
5.47	5.8699698e-09	8.5589835e-09	5.1454975e-05
5.48	5.876033e-09	8.557886e-09	5.1336592e-05
5.49	5.8777125e-09	8.5249511e-09	5.1102183e-05
5.5	5.8742494e-09	8.4605783e-09	5.0753669e-05
5.51	5.865293e-09	8.3657017e-09	5.0294754e-05
5.52	5.8500816e-09	8.2414035e-09	4.9730759e-05
5.53	5.8283179e-09	8.0893945e-09	4.9068488e-05
5.54	5.7994712e-09	7.9116362e-09	4.8316167e-05
5.55	5.7639064e-09	7.7107925e-09	4.7483201e-05
5.56	5.7210257e-09	7.4893408e-09	4.6579924e-05
5.57	5.6708608e-09	7.2500591e-09	4.5617356e-05
5.58	5.6133233e-09	6.9956963e-09	4.4606984e-05
5.59	5.5489845e-09	6.7293257e-09	4.3560482e-05
5.6	5.4777591e-09	6.453666e-09	4.2489402e-05
5.61	5.400314e-09	6.1714254e-09	4.1405141e-05
5.62	5.3172413e-09	5.8852458e-09	4.0318393e-05
5.63	5.2288143e-09	5.5972842e-09	3.9239332e-05
5.64	5.1358189e-09	5.3097777e-09	3.8177175e-05
5.65	5.0384533e-09	5.0239512e-09	3.7140129e-05
5.66	4.9378867e-09	4.7415943e-09	3.6135303e-05
5.67	4.8348682e-09	4.4639212e-09	3.5168722e-05
5.68	4.7300859e-09	4.1917805e-09	3.4245157e-05
5.69	4.6244366e-09	3.9254656e-09	3.3368133e-05
5.7	4.5185489e-09	3.6653331e-09	3.2540019e-05
5.71	4.4131604e-09	3.4113848e-09	3.1762054e-05
5.72	4.3092566e-09	3.1636044e-09	3.1034315e-05
5.73	4.2070271e-09	2.9215781e-09	3.0355899e-05
5.74	4.107427e-09	2.6847942e-09	2.9724966e-05
5.75	4.0114025e-09	2.4767806e-09	2.9138823e-05
5.76	3.9189585e-09	2.4062093e-09	2.8593998e-05
5.77	3.830781e-09	2.3382725e-09	2.8086459e-05
5.78	3.7474764e-09	2.2733786e-09	2.7611575e-05
5.79	3.6693408e-09	2.2116513e-09	2.7164395e-05
5.8	3.5966712e-09	2.1532365e-09	2.673968e-05
5.81	3.5293095e-09	2.0978515e-09	2.6331927e-05
5.82	3.4676112e-09	2.0457633e-09	2.5935699e-05
5.83	3.4119288e-09	1.9972621e-09	2.5545637e-05
5.84	3.3616083e-09	1.9516668e-09	2.5156546e-05
5.85	3.3171005e-09	1.9094355e-09	2.4763542e-05
5.86	3.2781233e-09	1.8703279e-09	2.4362135e-05
5.87	3.2444746e-09	1.8342216e-09	2.3948327e-05
5.88	3.2158662e-09	1.8009439e-09	2.3518775e-05
5.89	3.191977e-09	1.7703158e-09	2.3070736e-05
5.9	3.1722679e-09	1.7419775e-09	2.260217e-05
5.91	3.1567403e-09	1.7161367e-09	2.211172e-05
5.92	3.1446498e-09	1.6922827e-09	2.1598867e-05
5.93	3.135612e-09	1.6702864e-09	2.1063824e-05
5.94	3.1288854e-09	1.6496733e-09	2.0507505e-05
5.95	3.1243218e-09	1.6305821e-09	1.9931411e-05
5.96	3.1213346e-09	1.6127201e-09	1.9337845e-05
5.97	3.1193706e-09	1.6343366e-09	1.8729541e-05
5.98	3.1185123e-09	1.7188915e-09	1.8109722e-05
5.99	3.117534e-09	1.7894141e-09	1.7482034e-05
6	3.1165944e-09	1.8455722e-09	1.6850384e-05
6.01	3.115202e-09	1.8876981e-09	1.6218849e-05
6.02	3.1125937e-09	1.9164649e-09	1.5591623e-05
6.03	3.1089153e-09	1.9321983e-09	1.4972853e-05
6.04	3.1037808e-09	1.9354996e-09	1.4366637e-05
6.05	3.0968525e-09	1.9274108e-09	1.3776894e-05
6.06	3.0882474e-09	1.9083808e-09	1.3207367e-05
6.07	3.0777312e-09	1.8796463e-09	1.2661411e-05
6.08	3.0648796e-09	1.8419951e-09	1.2142221e-05
6.09	3.0501562e-09	1.7962635e-09	1.1652515e-05
6.1	3.0332065e-09	1.743121e-09	1.1194823e-05
6.11	3.0141146e-09	1.6837724e-09	1.077119e-05
6.12	2.9930263e-09	1.618834e-09	1.0383455e-05
6.13	2.9699457e-09	1.5490647e-09	1.0033085e-05
6.14	2.9448144e-09	1.4755464e-09	9.7213033e-06
6.15	2.9179012e-09	1.3990875e-09	9.449182e-06
6.16	2.889709e-09	1.349853e-09	9.2174833e-06
6.17	2.8598993e-09	1.3382727e-09	9.0269628e-06
6.18	2.828623e-09	1.3267275e-09	8.8781702e-06
6.19	2.7965824e-09	1.3157777e-09	8.7717801e-06
6.2	2.7633848e-09	1.3048843e-09	8.708306e-06
6.21	2.7296322e-09	1.2944982e-09	8.6884198e-06
6.22	2.6953384e-09	1.2844793e-09	8.7128042e-06
6.23	2.6604468e-09	1.2746132e-09	8.7823062e-06
6.24	2.6255224e-09	1.2653108e-09	8.8978788e-06
6.25	2.5905343e-09	1.2563788e-09	9.0605672e-06
6.26	2.5557335e-09	1.247911e-09	9.2716907e-06
6.27	2.5213065e-09	1.2399316e-09	9.5326743e-06
6.28	2.4873504e-09	1.2323733e-09	9.84514e-06
6.29	2.4542668e-09	1.2254753e-09	1.0210815e-05
6.3	2.422177e-09	1.2191911e-09	1.0631644e-05
6.31	2.3909264e-09	1.2132026e-09	1.1109669e-05
6.32	2.3611001e-09	1.2079265e-09	1.1647052e-05
6.33	2.3328391e-09	1.2033352e-09	1.2246015e-05
6.34	2.3061651e-09	1.1992841e-09	1.2908884e-05
6.35	2.2812469e-09	1.1957739e-09	1.363799e-05
6.36	2.2582819e-09	1.1928356e-09	1.4435617e-05
6.37	2.2377464e-09	1.1907818e-09	1.5303989e-05
6.38	2.2202627e-09	1.190071e-09	1.624527e-05
6.39	2.2054833e-09	1.19019e-09	1.7261366e-05
6.4	2.1941387e-09	1.19171e-09	1.8354016e-05
6.41	2.1866849e-09	1.1949219e-09	1.9524681e-05
6.42	2.1831435e-09	1.1996825e-09	2.0774363e-05
6.43	2.1842408e-09	1.2065485e-09	2.2103684e-05
6.44	2.1905918e-09	1.2159595e-09	2.3512761e-05
6.45	2.2020933e-09	1.227628e-09	2.5000981e-05
6.46	2.2198846e-09	1.2424971e-09	2.6567206e-05
6.47	2.24415e-09	1.2605426e-09	2.820936e-05
6.48	2.275506e-09	1.2821569e-09	2.9924682e-05
6.49	2.3146033e-09	1.3077459e-09	3.1709386e-05
6.5	2.3621672e-09	1.3377731e-09	3.3558713e-05
6.51	2.41899e-09	1.3727515e-09	3.546692e-05
6.52	2.4852898e-09	1.4126008e-09	3.7427211e-05
6.53	2.5615097e-09	1.4574462e-09	3.9431676e-05
6.54	2.6484714e-09	1.6257187e-09	4.1471378e-05
6.55	2.7462541e-09	1.9384032e-09	4.3536385e-05
6.56	2.8557988e-09	2.3036687e-09	4.5615758e-05
6.57	2.976761e-09	2.7273957e-09	4.7697683e-05
6.58	3.109672e-09	3.214649e-09	4.9769593e-05
6.59	3.2543354e-09	3.771148e-09	5.1818168e-05
6.6	3.4106466e-09	4.4014249e-09	5.3829768e-05
6.61	3.5785497e-09	5.1100704e-09	5.579033e-05
6.62	3.7572889e-09	5.9009019e-09	5.7685652e-05
6.63	3.9464263e-09	6.7768305e-09	5.9501599e-05
6.64	4.1451413e-09	7.7395974e-09	6.1224435e-05
6.65	4.3525669e-09	8.7899926e-09	6.2840759e-05
6.66	4.5675571e-09	9.9271633e-09	6.4337997e-05
6.67	4.7888523e-09	1.114882e-08	6.5704441e-05
6.68	5.0149525e-09	1.2450893e-08	6.6929525e-05
6.69	5.2448856e-09	1.382754e-08	6.8003951e-05
6.7	5.4766528e-09	1.5271135e-08	6.8919871e-05
6.71	5.7090045e-09	1.6772267e-08	6.9670948e-05
6.72	5.9401768e-09	1.8319749e-08	7.0252585e-05
6.73	6.1682745e-09	1.9900925e-08	7.0661918e-05
6.74	6.3922086e-09	2.1501589e-08	7.0897749e-05
6.75	6.6100193e-09	2.3106797e-08	7.096086e-05
6.76	6.8207978e-09	2.4700245e-08	7.0853547e-05
6.77	7.0224206e-09	2.626594e-08	7.0579923e-05
6.78	7.2143833e-09	2.7786903e-08	7.0145745e-05
6.79	7.3949274e-09	2.92478e-08	6.955809e-05
6.8	7.5635245e-09	3.063243e-08	6.8825543e-05
6.81	7.7188323e-09	3.1927173e-08	6.7957769e-05
6.82	7.8607404e-09	3.3118567e-08	6.6965477e-05
6.83	7.9881619e-09	3.4195711e-08	6.5860242e-05
6.84	8.100757e-09	3.5149267e-08	6.4654176e-05
6.85	8.1985033e-09	3.5971934e-08	6.336e-05
6.86	8.47367e-09	3.6658702e-08	6.1990526e-05
6.87	9.1253233e-09	3.7206998e-08	6.0558767e-05
6.88	9.7260087e-09	3.7615857e-08	5.9077636e-05
6.89	1.0270102e-08	3.7886649e-08	5.7559729e-05
6.9	1.0753225e-08	3.8022578e-08	5.601732e-05
6.91	1.1172559e-08	3.8028805e-08	5.4462181e-05
6.92	1.1525983e-08	3.7911401e-08	5.2905425e-05
6.93	1.1813093e-08	3.7678187e-08	5.1357533e-05
6.94	1.2034393e-08	3.7337781e-08	4.9828128e-05
6.95	1.2191141e-08	3.6899284e-08	4.8326127e-05
6.96	1.228562e-08	3.6372454e-08	4.6859582e-05
6.97	1.2320821e-08	3.5767297e-08	4.543563e-05
6.98	1.2300328e-08	3.5093875e-08	4.4060612e-05
6.99	1.2228085e-08	3.4362022e-08	4.2740035e-05
7	1.2108209e-08	3.3581133e-08	4.147866e-05
7.01	1.1945551e-08	3.2760725e-08	4.0280423e-05
7.02	1.1744622e-08	3.1909369e-08	3.9148547e-05
7.03	1.1510327e-08	3.1035434e-08	3.808567e-05
7.04	1.1247189e-08	3.0146366e-08	3.7093702e-05
7.05	1.0959782e-08	2.9249141e-08	3.6174119e-05
7.06	1.0652824e-08	2.8350424e-08	3.5327795e-05
7.07	1.0330438e-08	2.7455869e-08	3.4555262e-05
7.08	9.9969918e-09	2.6571033e-08	3.3856595e-05
7.09	9.6563965e-09	2.5700715e-08	3.3231505e-05
7.1	9.312379e-09	2.4849291e-08	3.2679455e-05
7.11	8.9684725e-09	2.402075e-08	3.2199633e-05
7.12	8.6279998e-09	2.321874e-08	3.1790881e-05
7.13	8.2939644e-09	2.2446493e-08	3.1451974e-05
7.14	7.9691115e-09	2.1706938e-08	3.1181363e-05
7.15	7.6560069e-09	2.1002808e-08	3.0977335e-05
7.16	7.3574034e-09	2.0337042e-08	3.0838016e-05
7.17	7.0752268e-09	1.9711808e-08	3.0761265e-05
7.18	6.8113805e-09	1.9129311e-08	3.0744752e-05
7.19	6.5678678e-09	1.8591952e-08	3.078591e-05
7.2	6.3464703e-09	1.8102005e-08	3.088191e-05
7.21	6.1483975e-09	1.766127e-08	3.1029639e-05
7.22	5.9750512e-09	1.7271844e-08	3.1225674e-05
7.23	5.8279402e-09	1.6936036e-08	3.1466157e-05
7.24	5.7079316e-09	1.6655568e-08	3.1746991e-05
7.25	5.6159156e-09	1.6432254e-08	3.2063542e-05
7.26	5.5532657e-09	1.6268412e-08	3.241075e-05
7.27	5.5204363e-09	1.616541e-08	3.278311e-05
7.28	5.5180333e-09	1.6124705e-08	3.3174582e-05
7.29	5.54645e-09	1.6147402e-08	3.3578629e-05
7.3	5.6062473e-09	1.6234562e-08	3.3988237e-05
7.31	5.6976581e-09	1.6386653e-08	3.4395849e-05
7.32	5.8204982e-09	1.6603362e-08	3.4793412e-05
7.33	5.9742327e-09	1.6883564e-08	3.5172545e-05
7.34	6.1584039e-09	1.7225699e-08	3.5524365e-05
7.35	6.3725046e-09	1.7627535e-08	3.583977e-05
7.36	6.6146539e-09	1.8084781e-08	3.6109467e-05
7.37	6.8834727e-09	1.8592925e-08	3.6323971e-05
7.38	7.1767469e-09	1.9145826e-08	3.6473925e-05
7.39	7.4918838e-09	1.9736172e-08	3.6550185e-05
7.4	7.8252557e-09	2.0354841e-08	3.654388e-05
7.41	8.1732569e-09	2.099199e-08	3.6446784e-05
7.42	8.5313635e-09	2.1636219e-08	3.6251257e-05
7.43	8.8946117e-09	2.2275131e-08	3.5950696e-05
7.44	9.2577053e-09	2.2895617e-08	3.5539538e-05
7.45	9.6149105e-09	2.3483912e-08	3.5013502e-05
7.46	9.959986e-09	2.4025742e-08	3.4369767e-05
7.47	1.0286466e-08	2.4506822e-08	3.3607146e-05
7.48	1.0588161e-08	2.4913597e-08	3.2726133e-05
7.49	1.0859389e-08	2.5233703e-08	3.1729082e-05
7.5	1.1094546e-08	2.5455757e-08	3.0620297e-05
7.51	1.1288581e-08	2.5570036e-08	2.9405964e-05
7.52	1.1437666e-08	2.5569324e-08	2.8094116e-05
7.53	1.153865e-08	2.5448475e-08	2.669476e-05
7.54	1.1590121e-08	2.5205574e-08	2.5219481e-05
7.55	1.1591955e-08	2.4841499e-08	2.3681611e-05
7.56	1.1545379e-08	2.4359969e-08	2.2095726e-05
7.57	1.1453117e-08	2.3767611e-08	2.0477598e-05
7.58	1.1319045e-08	2.3073497e-08	1.8843801e-05
7.59	1.1148912e-08	2.2289702e-08	1.7211507e-05
7.6	1.0949448e-08	2.1430217e-08	1.5598064e-05
7.61	1.0727734e-08	2.0510114e-08	1.4020717e-05
7.62	1.0492281e-08	1.954641e-08	1.24962e-05
7.63	1.025158e-08	1.8556387e-08	1.1040405e-05
7.64	1.0014182e-08	1.7557487e-08	9.6681118e-06
7.65	9.7882111e-09	1.6566634e-08	8.3926542e-06
7.66	9.5816473e-09	1.5600343e-08	7.2255758e-06
7.67	9.4008953e-09	1.4673185e-08	7.3746698e-06
7.68	9.2520313e-09	1.3798914e-08	8.3594635e-06
7.69	9.1390639e-09	1.2988642e-08	9.3276022e-06
7.7	9.0650526e-09	1.2251926e-08	1.0272034e-05
7.71	9.0316981e-09	1.15963e-08	1.118546e-05
7.72	9.0384657e-09	1.1026391e-08	1.2060359e-05
7.73	9.0841613e-09	1.0545452e-08	1.2889205e-05
7.74	9.1654881e-09	1.0153929e-08	1.3664465e-05
7.75	9.2784138e-09	9.8507876e-09	1.4378828e-05
7.76	9.4178313e-09	9.633192e-09	1.5025217e-05
7.77	9.5773437e-09	9.4962363e-09	1.5597093e-05
7.78	9.7502754e-09	9.4339591e-09	1.6088489e-05
7.79	9.9297175e-09	9.4393512e-09	1.6494274e-05
7.8	1.0108685e-08	9.5045654e-09	1.6810062e-05
7.81	1.027994e-08	9.6206896e-09	1.703259e-05
7.82	1.0436905e-08	9.7787101e-09	1.7159656e-05
7.83	1.0573619e-08	9.9695057e-09	1.7190275e-05
7.84	1.0685151e-08	1.0184313e-08	1.7124707e-05
7.85	1.0766882e-08	1.0414081e-08	1.6964516e-05
7.86	1.0815826e-08	1.0650918e-08	1.6712441e-05
7.87	1.0829415e-08	1.0886963e-08	1.6372527e-05
7.88	1.0806552e-08	1.1115581e-08	1.5949877e-05
7.89	1.0747171e-08	1.1331044e-08	1.5450676e-05
7.9	1.0651839e-08	1.1528284e-08	1.4881982e-05
7.91	1.052205e-08	1.1703288e-08	1.4251657e-05
7.92	1.0360219e-08	1.1853247e-08	1.3568062e-05
7.93	1.0168881e-08	1.1975839e-08	1.2840014e-05
7.94	9.9514508e-09	1.2070077e-08	1.2076588e-05
7.95	9.7111645e-09	1.213532e-08	1.2348913e-05
7.96	9.4515844e-09	1.2171827e-08	1.2793189e-05
7.97	9.2262629e-09	1.2180289e-08	1.3209242e-05
7.98	9.2098174e-09	1.2162031e-08	1.3596918e-05
7.99	9.1683544e-09	1.2118647e-08	1.3956135e-05
8	9.102342e-09	1.2052054e-08	1.4286863e-05
8.01	9.0138037e-09	1.1964135e-08	1.4589233e-05
8.02	8.9044689e-09	1.1856996e-08	1.4863188e-05
8.03	8.7763138e-09	1.1732398e-08	1.5108775e-05
8.04	8.6311011e-09	1.1592699e-08	1.532596e-05
8.05	8.4714625e-09	1.1439435e-08	1.5514758e-05
8.06	8.299132e-09	1.1274745e-08	1.5675287e-05
8.07	8.1161247e-09	1.1099951e-08	1.5807466e-05
8.08	7.9246434e-09	1.0916774e-08	1.5911656e-05
8.09	7.7266406e-09	1.0726562e-08	1.5988208e-05
8.1	7.5237526e-09	1.0530622e-08	1.6037718e-05
8.11	7.317842e-09	1.0330063e-08	1.6061119e-05
8.12	7.1104889e-09	1.0125909e-08	1.6059501e-05
8.13	6.9032093e-09	9.9190828e-09	1.603445e-05
8.14	6.6973183e-09	9.7105008e-09	1.5987773e-05
8.15	6.4936823e-09	9.5010616e-09	1.5921733e-05
8.16	6.2934205e-09	9.2913401e-09	1.583886e-05
8.17	6.0977137e-09	9.081985e-09	1.574205e-05
8.18	5.9070351e-09	8.8738038e-09	1.5634529e-05
8.19	5.7216386e-09	8.6677103e-09	1.5519694e-05
8.2	5.5425557e-09	8.4640715e-09	1.5401231e-05
8.21	5.3695923e-09	8.2637713e-09	1.5282907e-05
8.22	5.2037204e-09	8.0670954e-09	1.5168655e-05
8.23	5.044753e-09	7.8747246e-09	1.5062324e-05
8.24	4.8932937e-09	7.687137e-09	1.4967807e-05
8.25	4.7488976e-09	7.5049943e-09	1.4888878e-05
8.26	4.6119721e-09	7.3289438e-09	1.482917e-05
8.27	4.4827121e-09	7.1591875e-09	1.4792091e-05
8.28	4.3609176e-09	6.9964479e-09	1.4780798e-05
8.29	4.2465868e-09	6.8408023e-09	1.4798274e-05
8.3	4.1396671e-09	6.692976e-09	1.4847167e-05
8.31	4.0399956e-09	6.5530625e-09	1.4929805e-05
8.32	3.9472554e-09	6.4212018e-09	1.5048298e-05
8.33	3.8618752e-09	6.2974076e-09	1.520439e-05
8.34	3.7832843e-09	6.1818711e-09	1.5399626e-05
8.35	3.7110715e-09	6.0745035e-09	1.5635268e-05
8.36	3.6451568e-09	5.9749721e-09	1.591235e-05
8.37	3.585285e-09	5.8829307e-09	1.623184e-05
8.38	3.5313617e-09	5.7976356e-09	1.6594418e-05
8.39	3.4827576e-09	5.7189289e-09	1.7000729e-05
8.4	3.4392838e-09	5.6457139e-09	1.7451322e-05
8.41	3.4003972e-09	5.5773713e-09	1.7946818e-05
8.42	3.3659096e-09	5.5127432e-09	1.8487754e-05
8.43	3.3351756e-09	5.4511573e-09	1.9074772e-05
8.44	3.3080382e-09	5.3914755e-09	1.9708606e-05
8.45	3.284404e-09	5.3323151e-09	2.03902e-05
8.46	3.2632197e-09	5.2732775e-09	2.1120504e-05
8.47	3.2449799e-09	5.212915e-09	2.1900767e-05
8.48	3.2287955e-09	5.1508849e-09	2.2732365e-05
8.49	3.2148972e-09	5.0861918e-09	2.3616995e-05
8.5	3.2029373e-09	5.0190679e-09	2.4556405e-05
8.51	3.1932113e-09	4.9491074e-09	2.5552595e-05
8.52	3.1857279e-09	4.8771542e-09	2.6607793e-05
8.53	3.1810684e-09	4.8040398e-09	2.772418e-05
8.54	3.179627e-09	4.7313248e-09	2.8904096e-05
8.55	3.182018e-09	4.6612259e-09	3.0149895e-05
8.56	3.18886e-09	4.5967229e-09	3.1463777e-05
8.57	3.2008761e-09	4.5417513e-09	3.2847748e-05
8.58	3.2193348e-09	4.5005306e-09	3.4303581e-05
8.59	3.2454267e-09	4.4786198e-09	3.5832567e-05
8.6	3.2805165e-09	4.4821669e-09	3.7435389e-05
8.61	3.3258864e-09	4.5181217e-09	3.9112109e-05
8.62	3.3832077e-09	4.5944585e-09	4.0861853e-05
8.63	3.4534823e-09	4.7202349e-09	4.2682734e-05
8.64	3.5384499e-09	4.9046087e-09	4.4571686e-05
8.65	3.6395509e-09	5.1576399e-09	4.6524321e-05
8.66	3.7581848e-09	5.4899232e-09	4.8534785e-05
8.67	3.8950893e-09	5.9128945e-09	5.0595568e-05
8.68	4.0520566e-09	6.4372113e-09	5.2697511e-05
8.69	4.2296247e-09	7.0741751e-09	5.48297e-05
8.7	4.4280302e-09	7.8354321e-09	5.6979333e-05
8.71	4.6477084e-09	8.7311688e-09	5.9131911e-05
8.72	4.8887367e-09	9.77159e-09	6.1271095e-05
8.73	5.1506964e-09	1.0965548e-08	6.3378956e-05
8.74	5.4327549e-09	1.2320556e-08	6.5436084e-05
8.75	5.7334489e-09	1.3842673e-08	6.7421845e-05
8.76	6.0515009e-09	1.5535652e-08	6.9314581e-05
8.77	6.384374e-09	1.7401048e-08	7.1092062e-05
8.78	6.7294495e-09	1.9437305e-08	7.2731744e-05
8.79	7.0841836e-09	2.1639564e-08	7.4211317e-05
8.8	7.4451925e-09	2.3999825e-08	7.5509021e-05
8.81	7.8087721e-09	2.6506169e-08	7.6604264e-05
8.82	8.1714578e-09	2.9142355e-08	7.7477929e-05
8.83	8.5285931e-09	3.1888561e-08	7.811305e-05
8.84	8.876627e-09	3.4720165e-08	7.8495131e-05
8.85	9.2872781e-09	3.7609321e-08	7.8612479e-05
8.86	1.0994878e-08	4.0524521e-08	7.8456752e-05
8.87	1.280599e-08	4.3430993e-08	7.8023049e-05
8.88	1.4702357e-08	4.62917e-08	7.7310209e-05
8.89	1.6662122e-08	4.9068154e-08	7.6320873e-05
8.9	1.8659923e-08	5.1720978e-08	7.5061582e-05
8.91	2.0668074e-08	5.4211483e-08	7.3542668e-05
8.92	2.2656781e-08	5.6502185e-08	7.1778001e-05
8.93	2.4595632e-08	5.8558453e-08	6.9784799e-05
8.94	2.6454393e-08	6.0349358e-08	6.7583322e-05
8.95	2.820338e-08	6.1847991e-08	6.5196445e-05
8.96	2.9815928e-08	6.3033784e-08	6.2649137e-05
8.97	3.1267581e-08	6.3891429e-08	5.996802e-05
8.98	3.253797e-08	6.4412403e-08	5.7180772e-05
8.99	3.3610804e-08	6.4594563e-08	5.4315585e-05
9	3.4474563e-08	6.4442365e-08	5.1400686e-05
9.01	3.5122674e-08	6.3966567e-08	4.8463723e-05
9.02	3.5553724e-08	6.3183966e-08	4.5531354e-05
9.03	3.5770076e-08	6.2115524e-08	4.2628758e-05
9.04	3.5779142e-08	6.0787219e-08	3.9779318e-05
9.05	3.5591412e-08	5.9227667e-08	3.7004181e-05
9.06	3.5220564e-08	5.7467891e-08	3.4322214e-05
9.07	3.4683203e-08	5.5540774e-08	3.1749651e-05
9.08	3.3997112e-08	5.3479072e-08	2.930017e-05
9.09	3.3181026e-08	5.131503e-08	2.6984729e-05
9.1	3.2254505e-08	4.9080128e-08	2.481168e-05
9.11	3.1236465e-08	4.6803551e-08	2.2786931e-05
9.12	3.0145474e-08	4.4512464e-08	2.0914013e-05
9.13	2.8998768e-08	4.223103e-08	1.9194347e-05
9.14	2.7812583e-08	3.998079e-08	1.7627407e-05
9.15	2.6601389e-08	3.7779964e-08	1.6211049e-05
9.16	2.5378406e-08	3.5644055e-08	1.4941744e-05
9.17	2.4155059e-08	3.3585399e-08	1.3814845e-05
9.18	2.2940945e-08	3.1613255e-08	1.2824816e-05
9.19	2.1744856e-08	2.9734953e-08	1.1965537e-05
9.2	2.0573744e-08	2.7954979e-08	1.1230427e-05
9.21	1.9433437e-08	2.6275856e-08	1.0612758e-05
9.22	1.8329304e-08	2.4698945e-08	1.0105794e-05
9.23	1.7265169e-08	2.3223519e-08	9.7029003e-06
9.24	1.6244883e-08	2.1848483e-08	9.3975985e-06
9.25	1.5271088e-08	2.0571304e-08	9.1838256e-06
9.26	1.4346148e-08	1.9389087e-08	9.055767e-06
9.27	1.3472415e-08	1.8298998e-08	9.0081088e-06
9.28	1.2651746e-08	1.729791e-08	9.0358579e-06
9.29	1.1885409e-08	1.6382437e-08	9.1343761e-06
9.3	1.1174919e-08	1.5549878e-08	9.2994301e-06
9.31	1.0520971e-08	1.4797231e-08	9.5270204e-06
9.32	9.9241625e-09	1.4121986e-08	9.81341e-06
9.33	9.3849883e-09	1.3522157e-08	1.0155016e-05
9.34	8.9029943e-09	1.299545e-08	1.0548398e-05
9.35	8.4777644e-09	1.2540243e-08	1.0990104e-05
9.36	8.1081776e-09	1.2154805e-08	1.1476706e-05
9.37	7.792662e-09	1.1837496e-08	1.2004671e-05
9.38	7.5291966e-09	1.1586702e-08	1.2570287e-05
9.39	7.3149232e-09	1.1400337e-08	1.3169739e-05
9.4	7.1470912e-09	1.1276713e-08	1.3798916e-05
9.41	7.0220372e-09	1.1213395e-08	1.4453446e-05
9.42	6.9357881e-09	1.1207691e-08	1.5128758e-05
9.43	6.8842913e-09	1.1256791e-08	1.5819896e-05
9.44	6.862601e-09	1.1356822e-08	1.6521719e-05
9.45	6.8660616e-09	1.1503975e-08	1.7228702e-05
9.46	6.8902749e-09	1.1694359e-08	1.7935108e-05
9.47	6.9303633e-09	1.1923208e-08	1.8634999e-05
9.48	6.981829e-09	1.2185706e-08	1.9322131e-05
9.49	7.0398139e-09	1.2476184e-08	1.9990185e-05
9.5	7.1006132e-09	1.2789644e-08	2.063268e-05
9.51	7.1599417e-09	1.3120012e-08	2.1243132e-05
9.52	7.2145243e-09	1.3461757e-08	2.1815001e-05
9.53	7.2610745e-09	1.3808893e-08	2.2341873e-05
9.54	7.2972348e-09	1.4155981e-08	2.2817419e-05
9.55	7.3208985e-09	1.4497482e-08	2.3235616e-05
9.56	7.3302132e-09	1.482785e-08	2.3590692e-05
9.57	7.323999e-09	1.5142006e-08	2.3877289e-05
9.58	7.3010486e-09	1.5434716e-08	2.4090554e-05
9.59	7.26123e-09	1.5701776e-08	2.4226152e-05
9.6	7.2042068e-09	1.5938798e-08	2.4280472e-05
9.61	7.1299406e-09	1.6141796e-08	2.4250584e-05
9.62	7.0388732e-09	1.6307424e-08	2.4134444e-05
9.63	6.9313619e-09	1.6432492e-08	2.3930826e-05
9.64	6.8081436e-09	1.651447e-08	2.3639563e-05
9.65	6.6703219e-09	1.655154e-08	2.3261407e-05
9.66	6.5187612e-09	1.6542014e-08	2.2798239e-05
9.67	6.3550173e-09	1.6485315e-08	2.2252956e-05
9.68	6.1803099e-09	1.638096e-08	2.1629621e-05
9.69	5.9962233e-09	1.6229279e-08	2.0933294e-05
9.7	5.80498e-09	1.6031701e-08	2.0170116e-05
9.71	5.6086896e-09	1.5789996e-08	1.9347163e-05
9.72	5.4101809e-09	1.5507098e-08	1.8472454e-05
9.73	5.2124668e-09	1.518656e-08	1.7554769e-05
9.74	5.0190485e-09	1.4832839e-08	1.6603589e-05
9.75	4.8339994e-09	1.4451353e-08	1.5628845e-05
9.76	4.6616143e-09	1.4048116e-08	1.464091e-05
9.77	4.5067194e-09	1.3630019e-08	1.3650303e-05
9.78	4.3743209e-09	1.3204454e-08	1.2667491e-05
9.79	4.2695153e-09	1.2779197e-08	1.1702744e-05
9.8	4.1977344e-09	1.2362646e-08	1.0765985e-05
9.81	4.1640409e-09	1.1963072e-08	9.8664099e-06
9.82	4.2272557e-09	1.1588575e-08	9.012598e-06
9.83	4.4183483e-09	1.1247229e-08	8.2120872e-06
9.84	4.6167495e-09	1.0946413e-08	7.471385e-06
9.85	4.8216053e-09	1.0692639e-08	6.7958372e-06
9.86	5.0316709e-09	1.0491586e-08	6.8924726e-06
9.87	5.2456715e-09	1.0347487e-08	7.606403e-06
9.88	5.4618078e-09	1.0263101e-08	8.2886248e-06
9.89	5.6779695e-09	1.0240249e-08	8.9331057e-06
9.9	6.0941821e-09	1.0278902e-08	9.5339167e-06
9.91	6.5536644e-09	1.0376973e-08	1.0085221e-05
9.92	7.0466681e-09	1.0531503e-08	1.0581397e-05
9.93	7.5648024e-09	1.0737496e-08	1.1017211e-05
9.94	8.0989671e-09	1.0988796e-08	1.1387882e-05
9.95	8.6392634e-09	1.1277892e-08	1.1689179e-05
9.96	9.1755602e-09	1.1596392e-08	1.1917621e-05
9.97	9.6977318e-09	1.1935194e-08	1.2070497e-05
9.98	1.0195811e-08	1.2284602e-08	1.2145944e-05
9.99	1.0660376e-08	1.2634649e-08	1.2143154e-05
10	1.1083048e-08	1.2975642e-08	1.2062218e-05
10.01	1.1456714e-08	1.3298391e-08	1.1904318e-05
10.02	1.1775312e-08	1.3594063e-08	1.1671711e-05
10.03	1.2034934e-08	1.3855386e-08	1.1367653e-05
10.04	1.2232633e-08	1.4075586e-08	1.0996309e-05
10.05	1.2367273e-08	1.4249369e-08	1.0562841e-05
10.06	1.2439674e-08	1.4373207e-08	1.007322e-05
10.07	1.2451517e-08	1.4444451e-08	9.5340318e-06
10.08	1.240662e-08	1.4462741e-08	8.9524519e-06
10.09	1.2308928e-08	1.4428143e-08	8.3361245e-06
10.1	1.2164507e-08	1.4343299e-08	7.6928289e-06
10.11	1.1979124e-08	1.4211101e-08	7.0618577e-06
10.12	1.1759394e-08	1.4035921e-08	7.2867204e-06
10.13	1.151222e-08	1.3823094e-08	7.5042574e-06
10.14	1.1243959e-08	1.3578096e-08	7.7133652e-06
10.15	1.0960865e-08	1.3306962e-08	7.9128591e-06
10.16	1.0668637e-08	1.3015782e-08	8.1014256e-06
10.17	1.0372512e-08	1.2710709e-08	8.2776452e-06
10.18	1.0077e-08	1.2397596e-08	8.4399428e-06
10.19	9.7857746e-09	1.2081771e-08	8.5866848e-06
10.2	9.5011866e-09	1.1767436e-08	8.7161886e-06
10.21	9.2255978e-09	1.1458879e-08	8.8267695e-06
10.22	8.960228e-09	1.1159208e-08	8.9168594e-06
10.23	8.7058839e-09	1.0870996e-08	8.9850281e-06
10.24	8.4624799e-09	1.059572e-08	9.0300047e-06
10.25	8.2297325e-09	1.0334386e-08	9.0509412e-06
10.26	8.0069989e-09	1.0087359e-08	9.0471838e-06
10.27	7.7931477e-09	9.8541913e-09	9.0186048e-06
10.28	7.5873904e-09	9.6344844e-09	8.9654581e-06
10.29	7.3884044e-09	9.4270217e-09	8.8883975e-06
10.3	7.1953234e-09	9.230792e-09	8.7886448e-06
10.31	7.0070029e-09	9.0443202e-09	8.6677151e-06
10.32	6.8226852e-09	8.8663595e-09	8.527686e-06
10.33	6.6418384e-09	8.6958028e-09	8.3708707e-06
10.34	6.4637226e-09	8.531287e-09	8.1999425e-06
10.35	6.2881855e-09	8.3720426e-09	8.017783e-06
10.36	6.115001e-09	8.2172745e-09	7.8273937e-06
10.37	5.9442332e-09	8.0665518e-09	7.6318193e-06
10.38	5.7758939e-09	7.9194839e-09	7.4342006e-06
10.39	5.6103755e-09	7.7761872e-09	7.2374195e-06
10.4	5.4479562e-09	7.6367658e-09	7.0443262e-06
10.41	5.2890232e-09	7.5015546e-09	6.8574347e-06
10.42	5.1337728e-09	7.3707997e-09	6.6790262e-06
10.43	4.982852e-09	7.2452909e-09	6.5110051e-06
10.44	4.836403e-09	7.1253811e-09	6.3548991e-06
10.45	4.6950296e-09	7.011939e-09	6.2118952e-06
10.46	4.5588183e-09	6.9053444e-09	6.0827416e-06
10.47	4.4278371e-09	6.8059676e-09	5.9677791e-06
10.48	4.302036e-09	6.7140501e-09	5.8669951e-06
10.49	4.1816343e-09	6.6300735e-09	5.779958e-06
10.5	4.0664918e-09	6.5541099e-09	5.7059456e-06
10.51	3.9566702e-09	6.4863796e-09	5.6439107e-06
10.52	3.851546e-09	6.4263464e-09	5.5925128e-06
10.53	3.7511862e-09	6.3740808e-09	5.5502355e-06
10.54	3.6552472e-09	6.3291706e-09	5.5152881e-06
10.55	3.5634642e-09	6.2911855e-09	5.4858516e-06
10.56	3.4754935e-09	6.2595322e-09	5.4599376e-06
10.57	3.3909995e-09	6.2335433e-09	5.4355461e-06
10.58	3.3094208e-09	6.2122409e-09	5.4106496e-06
10.59	3.2307172e-09	6.1950952e-09	5.3833036e-06
10.6	3.1543284e-09	6.1809895e-09	5.3515739e-06
10.61	3.0802657e-09	6.1693175e-09	5.3137166e-06
10.62	3.0079016e-09	6.1587935e-09	5.2680813e-06
10.63	2.9369975e-09	6.1484829e-09	5.2132126e-06
10.64	2.8675658e-09	6.1376823e-09	5.1479183e-06
10.65	2.7995865e-09	6.125653e-09	5.0711884e-06
10.66	2.7325105e-09	6.1111342e-09	4.9822552e-06
10.67	2.666373e-09	6.0934709e-09	4.8806979e-06
10.68	2.6010902e-09	6.0719282e-09	4.7662453e-06
10.69	2.5365633e-09	6.0458045e-09	4.6389808e-06
10.7	2.4724758e-09	6.0142434e-09	4.499262e-06
10.71	2.4086303e-09	5.9765725e-09	4.3477115e-06
10.72	2.3448939e-09	5.9322667e-09	4.1851907e-06
10.73	2.2815785e-09	5.8813246e-09	4.01282e-06
10.74	2.2181047e-09	5.8229415e-09	3.8319599e-06
10.75	2.1545523e-09	5.7570567e-09	3.6441295e-06
10.76	2.0906765e-09	5.6833746e-09	3.4510163e-06
10.77	2.0266934e-09	5.6021377e-09	3.2544795e-06
10.78	1.9624738e-09	5.513329e-09	3.0564442e-06
10.79	1.8979398e-09	5.4170568e-09	2.8589637e-06
10.8	1.8335313e-09	5.3140157e-09	2.664057e-06
10.81	1.8415947e-09	5.2046229e-09	2.5441345e-06
10.82	1.8876968e-09	5.0895498e-09	2.7405452e-06
10.83	1.9328758e-09	4.9696606e-09	2.9326633e-06
10.84	1.9776008e-09	4.8456329e-09	3.1194396e-06
10.85	2.0218937e-09	4.7187453e-09	3.2997919e-06
10.86	2.0660928e-09	4.5898216e-09	3.4726192e-06
10.87	2.1104277e-09	4.4600401e-09	3.636817e-06
10.88	2.1545599e-09	4.3307614e-09	3.7911951e-06
10.89	2.1989306e-09	4.2028664e-09	3.9344901e-06
10.9	2.2433147e-09	4.0778693e-09	4.0653571e-06
10.91	2.2876198e-09	3.95666e-09	4.1824165e-06
10.92	2.3320735e-09	3.8403761e-09	4.2841889e-06
10.93	2.3763403e-09	3.7299152e-09	4.3690811e-06
10.94	2.4204914e-09	3.626299e-09	4.4355101e-06
10.95	2.4640792e-09	3.5304269e-09	4.4817199e-06
10.96	2.5069071e-09	3.4430079e-09	4.5060361e-06
10.97	2.5483356e-09	3.3646834e-09	4.5066301e-06
10.98	2.5883262e-09	3.2960285e-09	4.4817578e-06
10.99	2.6265274e-09	3.2372252e-09	4.4297096e-06
11	2.6629069e-09	3.1885839e-09	4.3488278e-06
11.01	2.6965464e-09	3.1503683e-09	4.237536e-06
11.02	2.7272581e-09	3.1227039e-09	4.09447e-06
11.03	2.7546354e-09	3.1057349e-09	3.9184336e-06
11.04	2.7784338e-09	3.0989342e-09	3.7084935e-06
11.05	2.7981556e-09	3.10261e-09	3.4640006e-06
11.06	2.8133358e-09	3.1163381e-09	3.1846474e-06
11.07	2.8238269e-09	3.1400426e-09	3.4838428e-06
11.08	2.82906e-09	3.1733378e-09	3.8206929e-06
11.09	2.8288406e-09	3.2159729e-09	4.1808763e-06
11.1	2.8227178e-09	3.2674954e-09	4.5644633e-06
11.11	2.8108989e-09	3.3272643e-09	4.9713319e-06
11.12	2.7929704e-09	3.3947193e-09	5.4013996e-06
11.13	2.7691326e-09	3.4693193e-09	5.8543305e-06
11.14	2.739323e-09	3.5503219e-09	6.329655e-06
11.15	2.7034651e-09	3.6372076e-09	6.8266734e-06
11.16	2.6623866e-09	3.728651e-09	7.3444222e-06
11.17	2.6157027e-09	3.8240554e-09	7.8815615e-06
11.18	2.5640761e-09	3.922096e-09	8.436505e-06
11.19	2.6339579e-09	4.0215445e-09	9.0071137e-06
11.2	2.7820933e-09	4.1215928e-09	9.5908417e-06
11.21	2.9310818e-09	4.2209278e-09	1.0184629e-05
11.22	3.0788515e-09	4.3182851e-09	1.0785016e-05
11.23	3.2234341e-09	4.4126312e-09	1.1387908e-05
11.24	3.3628044e-09	4.5029425e-09	1.1988825e-05
11.25	3.4947725e-09	4.5880786e-09	1.2582724e-05
11.26	3.6179782e-09	4.6677208e-09	1.3164183e-05
11.27	3.7306372e-09	4.7410951e-09	1.3727394e-05
11.28	3.8316375e-09	4.8080118e-09	1.4266298e-05
11.29	3.9200994e-09	4.8684208e-09	1.4774588e-05
11.3	3.9954992e-09	4.9224839e-09	1.5245877e-05
11.31	4.0575879e-09	4.9704931e-09	1.56738e-05
11.32	4.1066632e-09	5.013118e-09	1.6052071e-05
11.33	4.1436693e-09	5.0514917e-09	1.637474e-05
11.34	4.1689878e-09	5.0860163e-09	1.6636131e-05
11.35	4.1836968e-09	5.1176026e-09	1.6831103e-05
11.36	4.1892237e-09	5.147335e-09	1.695509e-05
11.37	4.1867218e-09	5.1758667e-09	1.7004136e-05
11.38	4.1772875e-09	5.203636e-09	1.6975052e-05
11.39	4.1620126e-09	5.2309367e-09	1.6865455e-05
11.4	4.1421716e-09	5.25811e-09	1.66738e-05
11.41	4.1184201e-09	5.2847604e-09	1.6399413e-05
11.42	4.091638e-09	5.3106179e-09	1.6042492e-05
11.43	4.0618498e-09	5.3344586e-09	1.5604089e-05
11.44	4.029628e-09	5.3555378e-09	1.5086058e-05
11.45	3.9949996e-09	5.3724867e-09	1.4491063e-05
11.46	3.9572337e-09	5.3831126e-09	1.3822585e-05
11.47	3.9162109e-09	5.3857837e-09	1.3084704e-05
11.48	3.8711951e-09	5.3781934e-09	1.2282186e-05
11.49	3.8216208e-09	5.3581571e-09	1.1420379e-05
11.5	3.7669346e-09	5.3234553e-09	1.0505106e-05
11.51	3.7062978e-09	5.2715339e-09	9.5425987e-06
11.52	3.639073e-09	5.1999958e-09	8.5395182e-06
11.53	3.5644209e-09	5.1061906e-09	7.5027861e-06
11.54	3.482117e-09	4.988038e-09	6.4395395e-06
11.55	3.3918325e-09	4.8433068e-09	5.3572206e-06
11.56	3.2935219e-09	4.6700126e-09	4.263322e-06
11.57	3.1870319e-09	4.466027e-09	3.1654829e-06
11.58	3.0730778e-09	4.2300697e-09	2.725909e-06
11.59	2.9518677e-09	3.9603461e-09	3.5701453e-06
11.6	2.8247342e-09	3.6562003e-09	4.4451962e-06
11.61	2.6924715e-09	3.3164793e-09	5.3514166e-06
11.62	2.556648e-09	2.9408746e-09	6.2890905e-06
11.63	2.4190002e-09	2.5293595e-09	7.2584537e-06
11.64	2.2812014e-09	2.0820006e-09	8.2595488e-06
11.65	2.1458038e-09	1.599936e-09	9.2923722e-06
11.66	2.0149119e-09	1.0841221e-09	1.0356611e-05
11.67	1.8914055e-09	5.3659764e-10	1.1451797e-05
11.68	1.7776457e-09	4.1338087e-10	1.2577112e-05
11.69	1.6763253e-09	6.4522362e-10	1.3731434e-05
11.7	1.5899477e-09	1.2739064e-09	1.4913376e-05
11.71	1.5214695e-09	1.9228468e-09	1.6121107e-05
11.72	1.4732358e-09	2.5881094e-09	1.7352335e-05
11.73	1.4472136e-09	3.2655224e-09	1.8604384e-05
11.74	1.4455174e-09	3.9501411e-09	1.9874151e-05
11.75	1.4694987e-09	4.6371163e-09	2.1158017e-05
11.76	1.5200606e-09	5.3213837e-09	2.2451852e-05
11.77	1.5972855e-09	5.9981333e-09	2.3751236e-05
11.78	1.7011886e-09	6.6619988e-09	2.5051091e-05
11.79	1.8309804e-09	7.3079575e-09	2.6346134e-05
11.8	1.985137e-09	7.931286e-09	2.7630588e-05
11.81	2.1611237e-09	8.5279421e-09	2.8898378e-05
11.82	2.3563251e-09	9.0938089e-09	3.0143295e-05
11.83	2.5671631e-09	9.6256771e-09	3.1358965e-05
11.84	2.7898089e-09	1.0120656e-08	3.2538907e-05
11.85	3.0197066e-09	1.0576823e-08	3.3676767e-05
11.86	3.2517601e-09	1.0993184e-08	3.4766367e-05
11.87	3.4809521e-09	1.1369218e-08	3.5801943e-05
11.88	3.7022499e-09	1.1705047e-08	3.6778041e-05
11.89	3.9099267e-09	1.2002264e-08	3.7689864e-05
11.9	4.0992378e-09	1.2262358e-08	3.8533333e-05
11.91	4.2648459e-09	1.2488328e-08	3.9305099e-05
11.92	4.4024231e-09	1.2683106e-08	4.0002673e-05
11.93	4.5077903e-09	1.2850514e-08	4.0624731e-05
11.94	4.5774272e-09	1.2994644e-08	4.1170754e-05
11.95	4.6086756e-09	1.3119648e-08	4.1641374e-05
11.96	4.5993511e-09	1.3230044e-08	4.2038186e-05
11.97	4.548229e-09	1.3330138e-08	4.2363787e-05
11.98	4.4547543e-09	1.3424235e-08	4.2621812e-05
11.99	4.3188884e-09	1.351661e-08	4.281657e-05
12	4.1416711e-09	1.3610845e-08	4.2953175e-05
12.01	3.9243428e-09	1.3710604e-08	4.3037436e-05
12.02	3.6695312e-09	1.3818249e-08	4.3075385e-05
12.03	3.3796639e-09	1.3936355e-08	4.3073525e-05
12.04	3.0576773e-09	1.4066857e-08	4.3038322e-05
12.05	3.1483869e-09	1.4210655e-08	4.2976207e-05
12.06	3.4164633e-09	1.4368791e-08	4.2893519e-05
12.07	3.6946484e-09	1.4541359e-08	4.2795994e-05
12.08	3.9813033e-09	1.4728365e-08	4.2688929e-05
12.09	4.2748624e-09	1.4928919e-08	4.2576979e-05
12.1	4.5731307e-09	1.5141484e-08	4.2463895e-05
12.11	4.8744457e-09	1.5365077e-08	4.2352574e-05
12.12	5.1768311e-09	1.5597628e-08	4.2244829e-05
12.13	5.4781413e-09	1.583737e-08	4.2141511e-05
12.14	5.7762744e-09	1.6081558e-08	4.2042301e-05
12.15	6.0688068e-09	1.6327422e-08	4.1945739e-05
12.16	6.3539839e-09	1.6572253e-08	4.1849086e-05
12.17	6.6299277e-09	1.6813089e-08	4.1748651e-05
12.18	6.8941629e-09	1.7046198e-08	4.1639462e-05
12.19	7.1451493e-09	1.726879e-08	4.1515654e-05
12.2	7.381354e-09	1.7477051e-08	4.1370172e-05
12.21	7.6005312e-09	1.7667384e-08	4.1195261e-05
12.22	7.8017251e-09	1.783624e-08	4.0982482e-05
12.23	7.9830863e-09	1.7980195e-08	4.0722743e-05
12.24	8.1440334e-09	1.8095539e-08	4.0406699e-05
12.25	8.2830148e-09	1.8179095e-08	4.0024901e-05
12.26	8.3993291e-09	1.8227685e-08	3.9568135e-05
12.27	8.4922716e-09	1.8238475e-08	3.9027676e-05
12.28	8.5613224e-09	1.8208993e-08	3.8395653e-05
12.29	8.6058878e-09	1.8136531e-08	3.766524e-05
12.3	8.6259928e-09	1.8019874e-08	3.6831302e-05
12.31	8.6214598e-09	1.7857222e-08	3.5890198e-05
12.32	8.5928572e-09	1.7647864e-08	3.4840617e-05
12.33	8.5404347e-09	1.7391965e-08	3.3683511e-05
12.34	8.4650616e-09	1.7089488e-08	3.2421987e-05
12.35	8.3675569e-09	1.6741603e-08	3.1061864e-05
12.36	8.2490889e-09	1.6350327e-08	2.9611336e-05
12.37	8.1109201e-09	1.5917526e-08	2.8080943e-05
12.38	7.9548159e-09	1.5446557e-08	2.6483002e-05
12.39	7.7818879e-09	1.4940461e-08	2.4831865e-05
12.4	7.5941791e-09	1.4403589e-08	2.3143122e-05
12.41	7.3935782e-09	1.3840256e-08	2.1433092e-05
12.42	7.1821006e-09	1.3255119e-08	1.9718636e-05
12.43	6.9611055e-09	1.2653253e-08	1.8016497e-05
12.44	6.7328114e-09	1.203987e-08	1.6342899e-05
12.45	6.49914e-09	1.1420026e-08	1.4713229e-05
12.46	6.2620553e-09	1.0798668e-08	1.4592095e-05
12.47	6.0227691e-09	1.0180636e-08	1.4692779e-05
12.48	5.7832855e-09	9.5705015e-09	1.4774198e-05
12.49	5.5450817e-09	8.9720977e-09	1.4832391e-05
12.5	5.3092598e-09	8.3890591e-09	1.4863198e-05
12.51	5.076725e-09	7.8242777e-09	1.4862218e-05
12.52	4.8491069e-09	7.280225e-09	1.4824833e-05
12.53	4.6269261e-09	6.7588129e-09	1.4746402e-05
12.54	4.4108655e-09	6.261604e-09	1.4622215e-05
12.55	4.2013256e-09	5.7893725e-09	1.4447798e-05
12.56	3.9990423e-09	5.3430228e-09	1.42188e-05
12.57	3.8042691e-09	4.9229891e-09	1.3931353e-05
12.58	3.616633e-09	4.5288327e-09	1.3582177e-05
12.59	3.436963e-09	4.1613065e-09	1.3168594e-05
12.6	3.2650609e-09	3.8201051e-09	1.2688752e-05
12.61	3.1005779e-09	3.505454e-09	1.2141823e-05
12.62	2.9433714e-09	3.2174688e-09	1.1528044e-05
12.63	2.7932941e-09	2.9562869e-09	1.084872e-05
12.64	2.6503509e-09	2.7225809e-09	1.0106491e-05
12.65	2.5143217e-09	2.516972e-09	9.3051064e-06
12.66	2.3846645e-09	2.3402105e-09	8.4497234e-06
12.67	2.261161e-09	2.1930105e-09	7.546572e-06
12.68	2.1438719e-09	2.0761797e-09	6.6031638e-06
12.69	2.0322636e-09	1.9907127e-09	5.6279465e-06
12.7	1.9262385e-09	1.937038e-09	4.6791793e-06
12.71	1.8257234e-09	1.9160449e-09	5.4125055e-06
12.72	1.7308168e-09	1.9284471e-09	6.2068856e-06
12.73	1.640677e-09	1.9739569e-09	7.0597063e-06
12.74	1.555806e-09	2.0531101e-09	7.9682964e-06
12.75	1.4756413e-09	2.1651458e-09	8.9300206e-06
12.76	1.4003594e-09	2.3096624e-09	9.9420534e-06
12.77	1.3299473e-09	2.4857842e-09	1.1001624e-05
12.78	1.2641727e-09	2.6923258e-09	1.210553e-05
12.79	1.2035714e-09	2.9279491e-09	1.3250413e-05
12.8	1.1475318e-09	3.1908244e-09	1.4432561e-05
12.81	1.0965319e-09	3.479077e-09	1.5647783e-05
12.82	1.0503924e-09	3.7902485e-09	1.6891373e-05
12.83	1.009317e-09	4.12207e-09	1.8158069e-05
12.84	9.7311925e-10	4.4717174e-09	1.9441937e-05
12.85	1.0085871e-09	4.8363582e-09	2.0736229e-05
12.86	1.1017009e-09	5.2129759e-09	2.203348e-05
12.87	1.1995148e-09	5.5985455e-09	2.3325374e-05
12.88	1.302279e-09	5.989678e-09	2.4602562e-05
12.89	1.4104711e-09	6.3829805e-09	2.5854977e-05
12.9	1.5248687e-09	6.7751558e-09	2.7071454e-05
12.91	1.6462419e-09	7.1628121e-09	2.8240124e-05
12.92	1.7751652e-09	7.5423397e-09	2.9348224e-05
12.93	1.912733e-09	7.9107319e-09	3.0382283e-05
12.94	2.0595142e-09	8.2646798e-09	3.1328373e-05
12.95	2.2163322e-09	8.6014682e-09	3.2172283e-05
12.96	2.383478e-09	8.918298e-09	3.289968e-05
12.97	2.5610927e-09	9.212774e-09	3.3496398e-05
12.98	2.7493836e-09	9.4832557e-09	3.3948938e-05
12.99	2.9479178e-09	9.7282299e-09	3.4244718e-05
13	3.1560114e-09	9.9467788e-09	3.4372542e-05
13.01	3.3722043e-09	1.0138081e-08	3.4322893e-05
13.02	3.594826e-09	1.0302001e-08	3.4088429e-05
13.03	3.8218594e-09	1.0438948e-08	3.3664384e-05
13.04	4.050237e-09	1.0549119e-08	3.3048864e-05
13.05	4.2771535e-09	1.0633722e-08	3.2243081e-05
13.06	4.4987963e-09	1.0693587e-08	3.1251517e-05
13.07	4.711584e-09	1.0730281e-08	3.0082053e-05
13.08	4.9109811e-09	1.0744726e-08	2.8745725e-05
13.09	5.0925596e-09	1.0738105e-08	2.7256741e-05
13.1	5.252339e-09	1.0712004e-08	2.5632107e-05
13.11	5.3858545e-09	1.0667285e-08	2.3891115e-05
13.12	5.4890563e-09	1.0604804e-08	2.2054987e-05
13.13	5.5582653e-09	1.05252e-08	2.0146101e-05
13.14	5.5901778e-09	1.0428748e-08	1.8187512e-05
13.15	5.5827089e-09	1.0316102e-08	1.778745e-05
13.16	5.5337763e-09	1.0186997e-08	1.8576934e-05
13.17	5.4427065e-09	1.0041609e-08	1.9357521e-05
13.18	5.3093231e-09	9.8796527e-09	2.0131964e-05
13.19	5.1343081e-09	9.7007781e-09	2.0902801e-05
13.2	4.9198655e-09	9.5053002e-09	2.167208e-05
13.21	4.6678814e-09	9.2924792e-09	2.2441506e-05
13.22	4.3817179e-09	9.0624265e-09	2.321215e-05
13.23	4.242711e-09	8.8153406e-09	2.3984485e-05
13.24	4.286899e-09	8.5515363e-09	2.4758554e-05
13.25	4.3191927e-09	8.2709552e-09	2.5533641e-05
13.26	4.3407847e-09	7.9743437e-09	2.6308563e-05
13.27	4.3520494e-09	7.6619909e-09	2.7081677e-05
13.28	4.3546328e-09	7.3350166e-09	2.7850866e-05
13.29	4.3490706e-09	6.9937445e-09	2.8613641e-05
13.3	4.3365861e-09	6.6393016e-09	2.9367389e-05
13.31	4.3185437e-09	6.2725161e-09	3.0109154e-05
13.32	4.2956482e-09	5.8947319e-09	3.0836006e-05
13.33	4.268951e-09	5.5066996e-09	3.1545069e-05
13.34	4.2394216e-09	5.1095401e-09	3.2233386e-05
13.35	4.2076418e-09	4.7042457e-09	3.2898176e-05
13.36	4.1743138e-09	4.2922199e-09	3.3536863e-05
13.37	4.1401666e-09	3.874365e-09	3.4146948e-05
13.38	4.1058622e-09	3.4520637e-09	3.4726249e-05
13.39	4.0714471e-09	3.2966715e-09	3.5272629e-05
13.4	4.0370409e-09	3.2538135e-09	3.5784281e-05
13.41	4.0033377e-09	3.2102637e-09	3.6259382e-05
13.42	3.9703127e-09	3.1659322e-09	3.6696321e-05
13.43	3.9381717e-09	3.1209986e-09	3.7093492e-05
13.44	3.9065583e-09	3.0751165e-09	3.7449447e-05
13.45	3.8757321e-09	3.0285824e-09	3.7762611e-05
13.46	3.8460209e-09	2.9817921e-09	3.8031548e-05
13.47	3.8167095e-09	2.9341165e-09	3.825461e-05
13.48	3.7879179e-09	2.8857808e-09	3.8430283e-05
13.49	3.7595789e-09	2.8368413e-09	3.8556915e-05
13.5	3.804861e-09	2.7873631e-09	3.8632791e-05
13.51	3.8984087e-09	2.7369033e-09	3.8656256e-05
13.52	3.9790216e-09	2.6861695e-09	3.8625623e-05
13.53	4.0473613e-09	2.6738272e-09	3.853928e-05
13.54	4.1041816e-09	3.0179444e-09	3.8395726e-05
13.55	4.1502799e-09	3.3481845e-09	3.8193642e-05
13.56	4.1863794e-09	3.6636021e-09	3.7931823e-05
13.57	4.2131495e-09	3.963198e-09	3.7609472e-05
13.58	4.2312902e-09	4.2460501e-09	3.7226041e-05
13.59	4.2413508e-09	4.5111258e-09	3.6781443e-05
13.6	4.2446243e-09	4.7582165e-09	3.6276009e-05
13.61	4.2413988e-09	4.9862043e-09	3.5710509e-05
13.62	4.2325842e-09	5.1947083e-09	3.5086312e-05
13.63	4.2188155e-09	5.383204e-09	3.4405333e-05
13.64	4.2005628e-09	5.5511563e-09	3.3670046e-05
13.65	4.1783503e-09	5.6982767e-09	3.2883402e-05
13.66	4.152703e-09	5.8244433e-09	3.2049006e-05
13.67	4.1239721e-09	5.9295649e-09	3.1170934e-05
13.68	4.0923244e-09	6.0135787e-09	3.0253649e-05
13.69	4.057926e-09	6.0765973e-09	2.9302195e-05
13.7	4.0212047e-09	6.1192141e-09	2.8321754e-05
13.71	3.9820266e-09	6.1416193e-09	2.7317972e-05
13.72	3.940398e-09	6.1443277e-09	2.6296587e-05
13.73	3.8963894e-09	6.1280753e-09	2.5263394e-05
13.74	3.8499448e-09	6.0935844e-09	2.4224381e-05
13.75	3.8009045e-09	6.0415962e-09	2.3185284e-05
13.76	3.7493696e-09	5.973196e-09	2.2151812e-05
13.77	3.6951417e-09	5.8892241e-09	2.1129465e-05
13.78	3.6381263e-09	5.7906711e-09	2.012344e-05
13.79	3.5784814e-09	5.6788053e-09	1.9138555e-05
13.8	3.5159431e-09	5.5544702e-09	1.8179299e-05
13.81	3.4505121e-09	5.4187677e-09	1.7249752e-05
13.82	3.3823781e-09	5.2729642e-09	1.6353422e-05
13.83	3.3117807e-09	5.1183413e-09	1.5493466e-05
13.84	3.2387326e-09	4.9559158e-09	1.4672497e-05
13.85	3.1630106e-09	4.7864221e-09	1.3892661e-05
13.86	3.0851324e-09	4.6112913e-09	1.3155659e-05
13.87	3.0049629e-09	4.4312531e-09	1.2462688e-05
13.88	2.9228082e-09	4.2474333e-09	1.1814548e-05
13.89	2.8387637e-09	4.0607031e-09	1.1211628e-05
13.9	2.7530372e-09	3.8720015e-09	1.0653982e-05
13.91	2.6655205e-09	3.6819098e-09	1.0141243e-05
13.92	2.5766253e-09	3.4914905e-09	9.6727916e-06
13.93	2.4864865e-09	3.3014913e-09	9.2477981e-06
13.94	2.395496e-09	3.1128726e-09	8.8650916e-06
13.95	2.3035369e-09	2.9260503e-09	8.5234539e-06
13.96	2.2109453e-09	2.7418467e-09	8.2214347e-06
13.97	2.1179651e-09	2.5609507e-09	7.957415e-06
13.98	2.0248194e-09	2.3839792e-09	7.7298293e-06
13.99	1.9315317e-09	2.2112996e-09	7.5368948e-06
14	1.8386729e-09	2.0437674e-09	7.3769207e-06
14.01	1.7464418e-09	1.8818066e-09	7.2480785e-06
14.02	1.6549436e-09	1.7256833e-09	7.148654e-06
14.03	1.5650484e-09	1.576368e-09	7.076874e-06
14.04	1.4768531e-09	1.4339837e-09	7.0310003e-06
14.05	1.3909248e-09	1.2990592e-09	7.0093777e-06
14.06	1.3079635e-09	1.1721934e-09	7.0102917e-06
14.07	1.2281265e-09	1.0533748e-09	7.0321402e-06
14.08	1.1520347e-09	9.4300309e-10	7.0733693e-06
14.09	1.0803892e-09	8.4150955e-10	7.1323844e-06
14.1	1.0197346e-09	7.4883759e-10	7.207662e-06
14.11	1.0157764e-09	6.6554012e-10	7.2977031e-06
14.12	1.0144109e-09	5.9151874e-10	7.4009326e-06
14.13	1.0154948e-09	5.2700389e-10	7.5158913e-06
14.14	1.0193646e-09	5.1477159e-10	7.6409629e-06
14.15	1.0254515e-09	5.3081467e-10	7.7745011e-06
14.16	1.0337183e-09	5.4809445e-10	7.914873e-06
14.17	1.0435177e-09	5.6606023e-10	8.060298e-06
14.18	1.0549713e-09	5.8494022e-10	8.2089418e-06
14.19	1.0680322e-09	6.0480172e-10	8.3587201e-06
14.2	1.0819841e-09	6.2504192e-10	8.5076301e-06
14.21	1.0967875e-09	6.4574237e-10	8.6533479e-06
14.22	1.1123615e-09	6.6693438e-10	8.7934773e-06
14.23	1.128072e-09	6.8809833e-10	8.925479e-06
14.24	1.143832e-09	7.0924701e-10	9.0465918e-06
14.25	1.1597556e-09	7.305896e-10	9.1540705e-06
14.26	1.1754879e-09	7.5185096e-10	9.2449206e-06
14.27	1.1906976e-09	7.7276666e-10	9.3161392e-06
14.28	1.204939e-09	7.9294021e-10	9.3646363e-06
14.29	1.2188094e-09	8.1300134e-10	9.3874221e-06
14.3	1.2316307e-09	8.3228645e-10	9.381384e-06
14.31	1.2435097e-09	8.509014e-10	9.34369e-06
14.32	1.2542775e-09	8.6865649e-10	9.2716394e-06
14.33	1.2644094e-09	8.8599255e-10	9.1627779e-06
14.34	1.2732128e-09	9.0216487e-10	9.0150226e-06
14.35	1.2815075e-09	9.1793191e-10	8.8265724e-06
14.36	1.2889032e-09	9.328289e-10	8.5962549e-06
14.37	1.2951349e-09	9.4651002e-10	8.3232363e-06
14.38	1.3008959e-09	9.595804e-10	8.0074052e-06
14.39	1.3058383e-09	9.7160328e-10	7.6490954e-06
14.4	1.3103666e-09	9.828928e-10	7.2493437e-06
14.41	1.3143912e-09	9.9327382e-10	6.8097805e-06
14.42	1.3182158e-09	1.0029672e-09	6.3326007e-06
14.43	1.3218032e-09	1.0118617e-09	5.8205713e-06
14.44	1.325723e-09	1.0204616e-09	5.277018e-06
14.45	1.3297742e-09	1.0285149e-09	4.7056817e-06
14.46	1.3339911e-09	1.0360171e-09	4.5679592e-06
14.47	1.3387019e-09	1.0432735e-09	5.2055632e-06
14.48	1.3442187e-09	1.050588e-09	5.8732328e-06
14.49	1.3500769e-09	1.0575067e-09	6.5702288e-06
14.5	1.3568945e-09	1.0646742e-09	7.2959731e-06
14.51	1.3648658e-09	1.072331e-09	8.0500396e-06
14.52	1.3737969e-09	1.080345e-09	8.8321112e-06
14.53	1.3841867e-09	1.0892973e-09	9.6420134e-06
14.54	1.3955366e-09	1.2290833e-09	1.0479809e-05
14.55	1.4084294e-09	1.5040709e-09	1.1345633e-05
14.56	1.4224677e-09	1.8015615e-09	1.2239796e-05
14.57	1.4382408e-09	2.1218329e-09	1.3162721e-05
14.58	1.4551549e-09	2.4646961e-09	1.4114955e-05
14.59	1.4737266e-09	2.8300541e-09	1.5097118e-05
14.6	1.4937674e-09	3.2175358e-09	1.6109877e-05
14.61	1.514878e-09	3.6267332e-09	1.7153933e-05
14.62	1.5370619e-09	4.0568518e-09	1.8229919e-05
14.63	1.5607252e-09	4.5071814e-09	1.9338454e-05
14.64	1.585002e-09	4.9766116e-09	2.0479993e-05
14.65	1.6104243e-09	5.464045e-09	2.1654982e-05
14.66	1.6363646e-09	5.9680768e-09	2.2863487e-05
14.67	1.6629945e-09	6.48704e-09	2.4105401e-05
14.68	1.6897819e-09	7.0192788e-09	2.5380296e-05
14.69	1.7866775e-09	7.5626965e-09	2.6687374e-05
14.7	2.0377885e-09	8.1153898e-09	2.8025412e-05
14.71	2.3127712e-09	8.6749697e-09	2.9392653e-05
14.72	2.6110179e-09	9.2390429e-09	3.0786879e-05
14.73	2.931753e-09	9.8048066e-09	3.2205132e-05
14.74	3.2737453e-09	1.0369392e-08	3.3643918e-05
14.75	3.6354666e-09	1.0929664e-08	3.5098972e-05
14.76	4.0148219e-09	1.1482496e-08	3.6565248e-05
14.77	4.4088758e-09	1.2025089e-08	3.8036963e-05
14.78	4.8151449e-09	1.2553681e-08	3.9507407e-05
14.79	5.2304346e-09	1.3064756e-08	4.0969011e-05
14.8	5.6510284e-09	1.3554941e-08	4.2413384e-05
14.81	6.0726028e-09	1.4021166e-08	4.3831258e-05
14.82	6.4910612e-09	1.4459947e-08	4.521264e-05
14.83	6.901916e-09	1.4868058e-08	4.6546647e-05
14.84	7.3004145e-09	1.5242561e-08	4.7821789e-05
14.85	7.6815411e-09	1.5580896e-08	4.90259e-05
14.86	8.0406397e-09	1.5880434e-08	5.0146452e-05
14.87	8.3728751e-09	1.6139168e-08	5.1170674e-05
14.88	8.6735658e-09	1.6355518e-08	5.2085781e-05
14.89	8.938212e-09	1.6528366e-08	5.287895e-05
14.9	9.1626064e-09	1.6657179e-08	5.353801e-05
14.91	9.3434675e-09	1.6741379e-08	5.4051204e-05
14.92	9.4774006e-09	1.6781582e-08	5.4407984e-05
14.93	9.562202e-09	1.6778314e-08	5.4598922e-05
14.94	9.5959797e-09	1.6732949e-08	5.4616139e-05
14.95	9.5774041e-09	1.6647471e-08	5.44535e-05
14.96	9.5064298e-09	1.6523756e-08	5.4106856e-05
14.97	9.383393e-09	1.6364468e-08	5.357435e-05
14.98	9.2096612e-09	1.6172337e-08	5.2856417e-05
14.99	8.9876155e-09	1.5950061e-08	5.1955838e-05
15	8.7201515e-09	1.5700741e-08	5.0877913e-05
15.01	8.4108859e-09	1.5427528e-08	4.9630261e-05
15.02	8.0642271e-09	1.5133421e-08	4.8222836e-05
15.03	7.6853257e-09	1.4821119e-08	4.6667456e-05
15.04	7.2795905e-09	1.4493397e-08	4.4977969e-05
15.05	6.8525971e-09	1.4153004e-08	4.3169596e-05
15.06	6.4107118e-09	1.3801882e-08	4.1258782e-05
15.07	5.9602556e-09	1.3441846e-08	3.9262802e-05
15.08	5.5073169e-09	1.3074641e-08	3.719941e-05
15.09	5.0579645e-09	1.2701585e-08	3.5086457e-05
15.1	4.6182716e-09	1.2323435e-08	3.294153e-05
15.11	4.1937935e-09	1.1940832e-08	3.0781749e-05
15.12	3.7893945e-09	1.155439e-08	2.8623381e-05
15.13	3.4097345e-09	1.1164154e-08	2.6481582e-05
15.14	3.4273054e-09	1.0770012e-08	2.4370432e-05
15.15	3.4365065e-09	1.0372077e-08	2.2302567e-05
15.16	3.4340683e-09	9.9696678e-09	2.0289122e-05
15.17	3.4199687e-09	9.5628153e-09	1.8948985e-05
15.18	3.3946371e-09	9.1509854e-09	1.8743493e-05
15.19	3.3580125e-09	8.7339362e-09	1.8540564e-05
15.2	3.3109826e-09	8.3112257e-09	1.8343639e-05
15.21	3.2545628e-09	7.8828282e-09	1.8155464e-05
15.22	3.1893287e-09	7.4482346e-09	1.7978244e-05
15.23	3.1163028e-09	7.0076679e-09	1.781353e-05
15.24	3.0361298e-09	6.5611546e-09	1.7662283e-05
15.25	2.9501117e-09	6.1087955e-09	1.7524903e-05
15.26	2.859289e-09	5.6511387e-09	1.7401163e-05
15.27	2.7646667e-09	5.1888584e-09	1.7290275e-05
15.28	2.6667756e-09	4.7222524e-09	1.7191095e-05
15.29	2.5672344e-09	4.2524271e-09	1.7101995e-05
15.3	2.4661304e-09	3.7801796e-09	1.7021082e-05
15.31	2.3647125e-09	3.3069122e-09	1.6946068e-05
15.32	2.3669246e-09	2.8338949e-09	1.6874665e-05
15.33	2.5301812e-09	2.3623688e-09	1.6804302e-05
15.34	2.6961498e-09	2.1703198e-09	1.6732626e-05
15.35	2.86248e-09	2.0617598e-09	1.6657168e-05
15.36	3.026533e-09	1.9560003e-09	1.6575664e-05
15.37	3.1864448e-09	1.8530544e-09	1.6486111e-05
15.38	3.3404511e-09	1.7529993e-09	1.6386688e-05
15.39	3.4870098e-09	1.6559135e-09	1.6275954e-05
15.4	3.6245424e-09	1.5618047e-09	1.615285e-05
15.41	3.7523659e-09	1.4709261e-09	1.6016648e-05
15.42	3.8692614e-09	1.5269184e-09	1.5867097e-05
15.43	3.9747242e-09	1.8877161e-09	1.570434e-05
15.44	4.0683311e-09	2.2285311e-09	1.5528827e-05
15.45	4.1500956e-09	2.548446e-09	1.5341534e-05
15.46	4.2198147e-09	2.8463497e-09	1.5143725e-05
15.47	4.2778925e-09	3.1217796e-09	1.493697e-05
15.48	4.3244127e-09	3.3740173e-09	1.4723151e-05
15.49	4.3598543e-09	3.6028408e-09	1.4504308e-05
15.5	4.3848933e-09	3.8083178e-09	1.4282686e-05
15.51	4.4003766e-09	3.9907982e-09	1.4060647e-05
15.52	4.406856e-09	4.1504493e-09	1.3840582e-05
15.53	4.4053498e-09	4.2880065e-09	1.3624877e-05
15.54	4.3967189e-09	4.4041641e-09	1.3415865e-05
15.55	4.3817444e-09	4.4996146e-09	1.321576e-05
15.56	4.3617959e-09	4.575729e-09	1.3026557e-05
15.57	4.3375236e-09	4.633221e-09	1.2850117e-05
15.58	4.3098591e-09	4.6731347e-09	1.268804e-05
15.59	4.2800665e-09	4.6968892e-09	1.2541638e-05
15.6	4.2490537e-09	4.7055724e-09	1.241193e-05
15.61	4.2177304e-09	4.7002953e-09	1.2299595e-05
15.62	4.1867022e-09	4.681875e-09	1.2204984e-05
15.63	4.1572391e-09	4.651794e-09	1.212813e-05
15.64	4.1299401e-09	4.6108702e-09	1.2068758e-05
15.65	4.1059165e-09	4.5604383e-09	1.202621e-05
15.66	4.0858934e-09	4.5014553e-09	1.1999524e-05
15.67	4.07005e-09	4.4343461e-09	1.1987417e-05
15.68	4.0595594e-09	4.3605496e-09	1.1988329e-05
15.69	4.0546542e-09	4.2805855e-09	1.2000467e-05
15.7	4.0558991e-09	4.1953387e-09	1.2021794e-05
15.71	4.0634591e-09	4.1053377e-09	1.205004e-05
15.72	4.0777206e-09	4.0113682e-09	1.2082849e-05
15.73	4.09849e-09	3.9136921e-09	1.2117677e-05
15.74	4.1257427e-09	3.8127875e-09	1.2151932e-05
15.75	4.159416e-09	3.7091459e-09	1.2182994e-05
15.76	4.198959e-09	3.6028199e-09	1.2208274e-05
15.77	4.2440615e-09	3.4941589e-09	1.2225201e-05
15.78	4.2938028e-09	3.3829392e-09	1.2231348e-05
15.79	4.3474287e-09	3.2691433e-09	1.2224518e-05
15.8	4.4035766e-09	3.1521876e-09	1.2202623e-05
15.81	4.4613768e-09	3.0320092e-09	1.2163807e-05
15.82	4.5195033e-09	2.9081118e-09	1.2106576e-05
15.83	4.5765955e-09	2.7799847e-09	1.2029707e-05
15.84	4.6309932e-09	2.6468259e-09	1.1932285e-05
15.85	4.6811151e-09	2.5079252e-09	1.1813761e-05
15.86	4.7254907e-09	2.3626827e-09	1.1673909e-05
15.87	4.7623169e-09	2.2101605e-09	1.1512934e-05
15.88	4.7904395e-09	2.0500698e-09	1.1331257e-05
15.89	4.8080386e-09	1.8814321e-09	1.1129714e-05
15.9	4.8137549e-09	1.7037199e-09	1.090934e-05
15.91	4.8062789e-09	1.5164274e-09	1.0671521e-05
15.92	4.7845149e-09	1.3192376e-09	1.041778e-05
15.93	4.747542e-09	1.1119665e-09	1.0149853e-05
15.94	4.6941947e-09	8.9414327e-10	9.869589e-06
15.95	4.6241576e-09	6.6610262e-10	9.5789609e-06
15.96	4.5369323e-09	6.0137063e-10	9.2799322e-06
15.97	4.4319737e-09	6.3014741e-10	8.9744561e-06
15.98	4.3097044e-09	6.6053572e-10	8.6645088e-06
15.99	4.1699704e-09	6.9287954e-10	8.3519137e-06
16	4.0131176e-09	7.2744615e-10	8.0384399e-06
16.01	3.8393508e-09	9.0281295e-10	7.7257229e-06
16.02	3.6492091e-09	1.1932757e-09	7.4151922e-06
16.03	3.443858e-09	1.4899282e-09	7.1081699e-06
16.04	3.2236807e-09	1.7924618e-09	6.8058711e-06
16.05	2.9899716e-09	2.0997499e-09	6.6307453e-06
16.06	2.7433953e-09	2.4113786e-09	7.1834725e-06
16.07	2.485404e-09	2.7262245e-09	7.7369444e-06
16.08	2.217067e-09	3.0436234e-09	8.2900689e-06
16.09	1.9397642e-09	3.3626583e-09	8.84172e-06
16.1	1.6546494e-09	3.6826841e-09	9.3907385e-06
16.11	1.363316e-09	4.0026527e-09	9.9359063e-06
16.12	1.404501e-09	4.3217671e-09	1.0475879e-05
16.13	1.4515191e-09	4.6388148e-09	1.1009172e-05
16.14	1.5002758e-09	4.9530345e-09	1.153415e-05
16.15	1.5504456e-09	5.2633659e-09	1.204899e-05
16.16	1.6017882e-09	5.568582e-09	1.2551553e-05
16.17	1.6541212e-09	5.8676104e-09	1.3039719e-05
16.18	1.7067429e-09	6.1588897e-09	1.3510766e-05
16.19	1.7588906e-09	6.441178e-09	1.3961992e-05
16.2	1.8102443e-09	6.7126613e-09	1.439029e-05
16.21	1.8605692e-09	6.972112e-09	1.4792401e-05
16.22	1.9086995e-09	7.2172349e-09	1.5164806e-05
16.23	2.0406801e-09	7.446847e-09	1.550387e-05
16.24	2.26475e-09	7.6585597e-09	1.5805827e-05
16.25	2.4717504e-09	7.8508106e-09	1.6066974e-05
16.26	2.6604567e-09	8.0220189e-09	1.6283601e-05
16.27	2.8293977e-09	8.1702656e-09	1.6452156e-05
16.28	2.9773051e-09	8.2937784e-09	1.6569535e-05
16.29	3.1031794e-09	8.3909943e-09	1.6632944e-05
16.3	3.2064639e-09	8.460748e-09	1.6640101e-05
16.31	3.2865397e-09	8.5018147e-09	1.6589593e-05
16.32	3.3435798e-09	8.5137591e-09	1.648052e-05
16.33	3.3771531e-09	8.4955773e-09	1.6312995e-05
16.34	3.3883684e-09	8.4478777e-09	1.6088065e-05
16.35	3.3775996e-09	8.3706059e-09	1.5807577e-05
16.36	3.3459338e-09	8.2645241e-09	1.5474364e-05
16.37	3.2945067e-09	8.1305799e-09	1.5092211e-05
16.38	3.2250497e-09	7.9704581e-09	1.466569e-05
16.39	3.1392008e-09	7.7858942e-09	1.4200051e-05
16.4	3.0387651e-09	7.5789418e-09	1.3701074e-05
16.41	2.9258808e-09	7.3521505e-09	1.3175141e-05
16.42	2.8025564e-09	7.1080702e-09	1.262864e-05
16.43	2.670908e-09	6.8494994e-09	1.2068367e-05
16.44	2.5329089e-09	6.5791993e-09	1.1500831e-05
16.45	2.3906126e-09	6.3001017e-09	1.0932531e-05
16.46	2.2457021e-09	6.0148314e-09	1.0369522e-05
16.47	2.1000039e-09	5.7261995e-09	9.8176307e-06
16.48	1.9549867e-09	5.4366734e-09	9.2819691e-06
16.49	1.8120212e-09	5.1486154e-09	8.7673213e-06
16.5	1.6721125e-09	4.8640037e-09	8.2777595e-06
16.51	1.536368e-09	4.5848728e-09	7.8168109e-06
16.52	1.4055176e-09	4.3128317e-09	7.387427e-06
16.53	1.2804914e-09	4.0496369e-09	6.9920031e-06
16.54	1.1623679e-09	3.7961555e-09	6.6323363e-06
16.55	1.1159866e-09	3.5536942e-09	6.3097192e-06
16.56	1.071801e-09	3.3232065e-09	6.0249922e-06
16.57	1.0292353e-09	3.105443e-09	5.77863e-06
16.58	9.886095e-10	2.9010948e-09	5.5706055e-06
16.59	9.5019101e-10	2.7108843e-09	5.400634e-06
16.6	9.1325175e-10	2.5352146e-09	5.2681373e-06
16.61	8.7807982e-10	2.3746404e-09	5.1722269e-06
16.62	8.4506069e-10	2.2298356e-09	5.1118817e-06
16.63	8.1358882e-10	2.1011544e-09	5.0857888e-06
16.64	7.8338854e-10	1.9885755e-09	5.0925925e-06
16.65	7.5503202e-10	1.8926297e-09	5.1307582e-06
16.66	7.2783922e-10	1.813235e-09	5.198618e-06
16.67	7.0202865e-10	1.7509076e-09	5.2945362e-06
16.68	6.7768534e-10	1.7053711e-09	5.4167115e-06
16.69	6.5474161e-10	1.6765899e-09	5.5633192e-06
16.7	6.3326643e-10	1.6645747e-09	5.7325386e-06
16.71	6.1314478e-10	1.6689623e-09	5.9225347e-06
16.72	5.9447089e-10	1.6896026e-09	6.1314311e-06
16.73	5.7726676e-10	1.7258186e-09	6.3573783e-06
16.74	5.6118522e-10	1.7768358e-09	6.5985393e-06
16.75	5.4676636e-10	1.84216e-09	6.8530842e-06
16.76	5.3361035e-10	1.9208409e-09	7.1192119e-06
16.77	5.2167717e-10	2.0120138e-09	7.3951013e-06
16.78	5.1103505e-10	2.114781e-09	7.6790245e-06
16.79	5.0183128e-10	2.2280956e-09	7.9692195e-06
16.8	4.9403159e-10	2.3508296e-09	8.2639625e-06
16.81	4.8742389e-10	2.4814766e-09	8.5615318e-06
16.82	4.8219044e-10	2.6191252e-09	8.8602486e-06
16.83	4.7789382e-10	2.7625307e-09	9.1583965e-06
16.84	4.7471158e-10	2.9103095e-09	9.4542717e-06
16.85	4.7276718e-10	3.0612436e-09	9.7461507e-06
16.86	4.721778e-10	3.2142116e-09	1.0032256e-05
16.87	4.7237642e-10	3.3675445e-09	1.0310812e-05
16.88	4.7383446e-10	3.520537e-09	1.0579954e-05
16.89	4.7615757e-10	3.6712802e-09	1.0837749e-05
16.9	4.7943424e-10	3.8188959e-09	1.1082179e-05
16.91	4.834287e-10	3.9619918e-09	1.1311126e-05
16.92	4.885455e-10	4.0996158e-09	1.1522387e-05
16.93	4.9425083e-10	4.2305743e-09	1.1713639e-05
16.94	5.0108525e-10	4.3537035e-09	1.1882373e-05
16.95	5.0873603e-10	4.4678428e-09	1.2026055e-05
16.96	5.172753e-10	4.5721165e-09	1.2141928e-05
16.97	5.2645711e-10	4.6654818e-09	1.2227202e-05
16.98	5.3634113e-10	4.7471656e-09	1.2278923e-05
16.99	5.4693715e-10	4.8165239e-09	1.2294037e-05
17	5.586221e-10	4.8727315e-09	1.2269492e-05
17.01	5.7103942e-10	4.9153643e-09	1.220217e-05
17.02	5.8392116e-10	4.9439104e-09	1.2088929e-05
17.03	5.9772048e-10	4.9584313e-09	1.1926722e-05
17.04	6.1207541e-10	4.9588268e-09	1.1712605e-05
17.05	6.268675e-10	4.9448161e-09	1.144379e-05
17.06	6.4249127e-10	4.9170943e-09	1.1117755e-05
17.07	6.5842375e-10	4.875625e-09	1.0732268e-05
17.08	6.7747171e-10	4.8209783e-09	1.0285442e-05
17.09	7.2230011e-10	4.7537907e-09	9.7758924e-06
17.1	7.6636059e-10	4.6749061e-09	9.2027373e-06
17.11	8.0747211e-10	4.5848555e-09	8.565657e-06
17.12	8.4286212e-10	4.4839587e-09	7.8650274e-06
17.13	8.7032241e-10	4.3734162e-09	7.1019359e-06
17.14	8.8616705e-10	4.2531981e-09	6.2782008e-06
17.15	8.8690326e-10	4.1236217e-09	5.3964107e-06
17.16	8.6880073e-10	3.9848185e-09	4.4599111e-06
17.17	8.2776704e-10	3.8364864e-09	3.6508376e-06
17.18	8.1728417e-10	3.6780653e-09	4.3897407e-06
17.19	8.2535702e-10	3.5085436e-09	5.1841159e-06
17.2	8.31689e-10	3.3267505e-09	6.0384931e-06
17.21	8.3603353e-10	3.131522e-09	6.9575906e-06
17.22	8.3873453e-10	2.9209868e-09	7.9462088e-06
17.23	8.394631e-10	2.6935648e-09	9.0091461e-06
17.24	8.3896814e-10	2.4478533e-09	1.0151118e-05
17.25	8.3767735e-10	2.182231e-09	1.1376619e-05
17.26	1.1661431e-09	1.8951481e-09	1.2689717e-05
17.27	1.5994074e-09	1.5861864e-09	1.4094055e-05
17.28	2.0691711e-09	1.2551628e-09	1.5592695e-05
17.29	2.569322e-09	1.0172834e-09	1.7187772e-05
17.3	3.0925055e-09	9.9756957e-10	1.8880538e-05
17.31	3.6297742e-09	9.8052319e-10	2.0671193e-05
17.32	4.1709147e-09	9.6728207e-10	2.2558655e-05
17.33	4.7045812e-09	9.5914111e-10	2.4540585e-05
17.34	5.2188769e-09	1.098251e-09	2.661313e-05
17.35	5.7010607e-09	1.5165916e-09	2.8770996e-05
17.36	6.1392e-09	1.927566e-09	3.1007286e-05
17.37	6.5205086e-09	2.3233191e-09	3.3313653e-05
17.38	6.8341484e-09	2.6969477e-09	3.568005e-05
17.39	7.0701375e-09	3.0412049e-09	3.8095023e-05
17.4	7.2197821e-09	3.3488341e-09	4.0545803e-05
17.41	7.2768071e-09	3.6136919e-09	4.3018329e-05
17.42	7.236427e-09	3.8298057e-09	4.5497495e-05
17.43	7.0965262e-09	3.992634e-09	4.7967314e-05
17.44	6.8572842e-09	4.0987531e-09	5.0411303e-05
17.45	6.5214954e-09	4.1463967e-09	5.2812486e-05
17.46	6.0942896e-09	4.1353147e-09	5.5153862e-05
17.47	5.5821711e-09	4.0660073e-09	5.741867e-05
17.48	4.9943873e-09	3.9413394e-09	5.9590575e-05
17.49	4.3414346e-09	3.7652467e-09	6.1653965e-05
17.5	3.6351535e-09	3.5430425e-09	6.3594203e-05
17.51	3.7944858e-09	3.280919e-09	6.5397784e-05
17.52	4.0726342e-09	2.9861471e-09	6.7052555e-05
17.53	4.3520073e-09	2.666598e-09	6.8547886e-05
17.54	4.6302401e-09	2.8154718e-09	6.9874639e-05
17.55	4.9050223e-09	2.9650765e-09	7.1025256e-05
17.56	5.174386e-09	3.1116235e-09	7.1993925e-05
17.57	5.4358063e-09	3.2534037e-09	7.2776241e-05
17.58	5.6869193e-09	3.3888061e-09	7.3369497e-05
17.59	5.926495e-09	3.5172696e-09	7.3772218e-05
17.6	6.1525687e-09	3.6374212e-09	7.3984423e-05
17.61	6.3641706e-09	3.7487869e-09	7.4007185e-05
17.62	6.5596078e-09	3.8500859e-09	7.3842656e-05
17.63	6.7381619e-09	3.9409207e-09	7.3493924e-05
17.64	6.8992946e-09	4.0209925e-09	7.2964794e-05
17.65	7.0420136e-09	4.0894689e-09	7.2259824e-05
17.66	7.1661761e-09	4.1462937e-09	7.1384003e-05
17.67	7.2716905e-09	4.1914009e-09	7.0342923e-05
17.68	7.3582359e-09	4.2244422e-09	6.9142494e-05
17.69	7.4257205e-09	4.2452509e-09	6.778898e-05
17.7	7.4750962e-09	4.2546712e-09	6.6288992e-05
17.71	7.5060476e-09	4.2522517e-09	6.4649479e-05
17.72	7.5191347e-09	4.2384018e-09	6.2877724e-05
17.73	7.5149346e-09	4.2135366e-09	6.0981273e-05
17.74	7.4940868e-09	4.1781349e-09	5.8968147e-05
17.75	7.4575368e-09	4.1329836e-09	5.6846786e-05
17.76	7.4057778e-09	4.0784304e-09	5.4626107e-05
17.77	7.3390215e-09	4.014552e-09	5.2315478e-05
17.78	7.2588263e-09	3.9427925e-09	4.99249e-05
17.79	7.1652683e-09	3.8631287e-09	4.7464868e-05
17.8	7.0595998e-09	3.7767353e-09	4.494651e-05
17.81	6.9426092e-09	3.6843377e-09	4.2381504e-05
17.82	6.8144833e-09	3.9147887e-09	3.9782099e-05
17.83	6.6766123e-09	4.1078678e-09	3.716111e-05
17.84	6.5297139e-09	4.2571551e-09	3.4531657e-05
17.85	6.3744928e-09	4.3590629e-09	3.1907316e-05
17.86	6.2121096e-09	4.4108622e-09	2.9301829e-05
17.87	6.0429662e-09	4.4114837e-09	2.6729065e-05
17.88	5.8681039e-09	4.3597776e-09	2.4202811e-05
17.89	5.688297e-09	4.2564453e-09	2.1736596e-05
17.9	5.5047041e-09	4.1020577e-09	1.934363e-05
17.91	5.3177165e-09	3.8989479e-09	1.703641e-05
17.92	5.1283676e-09	3.649398e-09	1.4826752e-05
17.93	4.9374352e-09	3.3564585e-09	1.272546e-05
17.94	4.7458974e-09	3.0234806e-09	1.074222e-05
17.95	4.5541699e-09	2.6544458e-09	8.8854543e-06
17.96	4.3631608e-09	2.2529837e-09	9.1128392e-06
17.97	4.1739791e-09	1.9841739e-09	1.0139337e-05
17.98	3.9872002e-09	1.8987029e-09	1.1170763e-05
17.99	3.8034518e-09	1.8184854e-09	1.22027e-05
18	3.623792e-09	1.7441181e-09	1.3230307e-05
18.01	3.4488826e-09	1.6757784e-09	1.4248394e-05
18.02	3.2791063e-09	1.6133557e-09	1.5251541e-05
18.03	3.115343e-09	1.5572393e-09	1.6233956e-05
18.04	2.9579765e-09	1.681063e-09	1.71898e-05
18.05	2.8078791e-09	2.2138871e-09	1.8112981e-05
18.06	2.6649603e-09	2.7463779e-09	1.8997464e-05
18.07	2.5300802e-09	3.2767063e-09	1.983731e-05
18.08	2.4038912e-09	3.8025609e-09	2.0626618e-05
18.09	2.2860656e-09	4.321664e-09	2.13599e-05
18.1	2.1773567e-09	4.832316e-09	2.2031917e-05
18.11	2.0775861e-09	5.332714e-09	2.263802e-05
18.12	1.9874144e-09	5.8210299e-09	2.317411e-05
18.13	1.9062824e-09	6.2954794e-09	2.3636693e-05
18.14	1.8346275e-09	6.7546157e-09	2.4023121e-05
18.15	1.7717961e-09	7.1967584e-09	2.4331586e-05
18.16	1.7180643e-09	7.6205492e-09	2.4561107e-05
18.17	1.6726075e-09	8.0245271e-09	2.4711652e-05
18.18	1.6353631e-09	8.407494e-09	2.4784077e-05
18.19	1.6486491e-09	8.7686394e-09	2.4780265e-05
18.2	1.9115177e-09	9.1067871e-09	2.470282e-05
18.21	2.1654454e-09	9.4207413e-09	2.4555288e-05
18.22	2.4086582e-09	9.7102744e-09	2.4341982e-05
18.23	2.6385032e-09	9.9742957e-09	2.4067784e-05
18.24	2.8534859e-09	1.021286e-08	2.3738194e-05
18.25	3.0514088e-09	1.0425247e-08	2.3359106e-05
18.26	3.2310918e-09	1.0611674e-08	2.2936864e-05
18.27	3.3909307e-09	1.0771787e-08	2.2477864e-05
18.28	3.5305093e-09	1.0906249e-08	2.1988619e-05
18.29	3.6491764e-09	1.1015322e-08	2.1475643e-05
18.3	3.7467043e-09	1.1099508e-08	2.0945279e-05
18.31	3.8233421e-09	1.1159585e-08	2.0403601e-05
18.32	3.8797719e-09	1.119659e-08	1.985636e-05
18.33	3.9166502e-09	1.121136e-08	1.9308936e-05
18.34	3.9353261e-09	1.1205264e-08	1.8766134e-05
18.35	3.9375126e-09	1.1179913e-08	1.823238e-05
18.36	3.9245878e-09	1.1136474e-08	1.7711491e-05
18.37	3.8986402e-09	1.1076727e-08	1.7206631e-05
18.38	3.8615016e-09	1.1002143e-08	1.6720503e-05
18.39	3.8152532e-09	1.0914407e-08	1.6255196e-05
18.4	3.7621562e-09	1.0815368e-08	1.5812207e-05
18.41	3.7041691e-09	1.0706568e-08	1.5392469e-05
18.42	3.643124e-09	1.0589448e-08	1.4996439e-05
18.43	3.5810332e-09	1.0465666e-08	1.4624145e-05
18.44	3.5196396e-09	1.0336631e-08	1.4274968e-05
18.45	3.4604401e-09	1.0203553e-08	1.394807e-05
18.46	3.4047084e-09	1.0067466e-08	1.364217e-05
18.47	3.3537189e-09	9.9294435e-09	1.3355678e-05
18.48	3.3083099e-09	9.7901651e-09	1.3086743e-05
18.49	3.2690277e-09	9.6500515e-09	1.2833316e-05
18.5	3.2364332e-09	9.5095706e-09	1.2593136e-05
18.51	3.2106726e-09	9.3688104e-09	1.2363927e-05
18.52	3.2509192e-09	9.2281113e-09	1.2143301e-05
18.53	3.3880929e-09	9.0867756e-09	1.1928879e-05
18.54	3.5298546e-09	8.9449412e-09	1.1718298e-05
18.55	3.6754109e-09	8.801959e-09	1.1509416e-05
18.56	3.8238041e-09	8.65747e-09	1.1300111e-05
18.57	3.9743812e-09	8.5109632e-09	1.1088593e-05
18.58	4.125945e-09	8.3614856e-09	1.087317e-05
18.59	4.2779749e-09	8.2088453e-09	1.0652492e-05
18.6	4.4291126e-09	8.0520189e-09	1.0425535e-05
18.61	4.5782379e-09	7.8907594e-09	1.0191498e-05
18.62	4.7247017e-09	7.7243664e-09	9.9499393e-06
18.63	4.8671155e-09	7.5524536e-09	9.7007594e-06
18.64	5.0043529e-09	7.3748121e-09	9.4441806e-06
18.65	5.1351156e-09	7.1907148e-09	9.1806677e-06
18.66	5.2587621e-09	7.0002891e-09	9.3374905e-06
18.67	5.3743539e-09	6.8035737e-09	9.5969566e-06
18.68	5.4809101e-09	6.6005843e-09	9.8460875e-06
18.69	5.5775655e-09	6.3912195e-09	1.0082251e-05
18.7	5.663252e-09	6.175897e-09	1.0302699e-05
18.71	5.7376056e-09	5.9551871e-09	1.0504797e-05
18.72	5.8004625e-09	5.7298397e-09	1.0686062e-05
18.73	5.8509815e-09	5.5001596e-09	1.0844034e-05
18.74	5.8887148e-09	5.2669903e-09	1.0976563e-05
18.75	5.9133087e-09	5.0309807e-09	1.1081591e-05
18.76	5.9250182e-09	4.7933071e-09	1.1157394e-05
18.77	5.9236037e-09	4.5550093e-09	1.1202516e-05
18.78	5.9089931e-09	4.3169021e-09	1.1215792e-05
18.79	5.8817716e-09	4.0804127e-09	1.1196386e-05
18.8	5.8418475e-09	3.8462962e-09	1.1143815e-05
18.81	5.7897158e-09	3.7500405e-09	1.1057991e-05
18.82	5.7257706e-09	3.6802151e-09	1.0939088e-05
18.83	5.6506496e-09	3.6050318e-09	1.0787733e-05
18.84	5.5647366e-09	3.5247406e-09	1.0604825e-05
18.85	5.4687716e-09	3.4399083e-09	1.0391574e-05
18.86	5.3637007e-09	3.3512831e-09	1.0149516e-05
18.87	5.2499064e-09	3.2590155e-09	9.8804028e-06
18.88	5.1283581e-09	3.1638176e-09	9.5861901e-06
18.89	5.0003482e-09	3.0666998e-09	9.2689872e-06
18.9	4.8660825e-09	2.9675606e-09	8.9310887e-06
18.91	4.7268344e-09	2.8673514e-09	8.5748095e-06
18.92	4.583373e-09	2.7664994e-09	8.2024563e-06
18.93	4.4365457e-09	2.6654976e-09	7.8164029e-06
18.94	4.2869581e-09	2.5645922e-09	7.4188664e-06
18.95	4.1358485e-09	2.4646541e-09	7.012024e-06
18.96	3.9838568e-09	2.3659592e-09	6.5978888e-06
18.97	3.8318031e-09	2.2689629e-09	6.1783599e-06
18.98	3.6801952e-09	2.173823e-09	5.7551256e-06
18.99	3.530213e-09	2.0813793e-09	5.3297305e-06
19	3.3821666e-09	1.9916185e-09	4.903499e-06
19.01	3.236397e-09	1.9045805e-09	4.6996953e-06
19.02	3.0940257e-09	1.8211129e-09	4.8514064e-06
19.03	2.9550539e-09	1.7409622e-09	5.0218981e-06
19.04	2.8201438e-09	1.6645755e-09	5.211644e-06
19.05	2.6891955e-09	1.5916609e-09	5.421104e-06
19.06	2.5630961e-09	1.5229512e-09	5.6506803e-06
19.07	2.4418017e-09	1.4812169e-09	5.9006472e-06
19.08	2.3256046e-09	1.6048873e-09	6.1711653e-06
19.09	2.2147769e-09	1.747243e-09	6.4622606e-06
19.1	2.109188e-09	1.9085045e-09	6.7738135e-06
19.11	2.0087983e-09	2.0885852e-09	7.1054898e-06
19.12	1.9137646e-09	2.2878237e-09	7.4567495e-06
19.13	1.8242543e-09	2.5062683e-09	7.826811e-06
19.14	1.74019e-09	2.7432984e-09	8.2146754e-06
19.15	1.6614364e-09	2.9985514e-09	8.6190945e-06
19.16	1.5878799e-09	3.2712427e-09	9.0386049e-06
19.17	1.6295654e-09	3.5602234e-09	9.4714176e-06
19.18	1.75384e-09	3.8642949e-09	9.9155374e-06
19.19	1.8836186e-09	4.1817233e-09	1.0368696e-05
19.2	2.0175918e-09	4.5106751e-09	1.0828415e-05
19.21	2.1540667e-09	4.8487641e-09	1.1292021e-05
19.22	2.2915954e-09	5.193658e-09	1.17566e-05
19.23	2.4284878e-09	5.542596e-09	1.2219119e-05
19.24	2.562985e-09	5.8925665e-09	1.2676411e-05
19.25	2.6936243e-09	6.240656e-09	1.3125115e-05
19.26	2.8186317e-09	6.5834865e-09	1.3561943e-05
19.27	2.9366715e-09	6.9179739e-09	1.3983524e-05
19.28	3.0463756e-09	7.2408626e-09	1.4386435e-05
19.29	3.14673e-09	7.5491849e-09	1.4767484e-05
19.3	3.2367657e-09	7.8399645e-09	1.5123475e-05
19.31	3.3157281e-09	8.1104245e-09	1.5451396e-05
19.32	3.3830861e-09	8.3580561e-09	1.5748488e-05
19.33	3.4388336e-09	8.5809702e-09	1.6012256e-05
19.34	3.4827447e-09	8.7771645e-09	1.62404e-05
19.35	3.5151507e-09	8.945397e-09	1.6431125e-05
19.36	3.536533e-09	9.084776e-09	1.6582862e-05
19.37	3.5475092e-09	9.1948003e-09	1.6694534e-05
19.38	3.5491422e-09	9.2756937e-09	1.6765435e-05
19.39	3.5422205e-09	9.327703e-09	1.6795281e-05
19.4	3.5275169e-09	9.3513867e-09	1.6784308e-05
19.41	3.5065189e-09	9.3483159e-09	1.6733055e-05
19.42	3.4803042e-09	9.3199714e-09	1.6642587e-05
19.43	3.4500462e-09	9.2682341e-09	1.6514341e-05
19.44	3.4167167e-09	9.1950394e-09	1.635007e-05
19.45	3.3817292e-09	9.1030176e-09	1.6151943e-05
19.46	3.3455362e-09	8.9940473e-09	1.5922384e-05
19.47	3.3094065e-09	8.8709924e-09	1.5664117e-05
19.48	3.2736888e-09	8.7359149e-09	1.5380009e-05
19.49	3.2394307e-09	8.5916425e-09	1.5073062e-05
19.5	3.2070039e-09	8.4403775e-09	1.4746471e-05
19.51	3.1765207e-09	8.2840614e-09	1.4403489e-05
19.52	3.1486279e-09	8.1251075e-09	1.4047267e-05
19.53	3.1231025e-09	7.9649767e-09	1.3680997e-05
19.54	3.1001375e-09	7.8054425e-09	1.3307768e-05
19.55	3.0797296e-09	7.647951e-09	1.2930619e-05
19.56	3.0619973e-09	7.4939136e-09	1.2552367e-05
19.57	3.0464559e-09	7.3439607e-09	1.2175615e-05
19.58	3.0331948e-09	7.1991375e-09	1.1802895e-05
19.59	3.0222518e-09	7.0602756e-09	1.1436472e-05
19.6	3.0131173e-09	6.927478e-09	1.1078353e-05
19.61	3.0060993e-09	6.8015111e-09	1.0730365e-05
19.62	3.0006161e-09	6.6821096e-09	1.0394102e-05
19.63	2.9971914e-09	6.5699859e-09	1.0070984e-05
19.64	2.9954611e-09	6.4648401e-09	9.7620949e-06
19.65	2.9952532e-09	6.3664719e-09	9.4684389e-06
19.66	2.9968596e-09	6.2750664e-09	9.190803e-06
19.67	3.0004049e-09	6.1905726e-09	8.9297277e-06
19.68	3.0057456e-09	6.1126304e-09	8.6857518e-06
19.69	3.0132716e-09	6.0413777e-09	8.4590982e-06
19.7	3.0226405e-09	5.9762022e-09	8.2500197e-06
19.71	3.0340883e-09	5.9170654e-09	8.0586059e-06
19.72	3.047765e-09	5.8638401e-09	7.8847649e-06
19.73	3.0638221e-09	5.8164106e-09	7.728482e-06
19.74	3.0821998e-09	5.7744789e-09	7.5895884e-06
19.75	3.1033293e-09	5.7382526e-09	7.4679177e-06
19.76	3.1268404e-09	5.7071679e-09	7.3631986e-06
19.77	3.1527561e-09	5.681077e-09	7.2751757e-06
19.78	3.1813044e-09	5.6600799e-09	7.2035978e-06
19.79	3.2121631e-09	5.6437477e-09	7.1481367e-06
19.8	3.2454617e-09	5.632137e-09	7.1084777e-06
19.81	3.2809088e-09	5.6249043e-09	7.0842174e-06
19.82	3.3183931e-09	5.6219155e-09	7.0750269e-06
19.83	3.3578042e-09	5.623062e-09	7.0805044e-06
19.84	3.3987956e-09	5.6280132e-09	7.1001726e-06
19.85	3.4410327e-09	5.636462e-09	7.133533e-06
19.86	3.4845019e-09	5.6484375e-09	7.180105e-06
19.87	3.5287462e-09	5.6635303e-09	7.2392587e-06
19.88	3.5734233e-09	5.6814398e-09	7.3103165e-06
19.89	3.6182663e-09	5.7019365e-09	7.392527e-06
19.9	3.6626407e-09	5.7244147e-09	7.4850666e-06
19.91	3.7064541e-09	5.7487917e-09	7.5869543e-06
19.92	3.7492262e-09	5.7745729e-09	7.6971376e-06
19.93	3.7902606e-09	5.801027e-09	7.8144938e-06
19.94	3.8294631e-09	5.8279881e-09	7.9376692e-06
19.95	3.8662818e-09	5.8548019e-09	8.0653227e-06
19.96	3.9003097e-09	5.8809221e-09	8.1959554e-06
19.97	3.9311946e-09	5.9058137e-09	8.3279054e-06
19.98	3.958609e-09	5.9289292e-09	8.4594928e-06
19.99	3.9821246e-09	5.9495878e-09	8.5889646e-06
20	4.0017222e-09	5.9674762e-09	8.71444e-06
20.01	4.0168696e-09	5.9817346e-09	8.8340554e-06
20.02	4.0277584e-09	5.9922048e-09	8.9458837e-06
20.03	4.0343727e-09	5.9985014e-09	9.0480872e-06
20.04	4.0365643e-09	6.0000952e-09	9.1387581e-06
20.05	4.0344789e-09	5.9967558e-09	9.2161997e-06
20.06	4.0281058e-09	5.988113e-09	9.278773e-06
20.07	4.0179019e-09	5.9742827e-09	9.3249413e-06
20.08	4.0042912e-09	5.955384e-09	9.3533694e-06
20.09	3.9875571e-09	5.9314564e-09	9.363025e-06
20.1	3.9680877e-09	5.9026988e-09	9.3529721e-06
20.11	3.9460172e-09	5.869133e-09	9.3226914e-06
20.12	3.9224074e-09	5.8317902e-09	9.2718959e-06
20.13	3.8973815e-09	5.7908486e-09	9.2006105e-06
20.14	3.8716856e-09	5.7471927e-09	9.1091531e-06
20.15	3.8456799e-09	5.7014154e-09	8.9982725e-06
20.16	3.8200164e-09	5.6544896e-09	8.8689959e-06
20.17	3.7950007e-09	5.6071129e-09	8.7227068e-06
20.18	3.7711663e-09	5.5602789e-09	8.561131e-06
20.19	3.7484458e-09	5.51443e-09	8.3862411e-06
20.2	3.7273472e-09	5.4706164e-09	8.2003197e-06
20.21	3.7081731e-09	5.4297025e-09	8.0059427e-06
20.22	3.6907504e-09	5.392077e-09	7.8058168e-06
20.23	3.6754333e-09	5.3586245e-09	7.6028553e-06
20.24	3.662112e-09	5.3297293e-09	7.4000547e-06
20.25	3.6507918e-09	5.3058394e-09	7.200588e-06
20.26	3.6412665e-09	5.2871147e-09	7.007511e-06
20.27	3.6341115e-09	5.2744192e-09	6.823965e-06
20.28	3.6289003e-09	5.2675306e-09	6.6529312e-06
20.29	3.6255715e-09	5.2665003e-09	6.4973189e-06
20.3	3.6244589e-09	5.2716947e-09	6.3598801e-06
20.31	3.6254889e-09	5.2829956e-09	6.2431171e-06
20.32	3.6290999e-09	5.3007215e-09	6.1492291e-06
20.33	3.6351844e-09	5.3245945e-09	6.0802666e-06
20.34	3.644439e-09	5.355108e-09	6.0379042e-06
20.35	3.6571186e-09	5.3922893e-09	6.0234513e-06
20.36	3.673499e-09	5.4361794e-09	6.0379089e-06
20.37	3.6942901e-09	5.487274e-09	6.0819611e-06
20.38	3.720021e-09	5.5459185e-09	6.1559408e-06
20.39	3.7514147e-09	5.6126921e-09	6.2598096e-06
20.4	3.7887353e-09	5.6877634e-09	6.3931812e-06
20.41	3.832518e-09	5.7716305e-09	6.5553749e-06
20.42	3.8835171e-09	5.8650632e-09	6.7453454e-06
20.43	3.9418746e-09	5.9682749e-09	6.9618557e-06
20.44	4.007969e-09	6.081761e-09	7.2032965e-06
20.45	4.0823755e-09	6.2062315e-09	7.467869e-06
20.46	4.1646766e-09	6.3414319e-09	7.7535469e-06
20.47	4.2553408e-09	6.4879719e-09	8.0580338e-06
20.48	4.3538227e-09	6.6454285e-09	8.3788866e-06
20.49	4.4599257e-09	6.8136847e-09	8.7135713e-06
20.5	4.573182e-09	6.9922725e-09	9.0592539e-06
20.51	4.6930595e-09	7.1805796e-09	9.413125e-06
20.52	4.8188935e-09	7.3777582e-09	9.7721788e-06
20.53	4.9493936e-09	7.5822232e-09	1.0133426e-05
20.54	5.0840588e-09	7.7930542e-09	1.0493716e-05
20.55	5.2220377e-09	8.0088548e-09	1.0849916e-05
20.56	5.361895e-09	8.2275168e-09	1.1198787e-05
20.57	5.502638e-09	8.4472744e-09	1.1537225e-05
20.58	5.6433115e-09	8.6662838e-09	1.1861991e-05
20.59	5.7826121e-09	8.88227e-09	1.2169929e-05
20.6	5.9197233e-09	9.0933887e-09	1.245798e-05
20.61	6.0538963e-09	9.2978284e-09	1.2723163e-05
20.62	6.1840057e-09	9.4933822e-09	1.296252e-05
20.63	6.309144e-09	9.6780855e-09	1.3173332e-05
20.64	6.4285464e-09	9.8501561e-09	1.3352906e-05
20.65	6.5416462e-09	1.0008093e-08	1.3498866e-05
20.66	6.647883e-09	1.0150497e-08	1.3608922e-05
20.67	6.7467483e-09	1.0276158e-08	1.3681158e-05
20.68	6.8377719e-09	1.0384043e-08	1.3713817e-05
20.69	6.9202436e-09	1.0473046e-08	1.3705507e-05
20.7	6.9941766e-09	1.0542958e-08	1.3655117e-05
20.71	7.0589887e-09	1.0593159e-08	1.3561933e-05
20.72	7.1144125e-09	1.0623522e-08	1.3425533e-05
20.73	7.160157e-09	1.0634087e-08	1.3246013e-05
20.74	7.195919e-09	1.0625048e-08	1.3023758e-05
20.75	7.2210835e-09	1.0596439e-08	1.275958e-05
20.76	7.235723e-09	1.0549124e-08	1.2454712e-05
20.77	7.2392907e-09	1.048346e-08	1.211076e-05
20.78	7.2312309e-09	1.039989e-08	1.1729731e-05
20.79	7.2115288e-09	1.029946e-08	1.1313925e-05
20.8	7.179678e-09	1.0182757e-08	1.0865984e-05
20.81	7.135617e-09	1.0050824e-08	1.0388864e-05
20.82	7.0790614e-09	9.9044675e-09	9.8857181e-06
20.83	7.0099612e-09	9.7446825e-09	9.3599082e-06
20.84	6.9280373e-09	9.5721621e-09	8.8148535e-06
20.85	6.8330855e-09	9.3875941e-09	8.2541062e-06
20.86	6.7257308e-09	9.1923949e-09	7.6811925e-06
20.87	6.6055956e-09	8.9868661e-09	7.0996424e-06
20.88	6.4731896e-09	8.7720831e-09	6.5127912e-06
20.89	6.3290548e-09	8.5490279e-09	5.9238976e-06
20.9	6.1732005e-09	8.3180435e-09	5.3360316e-06
20.91	6.0065951e-09	8.0803163e-09	4.7519354e-06
20.92	5.8298961e-09	7.8366222e-09	4.1741788e-06
20.93	5.6434913e-09	7.5873873e-09	3.6050175e-06
20.94	5.448746e-09	7.3339373e-09	3.3970914e-06
20.95	5.246366e-09	7.0768824e-09	3.6931143e-06
20.96	5.0373535e-09	6.8170863e-09	3.9905477e-06
20.97	4.8227094e-09	6.5553909e-09	4.2896313e-06
20.98	4.6032354e-09	6.2924204e-09	4.5907184e-06
20.99	4.3801977e-09	6.029265e-09	4.8940968e-06
21	4.1547306e-09	5.7668896e-09	5.2001492e-06
21.01	3.9278082e-09	5.5061233e-09	5.5092972e-06
21.02	3.700317e-09	5.2477091e-09	5.8218114e-06
21.03	3.4735241e-09	4.9928095e-09	6.1380336e-06
21.04	3.247926e-09	4.741833e-09	6.4582461e-06
21.05	3.0248036e-09	4.4959821e-09	6.7826366e-06
21.06	2.8047172e-09	4.2557596e-09	7.1112424e-06
21.07	2.632448e-09	4.0220924e-09	7.4440098e-06
21.08	2.5897955e-09	3.7957913e-09	7.7806449e-06
21.09	2.5462911e-09	3.5769429e-09	8.1206826e-06
21.1	2.5024558e-09	3.3664656e-09	8.4634546e-06
21.11	2.4587339e-09	3.1651032e-09	8.8079945e-06
21.12	2.4151677e-09	2.9728732e-09	9.1530158e-06
21.13	2.3720756e-09	2.7903334e-09	9.497025e-06
21.14	2.3294528e-09	2.6176009e-09	9.8381559e-06
21.15	2.2874102e-09	2.4545888e-09	1.0174263e-05
21.16	2.2463217e-09	2.3013975e-09	1.0502867e-05
21.17	2.2062904e-09	2.1578939e-09	1.0821284e-05
21.18	2.1674622e-09	2.0238351e-09	1.1126529e-05
21.19	2.129645e-09	1.8988385e-09	1.1415446e-05
21.2	2.0928329e-09	1.8018408e-09	1.1684727e-05
21.21	2.0571346e-09	1.7660327e-09	1.193095e-05
21.22	2.0227437e-09	1.7312976e-09	1.2150714e-05
21.23	1.9894502e-09	1.6974507e-09	1.2340563e-05
21.24	1.9573979e-09	1.6646662e-09	1.249727e-05
21.25	1.9264872e-09	1.63288e-09	1.2617672e-05
21.26	1.8962569e-09	1.6016697e-09	1.2698951e-05
21.27	1.8668549e-09	1.5712268e-09	1.2738502e-05
21.28	1.8382165e-09	1.5415274e-09	1.2734136e-05
21.29	1.8104109e-09	1.5126842e-09	1.2684015e-05
21.3	1.7831438e-09	1.4844489e-09	1.258677e-05
21.31	1.7563072e-09	1.4567542e-09	1.2441397e-05
21.32	1.7297122e-09	1.429453e-09	1.2247361e-05
21.33	1.7031385e-09	1.4023669e-09	1.200464e-05
21.34	1.6768313e-09	1.3757811e-09	1.1713535e-05
21.35	1.6507508e-09	1.3496944e-09	1.1374788e-05
21.36	1.624387e-09	1.3236406e-09	1.0989503e-05
21.37	1.5981564e-09	1.2980753e-09	1.0559101e-05
21.38	1.5713395e-09	1.27232e-09	1.0085302e-05
21.39	1.54467e-09	1.2471558e-09	9.5700652e-06
21.4	1.5175164e-09	1.2219948e-09	9.0155766e-06
21.41	1.4901004e-09	1.1971079e-09	8.4241178e-06
21.42	1.4622667e-09	1.1723902e-09	7.7981895e-06
21.43	1.4342726e-09	1.1481536e-09	7.1403616e-06
21.44	1.4061533e-09	1.1244902e-09	6.4532097e-06
21.45	1.3775204e-09	1.1010701e-09	5.7394214e-06
21.46	1.3489428e-09	1.0785234e-09	5.0017682e-06
21.47	1.3203098e-09	1.0568048e-09	4.2429836e-06
21.48	1.2919413e-09	1.0362972e-09	3.4658825e-06
21.49	1.2634973e-09	1.0167296e-09	2.6733209e-06
21.5	1.2354638e-09	9.9865407e-10	2.0714661e-06
21.51	1.2081173e-09	9.8241693e-10	2.7701736e-06
21.52	1.1810813e-09	9.6770794e-10	3.5064698e-06
21.53	1.1548636e-09	1.0944818e-09	4.283104e-06
21.54	1.1296529e-09	1.342532e-09	5.1031002e-06
21.55	1.1054915e-09	1.6254281e-09	5.9697248e-06
21.56	1.0829299e-09	1.9448476e-09	6.8864512e-06
21.57	1.0620549e-09	2.3025596e-09	7.8570046e-06
21.58	1.0429819e-09	2.7002636e-09	8.8852237e-06
21.59	1.1305022e-09	3.1394337e-09	9.975167e-06
21.6	1.3219931e-09	3.6220616e-09	1.1131057e-05
21.61	1.5219978e-09	4.1494166e-09	1.2357163e-05
21.62	1.729584e-09	4.7232411e-09	1.3657939e-05
21.63	1.9428735e-09	5.3444352e-09	1.503771e-05
21.64	2.1603265e-09	6.0143567e-09	1.6500951e-05
21.65	2.379825e-09	6.7338251e-09	1.8051905e-05
21.66	2.5992153e-09	7.50363e-09	1.9694779e-05
21.67	2.815724e-09	8.323849e-09	2.143344e-05
21.68	3.0264827e-09	9.1943127e-09	2.3271538e-05
21.69	3.2281596e-09	1.011409e-08	2.5212192e-05
21.7	3.4173416e-09	1.1081764e-08	2.7258018e-05
21.71	3.5904548e-09	1.2095221e-08	2.9410976e-05
21.72	3.7439651e-09	1.3151666e-08	3.1672141e-05
21.73	3.8737935e-09	1.4246836e-08	3.4041409e-05
21.74	3.9768542e-09	1.5376493e-08	3.6517797e-05
21.75	4.0492548e-09	1.6534337e-08	3.9098623e-05
21.76	4.0880989e-09	1.7713749e-08	4.1779803e-05
21.77	4.0907389e-09	1.8906851e-08	4.4555271e-05
21.78	4.0551694e-09	2.0104838e-08	4.741695e-05
21.79	3.9796565e-09	2.1297553e-08	5.0354477e-05
21.8	3.8640276e-09	2.2474776e-08	5.3354993e-05
21.81	3.7087435e-09	2.3625336e-08	5.6402938e-05
21.82	3.5147888e-09	2.4737154e-08	5.9479966e-05
21.83	3.2851646e-09	2.5798879e-08	6.2564718e-05
21.84	3.0231904e-09	2.6798491e-08	6.5632933e-05
21.85	2.7338037e-09	2.7724834e-08	6.8657209e-05
21.86	2.422722e-09	2.8567246e-08	7.1607513e-05
21.87	2.0972397e-09	2.9316734e-08	7.4451178e-05
21.88	1.7654006e-09	2.996556e-08	7.7153206e-05
21.89	1.4356941e-09	3.0507458e-08	7.9677007e-05
21.9	1.169246e-09	3.0938716e-08	8.1984812e-05
21.91	1.1406032e-09	3.125732e-08	8.4038558e-05
21.92	1.1193519e-09	3.1463935e-08	8.5800729e-05
21.93	1.1106849e-09	3.1561833e-08	8.7235502e-05
21.94	1.1193583e-09	3.1555669e-08	8.830944e-05
21.95	1.1508167e-09	3.1452641e-08	8.8992962e-05
21.96	1.2104118e-09	3.1261902e-08	8.9261426e-05
21.97	1.3035508e-09	3.0993542e-08	8.9095894e-05
21.98	1.4349816e-09	3.0658614e-08	8.8484198e-05
21.99	1.6089848e-09	3.0268954e-08	8.7421648e-05
22	1.8287825e-09	2.9836251e-08	8.5911524e-05
22.01	2.0959431e-09	2.9371121e-08	8.3965103e-05
22.02	2.4103603e-09	2.8883777e-08	8.1602147e-05
22.03	2.7711402e-09	2.8382485e-08	7.8849872e-05
22.04	3.1747062e-09	2.7874167e-08	7.5742606e-05
22.05	3.616334e-09	2.7363363e-08	7.232097e-05
22.06	4.0892696e-09	2.6852961e-08	6.8630351e-05
22.07	4.58519e-09	2.6343341e-08	6.4720185e-05
22.08	5.0955901e-09	2.5833863e-08	6.0642106e-05
22.09	5.610233e-09	2.5321408e-08	5.6448541e-05
22.1	6.1184711e-09	2.4802038e-08	5.2191683e-05
22.11	6.6104617e-09	2.4271218e-08	4.79218e-05
22.12	7.0756251e-09	2.3723452e-08	4.3686425e-05
22.13	7.5055928e-09	2.3154251e-08	3.9529314e-05
22.14	7.8919347e-09	2.2558727e-08	3.826542e-05
22.15	8.2283847e-09	2.1933865e-08	3.8515912e-05
22.16	8.5096777e-09	2.1277351e-08	3.8765057e-05
22.17	8.7325271e-09	2.058833e-08	3.9016895e-05
22.18	8.8959968e-09	1.9868525e-08	3.9273804e-05
22.19	8.999971e-09	1.9120309e-08	3.9536373e-05
22.2	9.0458955e-09	1.8348107e-08	3.9803376e-05
22.21	9.0372228e-09	1.7557962e-08	4.0071954e-05
22.22	8.9776728e-09	1.6756657e-08	4.0337388e-05
22.23	8.872582e-09	1.5952362e-08	4.0593411e-05
22.24	8.7276417e-09	1.5153591e-08	4.0832476e-05
22.25	8.5487942e-09	1.4368861e-08	4.1045834e-05
22.26	8.3417262e-09	1.3606264e-08	4.1223968e-05
22.27	8.1122672e-09	1.2873432e-08	4.1356943e-05
22.28	7.8662349e-09	1.2176994e-08	4.1434758e-05
22.29	7.6088009e-09	1.1522612e-08	4.1447777e-05
22.3	7.3450238e-09	1.0914707e-08	4.1387215e-05
22.31	7.0783545e-09	1.0355722e-08	4.1245379e-05
22.32	6.8122709e-09	9.8470794e-09	4.1016296e-05
22.33	6.5498892e-09	9.3888356e-09	4.0695828e-05
22.34	6.2934345e-09	8.9795465e-09	4.0281863e-05
22.35	6.0442562e-09	8.616857e-09	3.9774744e-05
22.36	5.8034403e-09	8.2975932e-09	3.9177105e-05
22.37	5.5720721e-09	8.0181884e-09	3.84938e-05
22.38	5.3505626e-09	7.7747402e-09	3.773182e-05
22.39	5.1388805e-09	7.562738e-09	3.6900073e-05
22.4	4.9368025e-09	7.3780513e-09	3.600904e-05
22.41	4.7439058e-09	7.2169673e-09	3.507032e-05
22.42	4.5601491e-09	7.0761302e-09	3.4096425e-05
22.43	4.384918e-09	6.9526514e-09	3.3100152e-05
22.44	4.2175122e-09	6.8438372e-09	3.2094193e-05
22.45	4.0577515e-09	6.7482763e-09	3.1090932e-05
22.46	3.9050019e-09	6.6643929e-09	3.0101966e-05
22.47	3.7585868e-09	6.5913729e-09	2.9137923e-05
22.48	3.6184107e-09	6.5290781e-09	2.8208264e-05
22.49	3.4840234e-09	6.4776334e-09	2.7321035e-05
22.5	3.3545829e-09	6.4371365e-09	2.6482913e-05
22.51	3.2301534e-09	6.4083083e-09	2.569917e-05
22.52	3.1108507e-09	6.3921853e-09	2.4973618e-05
22.53	2.9958889e-09	6.3892777e-09	2.4308732e-05
22.54	2.8857905e-09	6.4008649e-09	2.3705759e-05
22.55	2.7799493e-09	6.4271114e-09	2.3164676e-05
22.56	2.7194603e-09	6.4689269e-09	2.2684509e-05
22.57	2.7623492e-09	6.5270183e-09	2.226332e-05
22.58	2.8035522e-09	6.6012881e-09	2.1898306e-05
22.59	2.8434186e-09	6.6919591e-09	2.1585993e-05
22.6	2.8819924e-09	6.7988465e-09	2.1322286e-05
22.61	2.918831e-09	6.9211693e-09	2.110267e-05
22.62	2.9536164e-09	7.0581333e-09	2.0922117e-05
22.63	2.9856485e-09	7.2084261e-09	2.0775399e-05
22.64	3.0143961e-09	7.3707571e-09	2.0657021e-05
22.65	3.0390352e-09	7.5433927e-09	2.0561293e-05
22.66	3.0585858e-09	7.7243106e-09	2.0482611e-05
22.67	3.0721915e-09	7.9114666e-09	2.0415245e-05
22.68	3.0785812e-09	8.1022945e-09	2.0353763e-05
22.69	3.0765445e-09	8.2941545e-09	2.0292668e-05
22.7	3.0653552e-09	8.4848258e-09	2.0227039e-05
22.71	3.0438263e-09	8.6715275e-09	2.0152047e-05
22.72	3.011272e-09	8.8519298e-09	2.0063395e-05
22.73	2.9666495e-09	9.0233098e-09	1.9957334e-05
22.74	2.9097876e-09	9.1837916e-09	1.9830605e-05
22.75	2.8400551e-09	9.3310377e-09	1.9680545e-05
22.76	2.7573872e-09	9.4632975e-09	1.9505226e-05
22.77	2.6622095e-09	9.5793357e-09	1.9303235e-05
22.78	2.5548825e-09	9.6779215e-09	1.9074017e-05
22.79	2.4365198e-09	9.7586307e-09	1.8817564e-05
22.8	2.3081369e-09	9.8210339e-09	1.8534597e-05
22.81	2.1712471e-09	9.8652982e-09	1.8226387e-05
22.82	2.0277284e-09	9.8920528e-09	1.789466e-05
22.83	1.879477e-09	9.9020859e-09	1.7541816e-05
22.84	1.7286865e-09	9.8966e-09	1.7170485e-05
22.85	1.5775703e-09	9.8769566e-09	1.6783544e-05
22.86	1.5565514e-09	9.8451192e-09	1.6384102e-05
22.87	1.5500676e-09	9.8028173e-09	1.597542e-05
22.88	1.5430111e-09	9.7521541e-09	1.5560606e-05
22.89	1.535919e-09	9.6950832e-09	1.5142651e-05
22.9	1.5285338e-09	9.6335094e-09	1.4724413e-05
22.91	1.5215078e-09	9.5695342e-09	1.4308398e-05
22.92	1.5154502e-09	9.5049665e-09	1.3896787e-05
22.93	1.5100498e-09	9.4413958e-09	1.3491307e-05
22.94	1.5060161e-09	9.3807246e-09	1.3093339e-05
22.95	1.5031919e-09	9.3239645e-09	1.2703734e-05
22.96	1.5022876e-09	9.2724426e-09	1.2322948e-05
22.97	1.5031789e-09	9.2272057e-09	1.195097e-05
22.98	1.5064532e-09	9.1890676e-09	1.1587336e-05
22.99	1.5113921e-09	9.1585711e-09	1.123128e-05
23	1.5182696e-09	9.1365043e-09	1.0881665e-05
23.01	1.5274063e-09	9.1234881e-09	1.0536955e-05
23.02	1.5381338e-09	9.1195349e-09	1.0195585e-05
23.03	1.5501133e-09	9.1247794e-09	9.8556927e-06
23.04	1.5627751e-09	9.1396397e-09	9.9222709e-06
23.05	1.5760177e-09	9.1641674e-09	1.0354168e-05
23.06	1.5890893e-09	9.1985163e-09	1.0769495e-05
23.07	1.6015927e-09	9.242813e-09	1.1170845e-05
23.08	1.6132267e-09	9.2974365e-09	1.1561272e-05
23.09	1.7481666e-09	9.3624054e-09	1.1944168e-05
23.1	1.9030954e-09	9.4381334e-09	1.2323424e-05
23.11	2.0591627e-09	9.5253796e-09	1.2703115e-05
23.12	2.2148723e-09	9.6246239e-09	1.3087616e-05
23.13	2.3688701e-09	9.7365018e-09	1.3481379e-05
23.14	2.520336e-09	9.8622061e-09	1.3888952e-05
23.15	2.6682448e-09	1.000276e-08	1.4314842e-05
23.16	2.8113901e-09	1.0159042e-08	1.4763436e-05
23.17	2.9490974e-09	1.0332511e-08	1.5238959e-05
23.18	3.0802349e-09	1.0524222e-08	1.5745352e-05
23.19	3.2039415e-09	1.0735532e-08	1.6286181e-05
23.2	3.3191e-09	1.0967585e-08	1.6864679e-05
23.21	3.424171e-09	1.122113e-08	1.7483623e-05
23.22	3.5178263e-09	1.1497109e-08	1.8145285e-05
23.23	3.5981852e-09	1.1795841e-08	1.8851325e-05
23.24	3.6633266e-09	1.2117517e-08	1.9602958e-05
23.25	3.7103691e-09	1.246118e-08	2.0400649e-05
23.26	3.7365543e-09	1.2825753e-08	2.124431e-05
23.27	3.7383586e-09	1.3209046e-08	2.2133119e-05
23.28	3.7124081e-09	1.3608577e-08	2.3065532e-05
23.29	3.6544347e-09	1.4020455e-08	2.4039371e-05
23.3	3.5607161e-09	1.4440702e-08	2.5051676e-05
23.31	3.4266891e-09	1.4863763e-08	2.6098725e-05
23.32	3.2480349e-09	1.5283496e-08	2.7175996e-05
23.33	3.0208524e-09	1.56933e-08	2.8278282e-05
23.34	2.7410711e-09	1.6085425e-08	2.9399521e-05
23.35	2.4053387e-09	1.645185e-08	3.0532951e-05
23.36	2.0112056e-09	1.6784411e-08	3.1670973e-05
23.37	1.5566512e-09	1.7074376e-08	3.2805344e-05
23.38	1.4653213e-09	1.7313027e-08	3.3927088e-05
23.39	1.4792717e-09	1.7491816e-08	3.5026634e-05
23.4	1.4936692e-09	1.7603039e-08	3.6093795e-05
23.41	1.5084238e-09	1.7639605e-08	3.7118051e-05
23.42	1.6152945e-09	1.7594822e-08	3.8088467e-05
23.43	2.4101031e-09	1.7463612e-08	3.8993908e-05
23.44	3.2454239e-09	1.7242402e-08	3.9823226e-05
23.45	4.1127422e-09	1.6929369e-08	4.0565475e-05
23.46	5.0032231e-09	1.6523544e-08	4.1209969e-05
23.47	5.9061718e-09	1.6026648e-08	4.1746612e-05
23.48	6.810225e-09	1.544217e-08	4.2166077e-05
23.49	7.7035589e-09	1.4775408e-08	4.2460037e-05
23.5	8.5740103e-09	1.4033565e-08	4.2621352e-05
23.51	9.4092836e-09	1.3225756e-08	4.2644395e-05
23.52	1.0197646e-08	1.2362383e-08	4.2524985e-05
23.53	1.0928191e-08	1.1454997e-08	4.2260805e-05
23.54	1.1590354e-08	1.0516801e-08	4.1851411e-05
23.55	1.217561e-08	9.5608757e-09	4.1298274e-05
23.56	1.2676357e-08	8.6012141e-09	4.0604933e-05
23.57	1.308726e-08	7.6511799e-09	3.9776844e-05
23.58	1.3404527e-08	6.7240086e-09	3.8821404e-05
23.59	1.3626962e-08	5.8314741e-09	3.7747799e-05
23.6	1.3754886e-08	4.9846399e-09	3.6566782e-05
23.61	1.3790544e-08	4.324447e-09	3.529058e-05
23.62	1.3738728e-08	4.3220413e-09	3.3932695e-05
23.63	1.360532e-08	4.3183723e-09	3.2507321e-05
23.64	1.3398243e-08	4.3135746e-09	3.1029436e-05
23.65	1.3126051e-08	4.307996e-09	2.9514283e-05
23.66	1.2797917e-08	4.3014047e-09	2.7977142e-05
23.67	1.2424259e-08	4.2935252e-09	2.6433053e-05
23.68	1.2014641e-08	4.284017e-09	2.4896481e-05
23.69	1.1578897e-08	4.2726349e-09	2.3381336e-05
23.7	1.112584e-08	4.2590825e-09	2.1900442e-05
23.71	1.0663741e-08	4.2428213e-09	2.0465553e-05
23.72	1.0199683e-08	4.2232791e-09	1.9087242e-05
23.73	9.7396833e-09	4.1998276e-09	1.7774848e-05
23.74	9.2884065e-09	4.1719984e-09	1.6536292e-05
23.75	8.8490107e-09	4.1395592e-09	1.5378223e-05
23.76	8.4236831e-09	4.1022415e-09	1.4305933e-05
23.77	8.0135791e-09	4.0594463e-09	1.3323523e-05
23.78	7.6184407e-09	4.0114854e-09	1.2433885e-05
23.79	7.2376793e-09	3.9583571e-09	1.1638821e-05
23.8	6.8694925e-09	3.9001872e-09	1.0939173e-05
23.81	6.5122486e-09	3.8372973e-09	1.0334897e-05
23.82	6.1635952e-09	3.7705858e-09	9.8252215e-06
23.83	5.8213674e-09	3.7001322e-09	9.4086625e-06
23.84	5.483571e-09	3.6267011e-09	9.0832778e-06
23.85	5.1480858e-09	3.5508573e-09	8.8467301e-06
23.86	4.8129326e-09	3.4735863e-09	8.6962582e-06
23.87	4.4771207e-09	3.3952682e-09	8.628985e-06
23.88	4.1396819e-09	3.3171417e-09	8.641703e-06
23.89	3.7998581e-09	3.2396899e-09	8.7312787e-06
23.9	3.5367272e-09	3.1639658e-09	8.8944237e-06
23.91	3.4482968e-09	3.0908581e-09	9.1279025e-06
23.92	3.3581175e-09	3.0204863e-09	9.4285188e-06
23.93	3.2680373e-09	2.9540889e-09	9.7931552e-06
23.94	3.1791777e-09	2.9147331e-09	1.0218724e-05
23.95	3.0924907e-09	3.2664767e-09	1.0702299e-05
23.96	3.0086045e-09	3.6430147e-09	1.1241076e-05
23.97	2.9288943e-09	4.0435868e-09	1.1832311e-05
23.98	2.8537893e-09	4.466715e-09	1.2473441e-05
23.99	2.7844075e-09	4.9105728e-09	1.3161949e-05
24	2.7207801e-09	5.3730836e-09	1.3895421e-05
24.01	2.6635232e-09	5.8520968e-09	1.4671638e-05
24.02	2.6130856e-09	6.3450453e-09	1.5488311e-05
24.03	2.5699914e-09	6.8491919e-09	1.6343313e-05
24.04	2.5340806e-09	7.3617626e-09	1.7234605e-05
24.05	2.5059177e-09	7.8801409e-09	1.8160163e-05
24.06	2.4853328e-09	8.4014907e-09	1.9118022e-05
24.07	2.4724283e-09	8.9231121e-09	2.0106196e-05
24.08	2.467264e-09	9.44291e-09	2.1122839e-05
24.09	2.4704175e-09	9.9587086e-09	2.2166063e-05
24.1	2.4814782e-09	1.0468561e-08	2.3234066e-05
24.11	2.5003374e-09	1.0970766e-08	2.4324923e-05
24.12	2.527572e-09	1.1464208e-08	2.5436878e-05
24.13	2.5628284e-09	1.194776e-08	2.6568115e-05
24.14	2.6065287e-09	1.2420714e-08	2.7716818e-05
24.15	2.6585921e-09	1.2882627e-08	2.8881169e-05
24.16	2.7188321e-09	1.3333205e-08	3.005947e-05
24.17	2.7878083e-09	1.3772857e-08	3.1249892e-05
24.18	2.8655797e-09	1.4201736e-08	3.2450633e-05
24.19	2.952249e-09	1.462052e-08	3.3659966e-05
24.2	3.0478392e-09	1.5029937e-08	3.4876091e-05
24.21	3.1528087e-09	1.5431131e-08	3.6097214e-05
24.22	3.2674934e-09	1.5825224e-08	3.7321514e-05
24.23	3.3918215e-09	1.6213186e-08	3.8547161e-05
24.24	3.526219e-09	1.6596361e-08	3.9772306e-05
24.25	3.670817e-09	1.6976444e-08	4.0995008e-05
24.26	3.8259781e-09	1.7354493e-08	4.2213278e-05
24.27	3.9920966e-09	1.7731905e-08	4.3425138e-05
24.28	4.1689491e-09	1.8110158e-08	4.46285e-05
24.29	4.3564724e-09	1.8490162e-08	4.5821181e-05
24.3	4.5550842e-09	1.8873351e-08	4.7000897e-05
24.31	4.7644952e-09	1.9260828e-08	4.8165325e-05
24.32	4.9845952e-09	1.9653087e-08	4.931201e-05
24.33	5.2149546e-09	2.0051141e-08	5.0438502e-05
24.34	5.4555999e-09	2.0455495e-08	5.1542232e-05
24.35	5.7064557e-09	2.0866675e-08	5.262054e-05
24.36	5.9667196e-09	2.1284939e-08	5.3670844e-05
24.37	6.2356658e-09	2.1710146e-08	5.4690471e-05
24.38	6.5132804e-09	2.2142105e-08	5.5676808e-05
24.39	6.7983748e-09	2.2580427e-08	5.6627352e-05
24.4	7.0899961e-09	2.3024734e-08	5.7539667e-05
24.41	7.3874358e-09	2.3474031e-08	5.8411498e-05
24.42	7.6897066e-09	2.3927572e-08	5.9240809e-05
24.43	7.9956285e-09	2.4384407e-08	6.002593e-05
24.44	8.304145e-09	2.4843198e-08	6.0765449e-05
24.45	8.6143093e-09	2.5302965e-08	6.1458302e-05
24.46	8.9248611e-09	2.5762367e-08	6.2103911e-05
24.47	9.2344665e-09	2.6219952e-08	6.2702113e-05
24.48	9.5420868e-09	2.667475e-08	6.3253319e-05
24.49	9.8463971e-09	2.7125379e-08	6.3758319e-05
24.5	1.0145829e-08	2.7570856e-08	6.4218606e-05
24.51	1.0439591e-08	2.8010137e-08	6.463604e-05
24.52	1.0725909e-08	2.8442599e-08	6.5012997e-05
24.53	1.1003889e-08	2.8867689e-08	6.5352384e-05
24.54	1.1271677e-08	2.9284747e-08	6.5657458e-05
24.55	1.1528331e-08	2.9693537e-08	6.5931835e-05
24.56	1.1772514e-08	3.0094277e-08	6.6179435e-05
24.57	1.2002628e-08	3.0486954e-08	6.6404414e-05
24.58	1.2217341e-08	3.087195e-08	6.6611114e-05
24.59	1.2415357e-08	3.1249757e-08	6.6803877e-05
24.6	1.2595187e-08	3.1620425e-08	6.6987058e-05
24.61	1.275549e-08	3.1984431e-08	6.7164983e-05
24.62	1.2895235e-08	3.2342498e-08	6.7341831e-05
24.63	1.3012929e-08	3.2694634e-08	6.7521663e-05
24.64	1.310798e-08	3.304051e-08	6.7708079e-05
24.65	1.3178895e-08	3.3380338e-08	6.7904625e-05
24.66	1.3225547e-08	3.371331e-08	6.8114426e-05
24.67	1.3246738e-08	3.4038947e-08	6.8340409e-05
24.68	1.3242471e-08	3.4355547e-08	6.8584908e-05
24.69	1.321219e-08	3.4661345e-08	6.8850073e-05
24.7	1.3156118e-08	3.495447e-08	6.9137629e-05
24.71	1.3074585e-08	3.5232391e-08	6.944877e-05
24.72	1.2968285e-08	3.5491913e-08	6.9784574e-05
24.73	1.2837621e-08	3.5729802e-08	7.01455e-05
24.74	1.2683682e-08	3.5941987e-08	7.0531652e-05
24.75	1.2507574e-08	3.6124579e-08	7.0942918e-05
24.76	1.2311174e-08	3.6272854e-08	7.1378592e-05
24.77	1.2095509e-08	3.6382191e-08	7.1837741e-05
24.78	1.1862734e-08	3.6447541e-08	7.2318899e-05
24.79	1.1614713e-08	3.646415e-08	7.2820477e-05
24.8	1.1353878e-08	3.6427113e-08	7.3340321e-05
24.81	1.1081868e-08	3.6331159e-08	7.3875848e-05
24.82	1.0801388e-08	3.6172328e-08	7.4424432e-05
24.83	1.0515016e-08	3.5945911e-08	7.4982923e-05
24.84	1.0225054e-08	3.5648275e-08	7.5547911e-05
24.85	9.9338267e-09	3.5275773e-08	7.6115722e-05
24.86	9.6442449e-09	3.4826244e-08	7.6682453e-05
24.87	9.3591921e-09	3.4297862e-08	7.7244049e-05
24.88	9.0810009e-09	3.3690075e-08	7.7796192e-05
24.89	8.8128326e-09	3.3003198e-08	7.8334672e-05
24.9	8.5574799e-09	3.2239018e-08	7.885514e-05
24.91	8.3180676e-09	3.1400145e-08	7.9353317e-05
24.92	8.0974965e-09	3.0491033e-08	7.9825241e-05
24.93	7.8983716e-09	2.951701e-08	8.0266982e-05
24.94	7.7241985e-09	2.848531e-08	8.0675093e-05
24.95	8.0729122e-09	2.7404358e-08	8.1046668e-05
24.96	9.3014835e-09	2.6283179e-08	8.1379166e-05
24.97	1.0484599e-08	2.5132775e-08	8.1670915e-05
24.98	1.1610916e-08	2.3964406e-08	8.1920844e-05
24.99	1.2668871e-08	2.2790771e-08	8.2128928e-05
25	1.3648006e-08	2.1624639e-08	8.2296032e-05
25.01	1.4538726e-08	2.0479079e-08	8.2424085e-05
25.02	1.5332362e-08	1.9367338e-08	8.2516137e-05
25.03	1.6021293e-08	1.8302638e-08	8.2576368e-05
25.04	1.6600057e-08	1.729698e-08	8.261021e-05
25.05	1.7063772e-08	1.636258e-08	8.2624293e-05
25.06	1.7409645e-08	1.5510221e-08	8.2626444e-05
25.07	1.7636282e-08	1.4749726e-08	8.2625476e-05
25.08	1.774408e-08	1.4089528e-08	8.2631642e-05
25.09	1.7734697e-08	1.3536913e-08	8.2655843e-05
25.1	1.7611563e-08	1.3097429e-08	8.2710168e-05
25.11	1.737898e-08	1.2775586e-08	8.2807267e-05
25.12	1.7042814e-08	1.2574086e-08	8.2960603e-05
25.13	1.6609132e-08	1.2495091e-08	8.3184215e-05
25.14	1.6085288e-08	1.2539008e-08	8.3492379e-05
25.15	1.5479289e-08	1.2705027e-08	8.3899445e-05
25.16	1.4799337e-08	1.2991655e-08	8.4420097e-05
25.17	1.5591619e-08	1.3396165e-08	8.5068592e-05
25.18	1.6454777e-08	1.3915687e-08	8.5859091e-05
25.19	1.7340227e-08	1.454611e-08	8.6805055e-05
25.2	1.8243989e-08	1.5282878e-08	8.7919393e-05
25.21	1.9161794e-08	1.612084e-08	8.9214065e-05
25.22	2.0089234e-08	1.7054496e-08	9.0699936e-05
25.23	2.102179e-08	1.8077375e-08	9.2386754e-05
25.24	2.1955469e-08	1.918251e-08	9.4282483e-05
25.25	2.288589e-08	2.0362398e-08	9.6393489e-05
25.26	2.3808987e-08	2.1608849e-08	9.8723933e-05
25.27	2.472007e-08	2.2912844e-08	0.00010127576
25.28	2.5614865e-08	2.4264267e-08	0.00010404778
25.29	2.6488361e-08	2.5652939e-08	0.00010703596
25.3	2.733528e-08	2.7066779e-08	0.00011023233
25.31	2.8150213e-08	2.8493518e-08	0.00011362504
25.32	2.8927006e-08	2.9919633e-08	0.00011719727
25.33	2.9659443e-08	3.1330705e-08	0.00012092725
25.34	3.0340569e-08	3.2712018e-08	0.00012478735
25.35	3.0963228e-08	3.4047908e-08	0.00012874384
25.36	3.1519615e-08	3.5322403e-08	0.00013275628
25.37	3.2001948e-08	3.6519661e-08	0.00013677764
25.38	3.2401659e-08	3.7623333e-08	0.00014075378
25.39	3.2711209e-08	3.8618096e-08	0.00014462439
25.4	3.2923041e-08	3.9489001e-08	0.00014832272
25.41	3.3030034e-08	4.0222991e-08	0.00015177729
25.42	3.3026834e-08	4.0808014e-08	0.00015491279
25.43	3.2909124e-08	4.123478e-08	0.00015765241
25.44	3.2674303e-08	4.1496154e-08	0.00015991955
25.45	3.232222e-08	4.1587462e-08	0.00016164098
25.46	3.1855196e-08	4.1508018e-08	0.00016274941
25.47	3.1278499e-08	4.1259859e-08	0.00016318675
25.48	3.0599318e-08	4.0848547e-08	0.0001629069
25.49	2.9828205e-08	4.0282961e-08	0.00016187832
25.5	2.8978053e-08	3.9575702e-08	0.00016008596
25.51	2.8063521e-08	3.8741773e-08	0.0001575327
25.52	2.7100912e-08	3.7798912e-08	0.00015423986
25.53	2.6107441e-08	3.6766656e-08	0.00015024629
25.54	2.510077e-08	3.566616e-08	0.00014560712
25.55	2.4098091e-08	3.4519035e-08	0.0001403917
25.56	2.3115496e-08	3.3346449e-08	0.00013468032
25.57	2.2167712e-08	3.2168902e-08	0.00012856122
25.58	2.1266818e-08	3.1005428e-08	0.00012212696
25.59	2.0422922e-08	2.9872598e-08	0.000115471
25.6	1.96429e-08	2.8784089e-08	0.00010868483
25.61	1.8932077e-08	2.7751024e-08	0.00010185511
25.62	1.829252e-08	2.6780822e-08	9.5061416e-05
25.63	1.7724138e-08	2.5877825e-08	8.837505e-05
25.64	1.7224497e-08	2.5043247e-08	8.1857952e-05
25.65	1.6789605e-08	2.4274876e-08	7.5561932e-05
25.66	1.6413409e-08	2.356831e-08	6.9529114e-05
25.67	1.6089684e-08	2.2916957e-08	6.3792023e-05
25.68	1.5811102e-08	2.2312777e-08	5.8374329e-05
25.69	1.5569579e-08	2.17465e-08	5.3291616e-05
25.7	1.5357375e-08	2.1208741e-08	4.8552294e-05
25.71	1.5166623e-08	2.0689828e-08	4.7361055e-05
25.72	1.4990331e-08	2.0181519e-08	4.6405016e-05
25.73	1.4821703e-08	1.967573e-08	4.5457827e-05
25.74	1.4655261e-08	1.9166028e-08	4.4522746e-05
25.75	1.4485556e-08	1.8647128e-08	4.3601678e-05
25.76	1.4308758e-08	1.8115462e-08	4.2695281e-05
25.77	1.4121688e-08	1.756946e-08	4.180297e-05
25.78	1.392223e-08	1.7008574e-08	4.0923275e-05
25.79	1.3708978e-08	1.643349e-08	4.0053956e-05
25.8	1.3480912e-08	1.5846327e-08	3.9192177e-05
25.81	1.3238433e-08	1.5250202e-08	3.8334816e-05
25.82	1.2982175e-08	1.4648934e-08	3.7478651e-05
25.83	1.2713491e-08	1.4046978e-08	3.6620582e-05
25.84	1.2433405e-08	1.3448907e-08	3.5757852e-05
25.85	1.214443e-08	1.2859654e-08	3.4888209e-05
25.86	1.1847835e-08	1.2283853e-08	3.4010038e-05
25.87	1.1546193e-08	1.1726226e-08	3.312245e-05
25.88	1.1241052e-08	1.1190669e-08	3.2225421e-05
25.89	1.0935052e-08	1.0681301e-08	3.1319723e-05
25.9	1.0629944e-08	1.0201072e-08	3.0406998e-05
25.91	1.0327942e-08	9.7530957e-09	2.9489704e-05
25.92	1.0030312e-08	9.3390361e-09	2.8570995e-05
25.93	9.7391452e-09	8.9601762e-09	2.7654681e-05
25.94	9.4554156e-09	8.6171881e-09	2.6745031e-05
25.95	9.1808796e-09	8.3102719e-09	2.5846745e-05
25.96	8.9162841e-09	8.0384478e-09	2.496477e-05
25.97	8.6624078e-09	7.8003766e-09	2.4104122e-05
25.98	8.420107e-09	7.594287e-09	2.3269786e-05
25.99	8.1898228e-09	7.4181467e-09	2.2466583e-05
26	7.9720375e-09	7.2689149e-09	2.1699078e-05
26.01	7.7665176e-09	7.1434276e-09	2.0971428e-05
26.02	7.5737875e-09	7.0386572e-09	2.0287372e-05
26.03	7.3939508e-09	6.9513507e-09	1.965015e-05
26.04	7.2267738e-09	6.8781622e-09	1.9062457e-05
26.05	7.0717312e-09	6.8153622e-09	1.8526421e-05
26.06	6.9285669e-09	6.759935e-09	1.8043672e-05
26.07	6.7970422e-09	6.7088218e-09	1.7615304e-05
26.08	6.676707e-09	6.6594684e-09	1.7241923e-05
26.09	6.5671876e-09	6.609477e-09	1.692378e-05
26.1	6.4677585e-09	6.5567383e-09	1.66607e-05
26.11	6.3778402e-09	6.4993073e-09	1.6452292e-05
26.12	6.2968997e-09	6.4361869e-09	1.6297828e-05
26.13	6.2245903e-09	6.3662873e-09	1.6196543e-05
26.14	6.1603947e-09	6.2887991e-09	1.6147555e-05
26.15	6.1040997e-09	6.2037614e-09	1.6149961e-05
26.16	6.0547507e-09	6.1107927e-09	1.6202895e-05
26.17	6.0118419e-09	6.0099886e-09	1.630553e-05
26.18	5.9752999e-09	5.9016962e-09	1.64572e-05
26.19	5.9441922e-09	5.7860011e-09	1.6657344e-05
26.2	5.9183496e-09	5.6635735e-09	1.6905613e-05
26.21	5.8975262e-09	5.5350427e-09	1.7201776e-05
26.22	5.8808491e-09	5.4006856e-09	1.7545785e-05
26.23	5.8680264e-09	5.2608406e-09	1.7937703e-05
26.24	5.8589265e-09	5.1162211e-09	1.8377781e-05
26.25	5.8528144e-09	4.9672569e-09	1.886635e-05
26.26	5.8490859e-09	4.8139708e-09	1.9403742e-05
26.27	5.8476962e-09	4.6570082e-09	1.9990298e-05
26.28	5.848358e-09	4.5109944e-09	2.0626414e-05
26.29	5.850701e-09	4.4856304e-09	2.1312252e-05
26.3	5.8545495e-09	4.4616944e-09	2.2047887e-05
26.31	5.8595826e-09	4.4390679e-09	2.2833135e-05
26.32	5.8659159e-09	4.4180381e-09	2.3667501e-05
26.33	5.8729366e-09	4.3981463e-09	2.4550097e-05
26.34	5.8810092e-09	4.3798748e-09	2.5479616e-05
26.35	5.8900403e-09	4.3632134e-09	2.64542e-05
26.36	5.9001333e-09	4.3483153e-09	2.7471431e-05
26.37	5.9112411e-09	4.3351369e-09	2.852825e-05
26.38	5.9240128e-09	4.3242926e-09	2.9620878e-05
26.39	6.2128118e-09	4.315702e-09	3.0744893e-05
26.4	6.6773344e-09	4.3094293e-09	3.1895037e-05
26.41	7.1501705e-09	4.3059249e-09	3.3065414e-05
26.42	7.6288491e-09	4.3052444e-09	3.4249375e-05
26.43	8.110757e-09	4.307595e-09	3.5439577e-05
26.44	8.5931843e-09	4.3134645e-09	3.6628057e-05
26.45	9.0733902e-09	4.3228714e-09	3.780642e-05
26.46	9.5486099e-09	4.3358523e-09	3.8965818e-05
26.47	1.0016574e-08	4.3522542e-09	4.0097115e-05
26.48	1.0474253e-08	4.3723445e-09	4.1191143e-05
26.49	1.091906e-08	4.3956998e-09	4.2238664e-05
26.5	1.1348386e-08	4.4227978e-09	4.3230792e-05
26.51	1.1759458e-08	4.4529755e-09	4.4158922e-05
26.52	1.214949e-08	4.486407e-09	4.5015171e-05
26.53	1.251595e-08	4.5226887e-09	4.5792346e-05
26.54	1.2856337e-08	4.5613681e-09	4.6484158e-05
26.55	1.3168107e-08	4.6022107e-09	4.7085395e-05
26.56	1.3448608e-08	4.6449992e-09	4.7592069e-05
26.57	1.3696043e-08	4.6886319e-09	4.8001362e-05
26.58	1.390821e-08	4.7332836e-09	4.8311785e-05
26.59	1.4083406e-08	4.778257e-09	4.8523168e-05
26.6	1.4220235e-08	4.8226727e-09	4.8636721e-05
26.61	1.4317956e-08	4.8664028e-09	4.8654788e-05
26.62	1.4375883e-08	4.9087282e-09	4.8581037e-05
26.63	1.4394051e-08	4.9493984e-09	4.8420116e-05
26.64	1.4372834e-08	4.9878025e-09	4.8177709e-05
26.65	1.4313385e-08	5.0232299e-09	4.7860228e-05
26.66	1.4216606e-08	5.0558643e-09	4.7474863e-05
26.67	1.4084475e-08	5.1951033e-09	4.7029216e-05
26.68	1.391923e-08	5.3603019e-09	4.6531256e-05
26.69	1.3723104e-08	5.4947397e-09	4.598915e-05
26.7	1.3499118e-08	5.5985482e-09	4.5411004e-05
26.71	1.3250095e-08	5.671981e-09	4.4804901e-05
26.72	1.2978996e-08	5.7157921e-09	4.4178601e-05
26.73	1.2688754e-08	5.7310572e-09	4.3539521e-05
26.74	1.2382436e-08	5.7193436e-09	4.2894592e-05
26.75	1.2063105e-08	5.6825407e-09	4.2250195e-05
26.76	1.1733323e-08	5.6223395e-09	4.1612166e-05
26.77	1.1395962e-08	5.5410252e-09	4.0985589e-05
26.78	1.1053441e-08	5.4406608e-09	4.0374907e-05
26.79	1.0707712e-08	5.3230409e-09	3.9783914e-05
26.8	1.0361024e-08	5.1904272e-09	3.9215627e-05
26.81	1.0014775e-08	5.0443397e-09	3.8672474e-05
26.82	9.6705377e-09	4.9573052e-09	3.8156198e-05
26.83	9.3297777e-09	4.9129692e-09	3.7667917e-05
26.84	8.9931764e-09	4.8657606e-09	3.7208178e-05
26.85	8.6620087e-09	4.8153347e-09	3.6777006e-05
26.86	8.3369345e-09	4.7625184e-09	3.637397e-05
26.87	8.0181998e-09	4.7077899e-09	3.5998175e-05
26.88	7.7064342e-09	4.6511502e-09	3.5648397e-05
26.89	7.4021369e-09	4.5927847e-09	3.5323077e-05
26.9	7.1055529e-09	4.5333725e-09	3.5020382e-05
26.91	6.8165913e-09	4.473108e-09	3.4738329e-05
26.92	6.5789364e-09	4.4125444e-09	3.4474658e-05
26.93	6.4611117e-09	4.3516988e-09	3.4227086e-05
26.94	6.343641e-09	4.2908132e-09	3.3993194e-05
26.95	6.227171e-09	4.2302421e-09	3.377052e-05
26.96	6.1122119e-09	4.170232e-09	3.3556637e-05
26.97	5.9989336e-09	4.1107274e-09	3.3349072e-05
26.98	5.8878408e-09	4.0520352e-09	3.3145465e-05
26.99	5.7794271e-09	3.9944828e-09	3.2943411e-05
27	5.6738355e-09	3.9380729e-09	3.2740763e-05
27.01	5.5709409e-09	3.8825668e-09	3.2535365e-05
27.02	5.4710174e-09	3.8281456e-09	3.2325238e-05
27.03	5.3743465e-09	3.7750212e-09	3.2108554e-05
27.04	5.2812186e-09	3.7234319e-09	3.1883677e-05
27.05	5.1913458e-09	3.6730536e-09	3.1649191e-05
27.06	5.104861e-09	3.6239991e-09	3.1403806e-05
27.07	5.0211288e-09	3.5756305e-09	3.1146573e-05
27.08	4.9407093e-09	3.5285132e-09	3.08767e-05
27.09	4.8629713e-09	3.482039e-09	3.0593749e-05
27.1	4.7881058e-09	3.4364301e-09	3.0297533e-05
27.11	4.7158812e-09	3.391499e-09	2.9988056e-05
27.12	4.6459602e-09	3.3469626e-09	2.9665721e-05
27.13	4.5784421e-09	3.3029874e-09	2.9331168e-05
27.14	4.5124336e-09	3.2587516e-09	2.8985373e-05
27.15	4.4485005e-09	3.2149034e-09	2.8629546e-05
27.16	4.3859764e-09	3.1708663e-09	2.8265155e-05
27.17	4.324399e-09	3.1262741e-09	2.7893938e-05
27.18	4.2638291e-09	3.0812863e-09	2.7517828e-05
27.19	4.2040806e-09	3.0358192e-09	2.7138943e-05
27.2	4.1450371e-09	2.9898591e-09	2.6759555e-05
27.21	4.0864504e-09	2.9432581e-09	2.6382061e-05
27.22	4.0279481e-09	2.8957429e-09	2.6008917e-05
27.23	3.9693854e-09	2.8472649e-09	2.5642668e-05
27.24	3.9109262e-09	2.79807e-09	2.5285815e-05
27.25	3.8523381e-09	2.7480041e-09	2.4940938e-05
27.26	3.7940792e-09	2.6975934e-09	2.4610398e-05
27.27	3.7357112e-09	2.6464529e-09	2.4296659e-05
27.28	3.6773066e-09	2.594698e-09	2.4001915e-05
27.29	3.6193005e-09	2.5427933e-09	2.3728345e-05
27.3	3.5610554e-09	2.490117e-09	2.3477936e-05
27.31	3.5035237e-09	2.4376247e-09	2.325258e-05
27.32	3.4462277e-09	2.3848244e-09	2.3053914e-05
27.33	3.3897309e-09	2.3322569e-09	2.2883532e-05
27.34	3.334351e-09	2.2802021e-09	2.2742802e-05
27.35	3.2802049e-09	2.2287316e-09	2.2632905e-05
27.36	3.3365224e-09	2.3648742e-09	2.2555003e-05
27.37	3.4116277e-09	2.5876672e-09	2.2509992e-05
27.38	3.4887442e-09	2.8137211e-09	2.2498723e-05
27.39	3.567343e-09	3.0425273e-09	2.252191e-05
27.4	3.6470463e-09	3.2737572e-09	2.2580164e-05
27.41	3.7275908e-09	3.5072262e-09	2.2674006e-05
27.42	3.8084212e-09	3.7424796e-09	2.2803892e-05
27.43	3.8888849e-09	3.9789712e-09	2.2970235e-05
27.44	3.9684858e-09	4.2163291e-09	2.3173335e-05
27.45	4.0467962e-09	4.4542572e-09	2.3413417e-05
27.46	4.1229917e-09	4.6920392e-09	2.3690776e-05
27.47	4.1963363e-09	4.9290529e-09	2.400555e-05
27.48	4.2659925e-09	5.16456e-09	2.4357818e-05
27.49	4.3307673e-09	5.397448e-09	2.4747639e-05
27.5	4.3901067e-09	5.6272123e-09	2.5175e-05
27.51	4.4427844e-09	5.8526566e-09	2.5639749e-05
27.52	4.4874715e-09	6.0724398e-09	2.6141703e-05
27.53	4.5232182e-09	6.2855793e-09	2.6680431e-05
27.54	4.548484e-09	6.4904508e-09	2.7255456e-05
27.55	4.5622088e-09	6.6858658e-09	2.7866084e-05
27.56	4.5631894e-09	6.8704571e-09	2.8511351e-05
27.57	4.5500854e-09	7.0426537e-09	2.9190127e-05
27.58	4.5215444e-09	7.2008375e-09	2.9900887e-05
27.59	4.4762896e-09	7.3433912e-09	3.0641888e-05
27.6	4.4131878e-09	7.4687937e-09	3.1410949e-05
27.61	4.3312495e-09	7.5756082e-09	3.2205462e-05
27.62	4.229275e-09	7.6621152e-09	3.3022431e-05
27.63	4.1066413e-09	7.7270997e-09	3.385839e-05
27.64	3.962964e-09	7.7695297e-09	3.4709297e-05
27.65	3.7978758e-09	7.7883054e-09	3.557066e-05
27.66	3.6115148e-09	7.7827773e-09	3.643734e-05
27.67	3.6986367e-09	7.7523729e-09	3.730373e-05
27.68	3.80765e-09	7.6971221e-09	3.8163673e-05
27.69	3.9214452e-09	7.6171147e-09	3.9010376e-05
27.7	4.0391338e-09	7.5127055e-09	3.98367e-05
27.71	4.1604826e-09	7.3848834e-09	4.0634909e-05
27.72	4.2847419e-09	7.234778e-09	4.1396927e-05
27.73	4.4111982e-09	7.0641853e-09	4.2114353e-05
27.74	4.5392272e-09	6.8745941e-09	4.277864e-05
27.75	4.6674313e-09	6.6688499e-09	4.3380986e-05
27.76	4.7951635e-09	6.4491993e-09	4.391278e-05
27.77	4.9215489e-09	6.218244e-09	4.4365451e-05
27.78	5.0454019e-09	5.9793235e-09	4.4730846e-05
27.79	5.165436e-09	5.7353875e-09	4.5001144e-05
27.8	5.280983e-09	5.4892436e-09	4.5169363e-05
27.81	5.3909918e-09	5.2443523e-09	4.5229084e-05
27.82	5.4938785e-09	5.0034195e-09	4.5174995e-05
27.83	5.5892341e-09	4.7691976e-09	4.5002792e-05
27.84	5.6758456e-09	4.5441212e-09	4.4709385e-05
27.85	5.7529155e-09	4.3302895e-09	4.4292958e-05
27.86	5.819822e-09	4.1291796e-09	4.3753141e-05
27.87	5.8757426e-09	3.9424843e-09	4.3090921e-05
27.88	5.9200423e-09	3.7706899e-09	4.2308804e-05
27.89	5.9524706e-09	3.6142656e-09	4.1410597e-05
27.9	5.9725564e-09	3.4731113e-09	4.0401602e-05
27.91	5.9802874e-09	3.3467892e-09	3.928838e-05
27.92	5.9752732e-09	3.2343237e-09	3.8078683e-05
27.93	5.9576473e-09	3.134523e-09	3.6781379e-05
27.94	5.9277508e-09	3.0457114e-09	3.5406197e-05
27.95	5.8856179e-09	2.966201e-09	3.3963611e-05
27.96	5.8321715e-09	2.9057028e-09	3.246472e-05
27.97	5.7676158e-09	2.8703128e-09	3.0920869e-05
27.98	5.692533e-09	2.8296415e-09	2.9343753e-05
27.99	5.6078746e-09	2.784374e-09	2.7744954e-05
28	5.5143794e-09	2.7349522e-09	2.6135871e-05
28.01	5.4127237e-09	2.6817319e-09	2.4527537e-05
28.02	5.3039906e-09	2.6254548e-09	2.2930602e-05
28.03	5.1894168e-09	2.5669986e-09	2.135492e-05
28.04	5.0693518e-09	2.5063467e-09	1.9809739e-05
28.05	4.9451208e-09	2.4444514e-09	1.8303369e-05
28.06	4.8175345e-09	2.3817535e-09	1.6843321e-05
28.07	4.6876672e-09	2.3189551e-09	1.5436015e-05
28.08	4.5563086e-09	2.2564876e-09	1.4087024e-05
28.09	4.4239051e-09	2.1944498e-09	1.2800896e-05
28.1	4.2917271e-09	2.133774e-09	1.1581222e-05
28.11	4.1603703e-09	2.0747379e-09	1.0430621e-05
28.12	4.0305476e-09	2.0177548e-09	9.3508331e-06
28.13	3.9023856e-09	1.9626703e-09	8.3428079e-06
28.14	3.7768595e-09	1.9101974e-09	7.8442723e-06
28.15	3.6544011e-09	1.8605277e-09	8.2633706e-06
28.16	3.5352403e-09	1.8136711e-09	8.659679e-06
28.17	3.4195279e-09	1.769577e-09	9.0323006e-06
28.18	3.3081264e-09	1.728924e-09	9.3806071e-06
28.19	3.2004925e-09	1.6910031e-09	9.704122e-06
28.2	3.09716e-09	1.6561999e-09	1.0002559e-05
28.21	2.9982889e-09	1.6245377e-09	1.0275886e-05
28.22	2.9039632e-09	1.5959778e-09	1.0524294e-05
28.23	2.8139759e-09	1.5702012e-09	1.0748304e-05
28.24	2.7287283e-09	1.5475096e-09	1.0948662e-05
28.25	2.6478347e-09	1.527421e-09	1.1126458e-05
28.26	2.571151e-09	1.5097081e-09	1.1283048e-05
28.27	2.498758e-09	1.4943716e-09	1.1420091e-05
28.28	2.4308609e-09	1.6286381e-09	1.1539656e-05
28.29	2.3673502e-09	1.7891211e-09	1.1643925e-05
28.3	2.3077168e-09	1.945159e-09	1.1735558e-05
28.31	2.2520778e-09	2.097378e-09	1.1817371e-05
28.32	2.2006706e-09	2.2466276e-09	1.1892525e-05
28.33	2.1530458e-09	2.3930445e-09	1.1964299e-05
28.34	2.1097402e-09	2.5381559e-09	1.2036245e-05
28.35	2.0702934e-09	2.6821853e-09	1.2112053e-05
28.36	2.0344606e-09	2.8265537e-09	1.2195582e-05
28.37	2.0028376e-09	2.9726674e-09	1.2290671e-05
28.38	1.9752829e-09	3.1215393e-09	1.2401258e-05
28.39	1.9515358e-09	3.2743865e-09	1.2531233e-05
28.4	1.931698e-09	3.4327456e-09	1.2684452e-05
28.41	1.9161525e-09	3.5983067e-09	1.2864689e-05
28.42	1.9048283e-09	3.772678e-09	1.3075441e-05
28.43	1.8975541e-09	3.9574494e-09	1.3320171e-05
28.44	1.8947258e-09	4.1545186e-09	1.360198e-05
28.45	1.8962691e-09	4.3653144e-09	1.3923769e-05
28.46	1.9023968e-09	4.591659e-09	1.4288117e-05
28.47	1.9133262e-09	4.8352738e-09	1.4697246e-05
28.48	1.9289414e-09	5.0975722e-09	1.5153047e-05
28.49	1.9495556e-09	5.3796706e-09	1.5657023e-05
28.5	1.9750492e-09	5.6827548e-09	1.6210191e-05
28.51	2.0056735e-09	6.0079397e-09	1.6813238e-05
28.52	2.0417519e-09	6.3558264e-09	1.7466362e-05
28.53	2.0830976e-09	6.7262291e-09	1.8169332e-05
28.54	2.1303832e-09	7.1193848e-09	1.8921371e-05
28.55	2.1832567e-09	7.5345732e-09	1.9721367e-05
28.56	2.242354e-09	7.9709142e-09	2.0567614e-05
28.57	2.3072352e-09	8.4266268e-09	2.1457964e-05
28.58	2.3784612e-09	8.8998585e-09	2.2389744e-05
28.59	2.4555058e-09	9.3878231e-09	2.3359794e-05
28.6	2.5387099e-09	9.887693e-09	2.4364554e-05
28.61	2.6280223e-09	1.0395733e-08	2.5399844e-05
28.62	2.723645e-09	1.0908277e-08	2.6461124e-05
28.63	2.8254769e-09	1.1420916e-08	2.7543241e-05
28.64	2.9332526e-09	1.1929415e-08	2.8640772e-05
28.65	3.0466563e-09	1.242845e-08	2.9747788e-05
28.66	3.1657538e-09	1.2913211e-08	3.085797e-05
28.67	3.29011e-09	1.3378729e-08	3.1964621e-05
28.68	3.4197117e-09	1.3820291e-08	3.3060801e-05
28.69	3.5541111e-09	1.4232804e-08	3.4139239e-05
28.7	3.693186e-09	1.4611862e-08	3.5192565e-05
28.71	3.83649e-09	1.4953032e-08	3.6213139e-05
28.72	3.983712e-09	1.5252535e-08	3.719335e-05
28.73	4.1348911e-09	1.5507405e-08	3.8125588e-05
28.74	4.289448e-09	1.5714572e-08	3.9002279e-05
28.75	4.7436735e-09	1.5871964e-08	3.9816117e-05
28.76	5.2313384e-09	1.5978204e-08	4.0559992e-05
28.77	5.7179021e-09	1.603303e-08	4.1227173e-05
28.78	6.1984647e-09	1.6035855e-08	4.1811415e-05
28.79	6.6668903e-09	1.5987981e-08	4.2306945e-05
28.8	7.1180022e-09	1.5890496e-08	4.2708587e-05
28.81	7.5464544e-09	1.5745467e-08	4.3011836e-05
28.82	7.9472579e-09	1.5555453e-08	4.3212899e-05
28.83	8.3155969e-09	1.5323765e-08	4.3308904e-05
28.84	8.6474017e-09	1.5053842e-08	4.3297702e-05
28.85	8.939122e-09	1.4749476e-08	4.3178047e-05
28.86	9.1877749e-09	1.4414731e-08	4.2949565e-05
28.87	9.3910104e-09	1.4053861e-08	4.2612851e-05
28.88	9.5470197e-09	1.3671313e-08	4.2169362e-05
28.89	9.6547763e-09	1.3271419e-08	4.1621448e-05
28.9	9.7144253e-09	1.2857961e-08	4.0972438e-05
28.91	9.7258174e-09	1.2435504e-08	4.0226371e-05
28.92	9.690404e-09	1.2007443e-08	3.9388184e-05
28.93	9.61004e-09	1.1577101e-08	3.8463517e-05
28.94	9.4867468e-09	1.1147881e-08	3.7458707e-05
28.95	9.3236225e-09	1.0722268e-08	3.6380723e-05
28.96	9.123761e-09	1.0302841e-08	3.5237106e-05
28.97	8.8904855e-09	9.8919287e-09	3.4035776e-05
28.98	8.6280609e-09	9.4908404e-09	3.2785055e-05
28.99	8.3402756e-09	9.101223e-09	3.1493538e-05
29	8.0314805e-09	8.7239534e-09	3.0169994e-05
29.01	7.7054901e-09	8.3601778e-09	2.8823239e-05
29.02	7.5806887e-09	8.0101295e-09	2.7462022e-05
29.03	7.5337682e-09	7.6740231e-09	2.6095099e-05
29.04	7.4686881e-09	7.3519538e-09	2.4730796e-05
29.05	7.3863846e-09	7.0439771e-09	2.337736e-05
29.06	7.287637e-09	6.7494321e-09	2.2042411e-05
29.07	7.1729618e-09	6.468036e-09	2.0733203e-05
29.08	7.0437514e-09	6.199114e-09	1.945646e-05
29.09	6.9007737e-09	5.9420835e-09	1.8218266e-05
29.1	6.7455655e-09	5.6960774e-09	1.7024075e-05
29.11	6.5792723e-09	5.4603096e-09	1.5878642e-05
29.12	6.4039674e-09	5.2345239e-09	1.4786072e-05
29.13	6.2205043e-09	5.017592e-09	1.374973e-05
29.14	6.0304567e-09	4.8090443e-09	1.3066324e-05
29.15	5.8356106e-09	4.6082149e-09	1.2694324e-05
29.16	5.6368616e-09	4.4148188e-09	1.2315842e-05
29.17	5.4360899e-09	4.2287354e-09	1.1931503e-05
29.18	5.2338541e-09	4.0645277e-09	1.1541767e-05
29.19	5.0316747e-09	3.9059053e-09	1.1147004e-05
29.2	4.8308464e-09	3.7497327e-09	1.0747627e-05
29.21	4.6321032e-09	3.5964011e-09	1.0344118e-05
29.22	4.4362922e-09	3.4464374e-09	9.9370406e-06
29.23	4.2442428e-09	3.3003804e-09	9.5271413e-06
29.24	4.056361e-09	3.1583731e-09	9.115359e-06
29.25	3.8731447e-09	3.0206795e-09	8.7028853e-06
29.26	3.6953559e-09	2.8878601e-09	8.2912193e-06
29.27	3.5232243e-09	2.7798337e-09	7.8820948e-06
29.28	3.3572673e-09	2.6837402e-09	7.477524e-06
29.29	3.1975552e-09	2.5973462e-09	7.0797902e-06
29.3	3.0439052e-09	2.5208364e-09	6.6913783e-06
29.31	2.8968961e-09	2.4537457e-09	6.3150279e-06
29.32	2.7563856e-09	2.3956404e-09	5.9535508e-06
29.33	2.6222286e-09	2.3455506e-09	5.609897e-06
29.34	2.4949533e-09	2.302743e-09	5.2870581e-06
29.35	2.3740981e-09	2.2660713e-09	4.9879563e-06
29.36	2.2597438e-09	2.2342404e-09	4.7154756e-06
29.37	2.151319e-09	2.205768e-09	4.4722977e-06
29.38	2.0491061e-09	2.1793726e-09	4.2609856e-06
29.39	1.9532689e-09	2.1536826e-09	4.0838091e-06
29.4	1.8629585e-09	2.1273469e-09	3.9427926e-06
29.41	1.7784416e-09	2.0990742e-09	3.8396838e-06
29.42	1.6995877e-09	2.0676755e-09	3.7758796e-06
29.43	1.6261629e-09	2.0323793e-09	3.7524193e-06
29.44	1.5577574e-09	1.9921675e-09	3.7700805e-06
29.45	1.4941915e-09	1.9464471e-09	3.8292868e-06
29.46	1.4352423e-09	1.8945685e-09	3.9300979e-06
29.47	1.3808834e-09	1.8367253e-09	4.072275e-06
29.48	1.3307161e-09	1.7724043e-09	4.2552649e-06
29.49	1.284977e-09	1.7017513e-09	4.4782675e-06
29.5	1.242979e-09	1.6248909e-09	4.7401237e-06
29.51	1.204901e-09	1.5420536e-09	5.0394102e-06
29.52	1.170588e-09	1.4534096e-09	5.3744474e-06
29.53	1.1399882e-09	1.3590943e-09	5.7432638e-06
29.54	1.1126874e-09	1.2590359e-09	6.1435511e-06
29.55	1.0889453e-09	1.153682e-09	6.5728405e-06
29.56	1.0684406e-09	1.0432278e-09	7.0282562e-06
29.57	1.0515027e-09	9.4609064e-10	7.5066926e-06
29.58	1.037951e-09	9.2787963e-10	8.0048115e-06
29.59	1.1806404e-09	9.1176954e-10	8.5189594e-06
29.6	1.3857992e-09	8.9776254e-10	9.0452748e-06
29.61	1.6051141e-09	8.8572671e-10	9.5796793e-06
29.62	1.8371989e-09	8.7602994e-10	1.0117904e-05
29.63	2.0806872e-09	8.6863722e-10	1.0655569e-05
29.64	2.3343693e-09	8.6337744e-10	1.118823e-05
29.65	2.5963239e-09	8.6086718e-10	1.1711424e-05
29.66	2.8648342e-09	8.6080102e-10	1.2220788e-05
29.67	3.1382421e-09	8.6338071e-10	1.2712035e-05
29.68	3.41481e-09	8.6819169e-10	1.3181153e-05
29.69	3.6927764e-09	8.7548856e-10	1.3624437e-05
29.7	3.9700953e-09	9.3479787e-10	1.4038478e-05
29.71	4.2451544e-09	1.0901185e-09	1.4420312e-05
29.72	4.5166926e-09	1.2439073e-09	1.4767461e-05
29.73	4.7828631e-09	1.3950186e-09	1.5077902e-05
29.74	5.0421862e-09	1.5425956e-09	1.5350208e-05
29.75	5.2931727e-09	1.6857311e-09	1.5583373e-05
29.76	5.5344869e-09	1.8236129e-09	1.5776932e-05
29.77	5.7649489e-09	1.9555516e-09	1.5930921e-05
29.78	5.9833927e-09	2.0808468e-09	1.6045758e-05
29.79	6.1886776e-09	2.1987993e-09	1.6122207e-05
29.8	6.3798178e-09	2.3088444e-09	1.6161337e-05
29.81	6.5555611e-09	2.4101318e-09	1.6164408e-05
29.82	6.7154726e-09	2.5026003e-09	1.613281e-05
29.83	6.8585727e-09	2.5856147e-09	1.6067974e-05
29.84	6.9843192e-09	2.6589301e-09	1.5971331e-05
29.85	7.0921002e-09	2.7221869e-09	1.5844119e-05
29.86	7.181483e-09	2.7751396e-09	1.5687435e-05
29.87	7.2520208e-09	2.8174493e-09	1.5502201e-05
29.88	7.3032771e-09	2.8487042e-09	1.5289074e-05
29.89	7.3349765e-09	2.8685569e-09	1.5048331e-05
29.9	7.3471035e-09	2.8768076e-09	1.4780055e-05
29.91	7.3393696e-09	2.8728669e-09	1.4483995e-05
29.92	7.3112973e-09	2.8558241e-09	1.4159704e-05
29.93	7.2629877e-09	2.8252167e-09	1.3806423e-05
29.94	7.1941728e-09	2.7800675e-09	1.3423301e-05
29.95	7.1043564e-09	2.719023e-09	1.3009344e-05
29.96	6.9935065e-09	2.641047e-09	1.2563573e-05
29.97	6.8612343e-09	2.544591e-09	1.2085046e-05
29.98	6.7070542e-09	2.4278644e-09	1.1572987e-05
29.99	6.5307188e-09	2.2891641e-09	1.1026827e-05
30	6.3318882e-09	2.1265607e-09	1.0446428e-05


==> graphics/data/timedelay_time_sim_best.dat <==
0	0	0	0	0	0	0	0	0
0.01	0.018921535	0.030324756	0.018921534	0.030324756	0.018921534	0.030324756	0.018914625	0.03033128
0.02	0.037208955	0.059648001	0.037208954	0.059648001	0.037208954	0.059648001	0.037200313	0.059655801
0.03	0.054936742	0.088116454	0.054936741	0.088116454	0.054936741	0.088116454	0.054927513	0.088124372
0.04	0.072126533	0.11575483	0.072126532	0.11575483	0.072126532	0.11575483	0.072116881	0.1157627
0.05	0.088780364	0.14254649	0.088780363	0.14254649	0.088780363	0.14254649	0.08877029	0.14255431
0.06	0.10489079	0.16845824	0.10489079	0.16845824	0.10489079	0.16845824	0.10488029	0.16846602
0.07	0.12044547	0.19345099	0.12044546	0.19345099	0.12044546	0.19345099	0.12043455	0.19345873
0.08	0.13542989	0.21748533	0.13542989	0.21748533	0.13542989	0.21748533	0.13541858	0.21749302
0.09	0.14982903	0.24052479	0.14982903	0.24052479	0.14982903	0.24052479	0.14981735	0.24053243
0.1	0.16362879	0.26253826	0.16362879	0.26253826	0.16362879	0.26253826	0.16361676	0.26254583
0.11	0.17681677	0.28350133	0.17681677	0.28350133	0.17681677	0.28350133	0.17680443	0.28350882
0.12	0.18938318	0.30339748	0.18938318	0.30339748	0.18938318	0.30339748	0.18937055	0.30340488
0.13	0.20132109	0.32221866	0.20132109	0.32221866	0.20132109	0.32221866	0.20130819	0.32222597
0.14	0.21262705	0.33996591	0.21262705	0.33996591	0.21262705	0.33996591	0.21261392	0.33997312
0.15	0.22330117	0.35664932	0.22330117	0.35664932	0.22330117	0.35664932	0.22328782	0.35665643
0.16	0.23334735	0.37228816	0.23334735	0.37228816	0.23334735	0.37228816	0.23333379	0.37229517
0.17	0.24277324	0.38691051	0.24277324	0.38691051	0.24277324	0.38691051	0.2427595	0.38691743
0.18	0.25159032	0.400553	0.25159032	0.400553	0.25159032	0.400553	0.2515764	0.40055983
0.19	0.2598137	0.41326022	0.2598137	0.41326022	0.2598137	0.41326022	0.2597996	0.41326697
0.2	0.267462	0.42508398	0.267462	0.42508398	0.267462	0.42508398	0.26744772	0.42509067
0.21	0.27455715	0.43608265	0.27455715	0.43608265	0.27455715	0.43608265	0.2745427	0.4360893
0.22	0.28112418	0.44632034	0.28112418	0.44632034	0.28112418	0.44632034	0.28110955	0.44632697
0.23	0.28719085	0.45586596	0.28719086	0.45586596	0.28719086	0.45586596	0.28717603	0.45587257
0.24	0.29278745	0.46479231	0.29278745	0.46479231	0.29278745	0.46479231	0.29277241	0.46479893
0.25	0.29794646	0.47317516	0.29794646	0.47317516	0.29794646	0.47317516	0.29793119	0.47318182
0.26	0.30270222	0.48109239	0.30270222	0.48109239	0.30270222	0.48109239	0.30268669	0.48109911
0.27	0.30709059	0.48862303	0.30709059	0.48862303	0.30709059	0.48862303	0.30707478	0.48862983
0.28	0.31114865	0.4958464	0.31114865	0.4958464	0.31114865	0.4958464	0.31113252	0.49585331
0.29	0.31491437	0.50284121	0.31491437	0.50284121	0.31491437	0.50284121	0.3148979	0.50284825
0.3	0.31842629	0.50968494	0.31842629	0.50968494	0.31842629	0.50968494	0.31840943	0.50969214
0.31	0.32172314	0.51645284	0.32172314	0.51645284	0.32172314	0.51645284	0.32170586	0.51646022
0.32	0.32484363	0.52321748	0.32484363	0.52321748	0.32484363	0.52321748	0.32482589	0.52322506
0.33	0.32782609	0.53004799	0.32782609	0.53004799	0.32782609	0.53004799	0.32780784	0.53005579
0.34	0.33070818	0.53700953	0.33070818	0.53700953	0.33070818	0.53700953	0.33068937	0.53701758
0.35	0.33352654	0.54416262	0.33352654	0.54416262	0.33352654	0.54416262	0.33350714	0.54417093
0.36	0.33631664	0.55156282	0.33631664	0.55156282	0.33631664	0.55156282	0.33629659	0.55157141
0.37	0.33911237	0.55926027	0.33911237	0.55926027	0.33911237	0.55926027	0.33909163	0.55926914
0.38	0.34194586	0.56729921	0.34194586	0.56729921	0.34194586	0.56729921	0.34192438	0.56730838
0.39	0.34484721	0.57571775	0.34484721	0.57571775	0.34484721	0.57571775	0.34482493	0.57572723
0.4	0.34784422	0.58454751	0.34784422	0.58454751	0.34784422	0.58454751	0.34782111	0.58455731
0.41	0.35096215	0.59381335	0.35096215	0.59381335	0.35096215	0.59381335	0.35093817	0.59382346
0.42	0.35422362	0.60353322	0.35422362	0.60353322	0.35422362	0.60353322	0.35419871	0.60354364
0.43	0.35764822	0.61371789	0.35764822	0.61371789	0.35764822	0.61371789	0.35762235	0.61372862
0.44	0.36125252	0.62437097	0.36125252	0.62437097	0.36125252	0.62437097	0.36122565	0.624382
0.45	0.36504983	0.63548873	0.36504983	0.63548873	0.36504983	0.63548873	0.36502192	0.63550005
0.46	0.36905009	0.64706022	0.36905009	0.64706022	0.36905009	0.64706022	0.36902111	0.64707181
0.47	0.37325977	0.65906703	0.37325977	0.65906702	0.37325977	0.65906703	0.37322969	0.65907888
0.48	0.37768183	0.67148372	0.37768183	0.67148372	0.37768183	0.67148372	0.37765063	0.67149582
0.49	0.38231576	0.68427791	0.38231576	0.68427791	0.38231576	0.68427791	0.38228342	0.68429023
0.5	0.3871575	0.69741049	0.3871575	0.69741048	0.3871575	0.69741048	0.38712401	0.69742301
0.51	0.39219958	0.71083586	0.39219957	0.71083586	0.39219958	0.71083586	0.39216494	0.71084855
0.52	0.39743128	0.72450263	0.39743128	0.72450263	0.39743128	0.72450263	0.39739549	0.72451547
0.53	0.40283869	0.7383538	0.40283869	0.7383538	0.40283869	0.7383538	0.40280175	0.73836676
0.54	0.40840505	0.75232766	0.40840505	0.75232766	0.40840505	0.75232766	0.40836699	0.75234071
0.55	0.41411095	0.76635829	0.41411094	0.76635829	0.41411094	0.76635829	0.41407178	0.76637139
0.56	0.41993466	0.78037636	0.41993465	0.78037636	0.41993466	0.78037636	0.41989442	0.78038949
0.57	0.42585251	0.79430996	0.42585251	0.79430996	0.42585251	0.79430996	0.42581124	0.79432307
0.58	0.43183925	0.8080855	0.43183925	0.8080855	0.43183925	0.8080855	0.431797	0.80809857
0.59	0.43786852	0.82162867	0.43786852	0.82162867	0.43786852	0.82162867	0.43782533	0.82164167
0.6	0.44391334	0.83486544	0.44391333	0.83486544	0.44391334	0.83486544	0.44386928	0.83487833
0.61	0.44994652	0.84772303	0.44994652	0.84772302	0.44994652	0.84772303	0.44990166	0.84773577
0.62	0.45594118	0.86013086	0.45594117	0.86013086	0.45594118	0.86013086	0.45589559	0.86014343
0.63	0.46187129	0.8720217	0.46187129	0.87202169	0.46187129	0.87202169	0.46182505	0.87203407
0.64	0.46771205	0.88333226	0.46771204	0.88333226	0.46771204	0.88333226	0.46766524	0.8833444
0.65	0.47344042	0.8940044	0.47344041	0.89400439	0.47344041	0.89400439	0.47339314	0.89401627
0.66	0.47903554	0.90398568	0.47903553	0.90398567	0.47903553	0.90398568	0.47898788	0.90399726
0.67	0.48447912	0.91323016	0.48447912	0.91323016	0.48447912	0.91323016	0.48443118	0.91324143
0.68	0.48975572	0.92169878	0.48975571	0.92169878	0.48975572	0.92169878	0.4897076	0.92170971
0.69	0.49485302	0.92935983	0.49485302	0.92935983	0.49485302	0.92935983	0.49480482	0.9293704
0.7	0.49976206	0.93618924	0.49976205	0.93618923	0.49976205	0.93618923	0.49971387	0.93619943
0.71	0.50447738	0.9421707	0.50447737	0.9421707	0.50447738	0.9421707	0.50442931	0.94218049
0.72	0.50899704	0.94729552	0.50899704	0.94729551	0.50899704	0.94729551	0.5089492	0.94730489
0.73	0.51332264	0.95156261	0.51332263	0.9515626	0.51332264	0.9515626	0.51327511	0.95157154
0.74	0.51745917	0.95497794	0.51745917	0.95497794	0.51745917	0.95497794	0.51741206	0.95498643
0.75	0.52141491	0.95755434	0.52141491	0.95755433	0.52141491	0.95755433	0.52136831	0.95756236
0.76	0.52520113	0.95931073	0.52520113	0.95931073	0.52520113	0.95931073	0.52515513	0.95931828
0.77	0.5288319	0.96027169	0.52883189	0.96027169	0.5288319	0.96027169	0.52878659	0.96027876
0.78	0.53232359	0.96046653	0.53232359	0.96046652	0.53232359	0.96046652	0.53227905	0.9604731
0.79	0.53569468	0.95992873	0.53569468	0.95992872	0.53569468	0.95992872	0.53565098	0.95993481
0.8	0.53896505	0.95869486	0.53896505	0.95869485	0.53896505	0.95869485	0.53892228	0.95870043
0.81	0.5421558	0.95680409	0.5421558	0.95680408	0.5421558	0.95680408	0.54211401	0.95680915
0.82	0.54528862	0.95429717	0.54528861	0.95429717	0.54528862	0.95429717	0.54524788	0.95430173
0.83	0.5483853	0.95121578	0.5483853	0.95121578	0.5483853	0.95121578	0.54834567	0.95121982
0.84	0.55146731	0.94760165	0.55146731	0.94760164	0.55146731	0.94760165	0.55142885	0.94760516
0.85	0.5545553	0.9434961	0.5545553	0.94349609	0.5545553	0.9434961	0.55451804	0.94349909
0.86	0.55766862	0.93893922	0.55766861	0.93893921	0.55766862	0.93893921	0.55763261	0.93894168
0.87	0.56082484	0.93396948	0.56082483	0.93396948	0.56082484	0.93396948	0.56079011	0.93397143
0.88	0.56403948	0.92862329	0.56403947	0.92862328	0.56403948	0.92862328	0.56400607	0.9286247
0.89	0.56732552	0.92293453	0.56732552	0.92293452	0.56732552	0.92293452	0.56729345	0.92293542
0.9	0.57069316	0.91693452	0.57069316	0.91693451	0.57069316	0.91693451	0.57066244	0.91693489
0.91	0.57414944	0.91065167	0.57414944	0.91065167	0.57414944	0.91065167	0.57412009	0.91065153
0.92	0.57769818	0.9041116	0.57769818	0.90411159	0.57769818	0.90411159	0.57767021	0.90411093
0.93	0.58133961	0.89733684	0.58133961	0.89733683	0.58133961	0.89733684	0.58131301	0.89733567
0.94	0.58507046	0.8903474	0.58507046	0.8903474	0.58507046	0.8903474	0.58504523	0.89034573
0.95	0.58888379	0.88316066	0.58888379	0.88316065	0.58888379	0.88316065	0.58885993	0.88315848
0.96	0.59276896	0.87579154	0.59276896	0.87579154	0.59276896	0.87579154	0.59274645	0.87578888
0.97	0.59671186	0.86825316	0.59671185	0.86825315	0.59671186	0.86825315	0.59669067	0.86825002
0.98	0.60069493	0.86055683	0.60069493	0.86055683	0.60069493	0.86055683	0.60067504	0.86055323
0.99	0.60469737	0.85271272	0.60469737	0.85271272	0.60469737	0.85271272	0.60467874	0.85270867
1	0.6086954	0.84473008	0.6086954	0.84473008	0.6086954	0.84473008	0.608678	0.84472561
1.01	0.61295019	0.83702294	0.61295019	0.83702294	0.61295019	0.83702294	0.61293396	0.83701807
1.02	0.61741885	0.82958015	0.61741885	0.82958015	0.61741885	0.82958015	0.61740375	0.82957489
1.03	0.62205669	0.82238995	0.62205669	0.82238995	0.62205669	0.82238995	0.62204266	0.82238432
1.04	0.62681775	0.81544051	0.62681775	0.81544051	0.62681775	0.81544051	0.62680474	0.81543454
1.05	0.63165514	0.8087206	0.63165514	0.8087206	0.63165514	0.8087206	0.63164308	0.80871432
1.06	0.63652156	0.80222018	0.63652156	0.80222018	0.63652156	0.80222018	0.63651039	0.80221362
1.07	0.64136976	0.79593059	0.64136976	0.79593059	0.64136976	0.79593059	0.6413594	0.79592378
1.08	0.64615316	0.78984532	0.64615316	0.78984532	0.64615316	0.78984532	0.64614355	0.78983831
1.09	0.65082649	0.78396025	0.65082649	0.78396024	0.65082649	0.78396025	0.65081756	0.78395307
1.1	0.65534646	0.77827393	0.65534645	0.77827393	0.65534646	0.77827393	0.65533813	0.77826663
1.11	0.65967236	0.77278789	0.65967236	0.77278789	0.65967236	0.77278789	0.65966458	0.77278051
1.12	0.66376678	0.76750686	0.66376678	0.76750686	0.66376678	0.76750686	0.66375947	0.76749944
1.13	0.66759612	0.76243877	0.66759612	0.76243877	0.66759612	0.76243877	0.66758921	0.76243136
1.14	0.67113124	0.75759492	0.67113124	0.75759492	0.67113124	0.75759492	0.67112466	0.75758757
1.15	0.67434791	0.75299003	0.67434791	0.75299003	0.67434791	0.75299003	0.6743416	0.75298278
1.16	0.67722722	0.7486421	0.67722722	0.7486421	0.67722722	0.7486421	0.67722111	0.74863501
1.17	0.67975603	0.74457243	0.67975603	0.74457243	0.67975603	0.74457243	0.67975007	0.74456555
1.18	0.68192715	0.74080545	0.68192714	0.74080545	0.68192714	0.74080545	0.68192127	0.74079882
1.19	0.68373945	0.7373684	0.68373945	0.7373684	0.68373945	0.7373684	0.6837336	0.73736208
1.2	0.68519807	0.73429135	0.68519807	0.73429135	0.68519807	0.73429135	0.68519219	0.73428538
1.21	0.68631418	0.7316068	0.68631418	0.7316068	0.68631418	0.7316068	0.68630822	0.73160123
1.22	0.68710504	0.72934954	0.68710504	0.72934954	0.68710504	0.72934954	0.68709894	0.72934441
1.23	0.68759357	0.72755627	0.68759357	0.72755627	0.68759357	0.72755627	0.68758729	0.72755162
1.24	0.68780816	0.72626538	0.68780815	0.72626538	0.68780815	0.72626538	0.68780164	0.72626126
1.25	0.68778218	0.72551667	0.68778218	0.72551667	0.68778218	0.72551667	0.68777539	0.72551311
1.26	0.68755354	0.72535106	0.68755354	0.72535106	0.68755354	0.72535106	0.68754642	0.72534809
1.27	0.68716417	0.72581032	0.68716417	0.72581032	0.68716417	0.72581032	0.68715668	0.72580797
1.28	0.68665945	0.72693685	0.68665945	0.72693685	0.68665945	0.72693685	0.68665154	0.72693515
1.29	0.68608754	0.72877331	0.68608754	0.72877331	0.68608754	0.72877331	0.68607917	0.72877229
1.3	0.68549886	0.73136252	0.68549886	0.73136252	0.68549886	0.73136252	0.68548998	0.73136219
1.31	0.68494541	0.73474715	0.68494541	0.73474715	0.68494541	0.73474715	0.68493597	0.73474754
1.32	0.68448015	0.73896952	0.68448015	0.73896952	0.68448015	0.73896952	0.6844701	0.73897065
1.33	0.68415647	0.74407139	0.68415647	0.74407139	0.68415647	0.74407139	0.68414577	0.74407326
1.34	0.68402761	0.7500938	0.68402761	0.75009379	0.68402761	0.75009379	0.68401619	0.75009642
1.35	0.68414602	0.75707676	0.68414602	0.75707676	0.68414602	0.75707676	0.68413383	0.75708015
1.36	0.68456303	0.7650592	0.68456303	0.7650592	0.68456303	0.7650592	0.68455	0.76506337
1.37	0.68532839	0.77407873	0.68532839	0.77407873	0.68532839	0.77407873	0.68531447	0.77408366
1.38	0.68648974	0.78417128	0.68648974	0.78417128	0.68648974	0.78417128	0.68647488	0.784177
1.39	0.68809243	0.79537116	0.68809243	0.79537116	0.68809243	0.79537116	0.68807654	0.79537766
1.4	0.69017913	0.8077106	0.69017913	0.8077106	0.69017913	0.8077106	0.69016214	0.80771788
1.41	0.6927896	0.82121958	0.6927896	0.82121958	0.6927896	0.82121958	0.69277144	0.82122764
1.42	0.69596049	0.8359256	0.69596049	0.8359256	0.69596049	0.8359256	0.69594108	0.83593444
1.43	0.69972519	0.85185332	0.69972519	0.85185332	0.69972519	0.85185332	0.69970445	0.85186293
1.44	0.70411361	0.86902417	0.70411361	0.86902417	0.70411361	0.86902417	0.70409145	0.86903455
1.45	0.70915218	0.88745615	0.70915218	0.88745615	0.70915218	0.88745615	0.70912852	0.8874673
1.46	0.71486374	0.90716333	0.71486374	0.90716333	0.71486375	0.90716333	0.71483848	0.90717524
1.47	0.72126752	0.92815549	0.72126752	0.92815549	0.72126752	0.92815549	0.72124056	0.92816814
1.48	0.728379	0.95043761	0.728379	0.9504376	0.728379	0.9504376	0.72835025	0.950451
1.49	0.73620996	0.97400942	0.73620996	0.97400942	0.73620997	0.97400942	0.73617933	0.97402354
1.5	0.74476848	0.99886487	0.74476848	0.99886487	0.74476848	0.99886487	0.74473586	0.99887971
1.51	0.75405889	1.0249917	0.75405889	1.0249917	0.75405889	1.0249917	0.75402419	1.0250072
1.52	0.76408185	1.0523708	0.76408185	1.0523708	0.76408185	1.0523708	0.76404496	1.0523871
1.53	0.77483417	1.0809758	0.77483417	1.0809758	0.77483418	1.0809758	0.77479501	1.0809927
1.54	0.786309	1.1107722	0.786309	1.1107722	0.786309	1.1107722	0.78626746	1.1107898
1.55	0.7984957	1.1417174	0.79849569	1.1417174	0.7984957	1.1417174	0.7984517	1.1417356
1.56	0.81137989	1.1737599	0.81137989	1.1737599	0.81137989	1.1737599	0.81133336	1.1737787
1.57	0.82494348	1.2068386	0.82494348	1.2068386	0.82494348	1.2068386	0.82489433	1.206858
1.58	0.83916453	1.2408829	0.83916453	1.2408829	0.83916453	1.2408829	0.8391127	1.2409028
1.59	0.85401744	1.2758121	0.85401744	1.2758121	0.85401744	1.2758121	0.85396288	1.2758325
1.6	0.86947284	1.3115353	0.86947283	1.3115353	0.86947284	1.3115353	0.86941549	1.3115562
1.61	0.88549765	1.3479512	0.88549764	1.3479512	0.88549765	1.3479512	0.8854375	1.3479725
1.62	0.90205507	1.3849482	0.90205506	1.3849482	0.90205506	1.3849482	0.90199209	1.3849699
1.63	0.91910472	1.4224044	0.91910471	1.4224044	0.91910471	1.4224044	0.91903892	1.4224264
1.64	0.93660264	1.4601879	0.93660264	1.4601879	0.93660264	1.4601879	0.93653406	1.4602102
1.65	0.95450144	1.4981577	0.95450143	1.4981577	0.95450144	1.4981577	0.9544301	1.4981802
1.66	0.97275039	1.5361635	0.97275038	1.5361635	0.97275039	1.5361635	0.97267636	1.5361862
1.67	0.99129564	1.5740474	0.99129563	1.5740474	0.99129563	1.5740474	0.991219	1.5740702
1.68	1.0100803	1.6116443	1.0100803	1.6116443	1.0100803	1.6116443	1.0100012	1.6116672
1.69	1.0290449	1.6487833	1.0290449	1.6487833	1.0290449	1.6487833	1.0289634	1.6488062
1.7	1.0481273	1.6852892	1.0481273	1.6852892	1.0481273	1.6852892	1.0480436	1.6853121
1.71	1.0672634	1.7209838	1.0672634	1.7209838	1.0672634	1.7209838	1.0671777	1.7210065
1.72	1.0863872	1.7556873	1.0863872	1.7556873	1.0863872	1.7556873	1.0862996	1.7557098
1.73	1.1054313	1.789221	1.1054313	1.789221	1.1054313	1.789221	1.1053421	1.7892432
1.74	1.1243272	1.8214082	1.1243272	1.8214082	1.1243272	1.8214082	1.1242366	1.82143
1.75	1.1430059	1.8520767	1.1430059	1.8520767	1.1430059	1.8520767	1.1429142	1.8520982
1.76	1.1613983	1.8810607	1.1613983	1.8810607	1.1613983	1.8810607	1.1613058	1.8810817
1.77	1.1794356	1.9082029	1.1794356	1.9082029	1.1794356	1.9082029	1.1793425	1.9082233
1.78	1.1970499	1.9333565	1.1970499	1.9333565	1.1970499	1.9333565	1.1969566	1.9333763
1.79	1.2141748	1.9563868	1.2141748	1.9563868	1.2141749	1.9563868	1.2140815	1.956406
1.8	1.2307457	1.9771734	1.2307457	1.9771734	1.2307457	1.9771734	1.2306527	1.9771919
1.81	1.2467003	1.9956115	1.2467002	1.9956115	1.2467003	1.9956115	1.2466079	1.9956293
1.82	1.2619793	2.0116137	1.2619793	2.0116137	1.2619793	2.0116137	1.2618878	2.0116306
1.83	1.276527	2.0251111	1.276527	2.0251111	1.276527	2.0251111	1.2764367	2.0251271
1.84	1.2902913	2.0360541	1.2902913	2.0360541	1.2902914	2.0360541	1.2902025	2.0360693
1.85	1.3032247	2.0444136	1.3032247	2.0444136	1.3032247	2.0444136	1.3031375	2.0444279
1.86	1.3152841	2.0501811	1.3152841	2.0501811	1.3152841	2.0501811	1.3151989	2.0501944
1.87	1.3264319	2.0533689	1.3264319	2.0533689	1.3264319	2.0533689	1.3263488	2.0533812
1.88	1.3366356	2.0540102	1.3366356	2.0540102	1.3366356	2.0540102	1.3365549	2.0540215
1.89	1.3458686	2.0521581	1.3458686	2.0521581	1.3458686	2.0521581	1.3457904	2.0521685
1.9	1.3541102	2.0478857	1.3541102	2.0478857	1.3541102	2.0478857	1.3540346	2.047895
1.91	1.3613458	2.0412842	1.3613458	2.0412842	1.3613459	2.0412842	1.361273	2.0412926
1.92	1.3675672	2.0324625	1.3675672	2.0324625	1.3675673	2.0324625	1.3674972	2.0324699
1.93	1.3727723	2.021545	1.3727723	2.0215449	1.3727723	2.021545	1.3727052	2.0215515
1.94	1.3769653	2.0086703	1.3769653	2.0086703	1.3769654	2.0086703	1.3769011	2.008676
1.95	1.3801567	1.9939896	1.3801567	1.9939896	1.3801568	1.9939896	1.3800954	1.9939944
1.96	1.382363	1.977664	1.382363	1.977664	1.382363	1.977664	1.3823045	1.977668
1.97	1.3836064	1.9598631	1.3836064	1.9598631	1.3836064	1.9598631	1.3835507	1.9598664
1.98	1.3839148	1.9407628	1.3839148	1.9407628	1.3839148	1.9407628	1.3838619	1.9407654
1.99	1.3833213	1.9205428	1.3833213	1.9205428	1.3833214	1.9205428	1.383271	1.9205448
2	1.3818638	1.899385	1.3818638	1.899385	1.3818638	1.899385	1.3818161	1.8993865
2.01	1.3795895	1.8774777	1.3795895	1.8774777	1.3795896	1.8774777	1.3795442	1.8774787
2.02	1.376549	1.8550065	1.376549	1.8550065	1.376549	1.8550065	1.376506	1.8550071
2.03	1.3727956	1.8321524	1.3727956	1.8321523	1.3727956	1.8321524	1.3727548	1.8321527
2.04	1.368385	1.8090903	1.3683851	1.8090903	1.3683851	1.8090903	1.3683463	1.8090904
2.05	1.3633747	1.7859873	1.3633747	1.7859873	1.3633747	1.7859873	1.3633378	1.7859873
2.06	1.3578232	1.7630017	1.3578232	1.7630016	1.3578232	1.7630017	1.357788	1.7630015
2.07	1.3517895	1.7402812	1.3517896	1.7402812	1.3517896	1.7402812	1.3517559	1.7402811
2.08	1.345333	1.7179627	1.345333	1.7179627	1.345333	1.7179627	1.3453008	1.7179626
2.09	1.338512	1.6961706	1.338512	1.6961706	1.338512	1.6961706	1.3384811	1.6961707
2.1	1.3313841	1.6750169	1.3313841	1.6750169	1.3313841	1.6750169	1.3313543	1.6750173
2.11	1.3240048	1.6546002	1.3240048	1.6546002	1.3240048	1.6546002	1.323976	1.6546008
2.12	1.3164276	1.6350054	1.3164277	1.6350054	1.3164277	1.6350054	1.3163997	1.6350064
2.13	1.3087036	1.6163038	1.3087036	1.6163038	1.3087036	1.6163038	1.3086764	1.6163052
2.14	1.3008802	1.5985526	1.3008802	1.5985526	1.3008802	1.5985526	1.3008536	1.5985544
2.15	1.2930017	1.581795	1.2930017	1.581795	1.2930017	1.581795	1.2929756	1.5817973
2.16	1.2851086	1.5660607	1.2851086	1.5660607	1.2851086	1.5660607	1.2850829	1.5660635
2.17	1.2772371	1.5513659	1.2772371	1.5513659	1.2772371	1.5513659	1.2772117	1.5513693
2.18	1.2694195	1.5377137	1.2694195	1.5377137	1.2694195	1.5377137	1.2693943	1.5377177
2.19	1.2616831	1.5250947	1.2616831	1.5250947	1.2616831	1.5250947	1.2616581	1.5250992
2.2	1.2540512	1.5134874	1.2540512	1.5134874	1.2540512	1.5134874	1.2540262	1.5134925
2.21	1.2465421	1.5028594	1.2465421	1.5028594	1.2465421	1.5028594	1.2465171	1.502865
2.22	1.23917	1.4931675	1.23917	1.4931675	1.23917	1.4931675	1.239145	1.4931737
2.23	1.2319444	1.4843592	1.2319444	1.4843592	1.2319444	1.4843592	1.2319193	1.4843659
2.24	1.2248705	1.4763732	1.2248705	1.4763732	1.2248705	1.4763732	1.2248453	1.4763804
2.25	1.2179497	1.4691411	1.2179497	1.4691411	1.2179497	1.4691411	1.2179244	1.4691488
2.26	1.2111794	1.462588	1.2111794	1.462588	1.2111794	1.462588	1.2111539	1.4625961
2.27	1.2045538	1.4566341	1.2045538	1.4566341	1.2045538	1.4566341	1.2045281	1.4566426
2.28	1.1980639	1.4511962	1.1980639	1.4511962	1.1980639	1.4511962	1.1980381	1.4512051
2.29	1.1916982	1.4461888	1.1916982	1.4461888	1.1916982	1.4461888	1.1916723	1.446198
2.3	1.1854432	1.4415258	1.1854432	1.4415258	1.1854432	1.4415258	1.1854171	1.4415352
2.31	1.1792837	1.437122	1.1792837	1.437122	1.1792837	1.437122	1.1792575	1.4371316
2.32	1.1732035	1.4328946	1.1732035	1.4328946	1.1732035	1.4328946	1.1731772	1.4329044
2.33	1.1671858	1.4287649	1.1671858	1.4287649	1.1671858	1.4287649	1.1671595	1.4287748
2.34	1.161214	1.4246593	1.161214	1.4246593	1.161214	1.4246593	1.1611877	1.4246693
2.35	1.1552722	1.4205115	1.1552722	1.4205115	1.1552722	1.4205115	1.155246	1.4205216
2.36	1.1493456	1.4162631	1.1493456	1.4162631	1.1493456	1.4162631	1.1493194	1.4162731
2.37	1.143421	1.4118648	1.143421	1.4118648	1.143421	1.4118648	1.143395	1.4118748
2.38	1.1374875	1.4072781	1.1374875	1.4072781	1.1374875	1.4072781	1.1374617	1.4072879
2.39	1.1315368	1.402475	1.1315368	1.402475	1.1315368	1.402475	1.1315112	1.4024848
2.4	1.1255637	1.3974397	1.1255637	1.3974397	1.1255637	1.3974397	1.1255383	1.3974493
2.41	1.119566	1.3921682	1.1195661	1.3921682	1.1195661	1.3921682	1.1195409	1.3921776
2.42	1.1135457	1.3866686	1.1135457	1.3866686	1.1135457	1.3866686	1.1135208	1.3866778
2.43	1.1075081	1.3809612	1.1075081	1.3809612	1.1075081	1.3809612	1.1074835	1.3809703
2.44	1.1014626	1.3750779	1.1014627	1.3750779	1.1014627	1.3750779	1.1014383	1.3750868
2.45	1.0954227	1.3690616	1.0954227	1.3690616	1.0954227	1.3690616	1.0953986	1.3690703
2.46	1.0894056	1.3629657	1.0894056	1.3629657	1.0894056	1.3629657	1.0893817	1.3629742
2.47	1.0834325	1.3568527	1.0834325	1.3568527	1.0834325	1.3568527	1.0834089	1.3568611
2.48	1.0775284	1.3507933	1.0775284	1.3507932	1.0775284	1.3507932	1.077505	1.3508015
2.49	1.0717217	1.344865	1.0717217	1.344865	1.0717217	1.344865	1.0716984	1.3448732
2.5	1.0660439	1.339151	1.0660439	1.339151	1.0660439	1.339151	1.0660207	1.3391591
2.51	1.0605295	1.3337384	1.0605295	1.3337383	1.0605295	1.3337384	1.0605064	1.3337464
2.52	1.0552154	1.3287167	1.0552154	1.3287167	1.0552154	1.3287167	1.0551923	1.3287247
2.53	1.0501406	1.3241767	1.0501406	1.3241767	1.0501406	1.3241767	1.0501174	1.3241848
2.54	1.0453456	1.3202089	1.0453456	1.3202089	1.0453456	1.3202089	1.0453222	1.320217
2.55	1.040872	1.3169016	1.040872	1.3169016	1.040872	1.3169016	1.0408484	1.3169099
2.56	1.0367619	1.3143402	1.0367619	1.3143402	1.0367619	1.3143402	1.036738	1.3143486
2.57	1.0330574	1.3126055	1.0330574	1.3126055	1.0330574	1.3126055	1.0330332	1.3126141
2.58	1.0298003	1.3117727	1.0298003	1.3117727	1.0298003	1.3117727	1.0297756	1.3117815
2.59	1.0270307	1.3119103	1.0270307	1.3119103	1.0270307	1.3119103	1.0270055	1.3119193
2.6	1.0247875	1.3130791	1.0247875	1.3130791	1.0247875	1.3130791	1.0247616	1.3130883
2.61	1.023107	1.3153312	1.023107	1.3153312	1.023107	1.3153312	1.0230804	1.3153407
2.62	1.0220227	1.3187094	1.0220227	1.3187094	1.0220227	1.3187094	1.0219954	1.3187192
2.63	1.0215648	1.3232467	1.0215648	1.3232467	1.0215648	1.3232467	1.0215366	1.3232568
2.64	1.0217593	1.3289656	1.0217593	1.3289656	1.0217593	1.3289656	1.0217303	1.328976
2.65	1.0226281	1.3358776	1.0226281	1.3358776	1.0226281	1.3358776	1.022598	1.3358883
2.66	1.0241877	1.3439832	1.0241877	1.3439832	1.0241877	1.3439832	1.0241566	1.3439943
2.67	1.0264497	1.3532716	1.0264497	1.3532716	1.0264497	1.3532716	1.0264175	1.353283
2.68	1.0294196	1.3637206	1.0294196	1.3637205	1.0294196	1.3637206	1.0293863	1.3637323
2.69	1.0330971	1.3752968	1.0330971	1.3752968	1.0330971	1.3752968	1.0330626	1.3753089
2.7	1.0374755	1.3879557	1.0374755	1.3879557	1.0374755	1.3879557	1.0374397	1.3879681
2.71	1.0425413	1.4016422	1.0425413	1.4016422	1.0425413	1.4016422	1.0425043	1.4016549
2.72	1.0482749	1.4162907	1.0482749	1.4162907	1.0482749	1.4162907	1.0482365	1.4163037
2.73	1.0546494	1.4318259	1.0546494	1.4318259	1.0546494	1.4318259	1.0546097	1.4318391
2.74	1.0616316	1.4481635	1.0616316	1.4481635	1.0616316	1.4481635	1.0615906	1.4481771
2.75	1.0691817	1.4652111	1.0691817	1.4652111	1.0691817	1.4652111	1.0691393	1.4652249
2.76	1.0772534	1.4828688	1.0772534	1.4828688	1.0772534	1.4828688	1.0772098	1.4828827
2.77	1.0857947	1.5010303	1.0857947	1.5010303	1.0857947	1.5010303	1.0857497	1.5010445
2.78	1.0947476	1.5195845	1.0947476	1.5195845	1.0947476	1.5195845	1.0947013	1.5195989
2.79	1.1040492	1.538416	1.1040492	1.538416	1.1040492	1.538416	1.1040016	1.5384306
2.8	1.1136319	1.5574068	1.1136319	1.5574068	1.1136319	1.5574068	1.1135831	1.5574215
2.81	1.1234241	1.5764375	1.1234241	1.5764375	1.1234241	1.5764375	1.123374	1.5764524
2.82	1.1333509	1.5953885	1.1333509	1.5953885	1.1333509	1.5953885	1.1332997	1.5954035
2.83	1.1433351	1.6141415	1.1433351	1.6141415	1.1433351	1.6141415	1.1432827	1.6141566
2.84	1.1532977	1.6325806	1.1532977	1.6325806	1.1532977	1.6325806	1.1532442	1.6325958
2.85	1.1631588	1.6505936	1.1631588	1.6505936	1.1631588	1.6505936	1.1631043	1.650609
2.86	1.1728389	1.6680734	1.1728389	1.6680734	1.1728389	1.6680734	1.1727834	1.6680889
2.87	1.1822592	1.6849188	1.1822592	1.6849188	1.1822592	1.6849188	1.1822027	1.6849344
2.88	1.1913429	1.7010352	1.1913429	1.7010352	1.1913429	1.7010352	1.1912855	1.701051
2.89	1.2000162	1.7163363	1.2000161	1.7163362	1.2000161	1.7163363	1.1999579	1.7163521
2.9	1.2082085	1.7307436	1.2082085	1.7307436	1.2082085	1.7307436	1.2081495	1.7307596
2.91	1.2158542	1.744188	1.2158542	1.744188	1.2158542	1.744188	1.2157944	1.7442041
2.92	1.2228926	1.7566095	1.2228926	1.7566095	1.2228926	1.7566095	1.2228321	1.7566258
2.93	1.229269	1.7679578	1.2292689	1.7679578	1.229269	1.7679578	1.2292078	1.7679742
2.94	1.2349351	1.778192	1.2349351	1.7781919	1.2349351	1.7781919	1.2348733	1.7782086
2.95	1.2398499	1.787281	1.2398498	1.7872809	1.2398499	1.7872809	1.2397875	1.7872977
2.96	1.2439795	1.7952029	1.2439795	1.7952028	1.2439795	1.7952029	1.2439165	1.7952198
2.97	1.2472978	1.801945	1.2472978	1.8019449	1.2472978	1.801945	1.2472344	1.8019621
2.98	1.2497867	1.8075031	1.2497867	1.8075031	1.2497867	1.8075031	1.2497228	1.8075204
2.99	1.2514359	1.8118813	1.2514359	1.8118813	1.2514359	1.8118813	1.2513715	1.8118989
3	1.2522428	1.8150914	1.2522428	1.8150914	1.2522428	1.8150914	1.252178	1.8151091
3.01	1.2522127	1.8171518	1.2522127	1.8171518	1.2522127	1.8171518	1.2521475	1.8171697
3.02	1.2513584	1.8180877	1.2513584	1.8180877	1.2513584	1.8180877	1.2512929	1.8181058
3.03	1.2496996	1.8179299	1.2496996	1.8179299	1.2496996	1.8179299	1.2496337	1.8179482
3.04	1.2472626	1.8167143	1.2472626	1.8167143	1.2472626	1.8167143	1.2471964	1.8167327
3.05	1.2440796	1.8144808	1.2440796	1.8144808	1.2440796	1.8144808	1.2440132	1.8144993
3.06	1.2401884	1.8112734	1.2401883	1.8112734	1.2401883	1.8112734	1.2401217	1.811292
3.07	1.2356311	1.8071388	1.235631	1.8071388	1.2356311	1.8071388	1.2355643	1.8071575
3.08	1.230454	1.8021262	1.230454	1.8021262	1.230454	1.8021262	1.2303871	1.802145
3.09	1.2247066	1.7962867	1.2247065	1.7962867	1.2247065	1.7962867	1.2246396	1.7963055
3.1	1.2184407	1.7896725	1.2184407	1.7896725	1.2184407	1.7896725	1.2183737	1.7896913
3.11	1.2117101	1.7823368	1.2117101	1.7823368	1.2117101	1.7823368	1.2116431	1.7823556
3.12	1.2045694	1.7743332	1.2045694	1.7743332	1.2045694	1.7743332	1.2045025	1.774352
3.13	1.1970736	1.7657155	1.1970736	1.7657155	1.1970736	1.7657155	1.1970069	1.7657342
3.14	1.1892776	1.7565369	1.1892776	1.7565369	1.1892776	1.7565369	1.1892111	1.7565555
3.15	1.1812352	1.7468501	1.1812352	1.7468501	1.1812352	1.7468501	1.1811689	1.7468685
3.16	1.1729987	1.7367069	1.1729987	1.7367068	1.1729987	1.7367068	1.1729327	1.7367251
3.17	1.1646187	1.726158	1.1646187	1.726158	1.1646187	1.726158	1.1645531	1.7261761
3.18	1.1561433	1.7152527	1.1561433	1.7152527	1.1561433	1.7152527	1.1560782	1.7152705
3.19	1.147618	1.7040387	1.147618	1.7040387	1.147618	1.7040387	1.1475534	1.7040563
3.2	1.1390854	1.6925621	1.1390853	1.692562	1.1390853	1.692562	1.1390213	1.6925794
3.21	1.1305845	1.6808666	1.1305845	1.6808666	1.1305845	1.6808666	1.1305211	1.6808837
3.22	1.1221515	1.6689944	1.1221515	1.6689944	1.1221515	1.6689944	1.1220887	1.6690111
3.23	1.1138186	1.6569848	1.1138186	1.6569848	1.1138186	1.6569848	1.1137564	1.6570013
3.24	1.1056146	1.644875	1.1056145	1.644875	1.1056146	1.644875	1.1055532	1.6448911
3.25	1.0975646	1.6326994	1.0975646	1.6326994	1.0975646	1.6326994	1.0975041	1.6327151
3.26	1.0896905	1.6204893	1.0896905	1.6204893	1.0896905	1.6204893	1.0896307	1.6205046
3.27	1.0820101	1.6082729	1.0820101	1.6082729	1.0820101	1.6082729	1.0819512	1.6082879
3.28	1.0745384	1.5960753	1.0745383	1.5960753	1.0745384	1.5960753	1.0744804	1.5960899
3.29	1.0672866	1.583918	1.0672866	1.5839179	1.0672866	1.583918	1.0672295	1.5839322
3.3	1.0602632	1.5718187	1.0602632	1.5718187	1.0602632	1.5718187	1.0602071	1.5718326
3.31	1.0534736	1.5597914	1.0534735	1.5597913	1.0534736	1.5597913	1.0534184	1.5598048
3.32	1.0469204	1.5478457	1.0469204	1.5478457	1.0469204	1.5478457	1.0468663	1.5478588
3.33	1.040604	1.5359873	1.0406039	1.5359873	1.040604	1.5359873	1.0405508	1.536
3.34	1.0345221	1.5242176	1.0345221	1.5242176	1.0345221	1.5242176	1.0344701	1.5242299
3.35	1.028671	1.5125335	1.0286709	1.5125335	1.028671	1.5125335	1.0286199	1.5125454
3.36	1.0230446	1.5009276	1.0230446	1.5009276	1.0230446	1.5009276	1.0229946	1.5009392
3.37	1.0176358	1.4893883	1.0176357	1.4893883	1.0176358	1.4893883	1.0175869	1.4893994
3.38	1.012436	1.4778996	1.012436	1.4778996	1.012436	1.4778996	1.0123883	1.4779104
3.39	1.007436	1.4664418	1.007436	1.4664418	1.007436	1.4664418	1.0073895	1.4664522
3.4	1.0026257	1.4549914	1.0026257	1.4549914	1.0026257	1.4549914	1.0025803	1.4550014
3.41	0.9979948	1.4435216	0.99799479	1.4435216	0.9979948	1.4435216	0.99795059	1.4435311
3.42	0.99353275	1.4320025	0.99353274	1.4320025	0.99353275	1.4320025	0.99348977	1.4320116
3.43	0.98922942	1.4204022	0.98922941	1.4204022	0.98922942	1.4204022	0.9891877	1.4204108
3.44	0.98507506	1.4086869	0.98507505	1.4086868	0.98507506	1.4086868	0.98503465	1.4086949
3.45	0.98106075	1.3968216	0.98106074	1.3968216	0.98106075	1.3968216	0.98102168	1.3968292
3.46	0.97717854	1.3847715	0.97717854	1.3847715	0.97717854	1.3847715	0.97714087	1.3847785
3.47	0.97342179	1.3725018	0.97342178	1.3725018	0.97342179	1.3725018	0.97338556	1.3725082
3.48	0.96978536	1.3599795	0.96978535	1.3599794	0.96978536	1.3599795	0.96975061	1.3599853
3.49	0.96626586	1.3471736	0.96626586	1.3471736	0.96626586	1.3471736	0.96623265	1.3471788
3.5	0.96286183	1.3340567	0.96286182	1.3340567	0.96286182	1.3340567	0.9628302	1.3340612
3.51	0.95957387	1.3206049	0.95957386	1.3206049	0.95957387	1.3206049	0.95954388	1.3206087
3.52	0.95640486	1.3067998	0.95640485	1.3067998	0.95640486	1.3067998	0.95637654	1.3068028
3.53	0.95336004	1.2926285	0.95336003	1.2926285	0.95336004	1.2926285	0.95333344	1.2926307
3.54	0.95044701	1.2780844	0.95044701	1.2780844	0.95044701	1.2780844	0.95042217	1.2780857
3.55	0.94767586	1.263168	0.94767585	1.263168	0.94767586	1.263168	0.94765279	1.2631684
3.56	0.94505912	1.2478876	0.94505912	1.2478875	0.94505912	1.2478875	0.94503785	1.2478871
3.57	0.94261166	1.2322591	0.94261165	1.2322591	0.94261166	1.2322591	0.9425922	1.2322577
3.58	0.94035064	1.2163066	0.94035063	1.2163066	0.94035064	1.2163066	0.94033299	1.2163042
3.59	0.93829535	1.2000625	0.93829534	1.2000625	0.93829535	1.2000625	0.9382795	1.2000591
3.6	0.93646706	1.183567	0.93646706	1.183567	0.93646706	1.183567	0.93645298	1.1835626
3.61	0.93488866	1.1668682	0.93488866	1.1668682	0.93488866	1.1668682	0.93487633	1.1668628
3.62	0.93358458	1.1500214	0.93358458	1.1500214	0.93358458	1.1500214	0.93357393	1.150015
3.63	0.93258034	1.1330889	0.93258034	1.1330889	0.93258034	1.1330889	0.93257133	1.1330814
3.64	0.93190234	1.1161386	0.93190234	1.1161386	0.93190234	1.1161386	0.93189487	1.11613
3.65	0.93157741	1.0992438	0.9315774	1.0992438	0.93157741	1.0992438	0.93157141	1.0992342
3.66	0.93163253	1.082482	0.93163252	1.082482	0.93163253	1.082482	0.93162789	1.0824713
3.67	0.93209458	1.065934	0.93209458	1.065934	0.93209458	1.065934	0.93209121	1.0659222
3.68	0.93298982	1.0496827	0.93298982	1.0496827	0.93298982	1.0496827	0.93298759	1.0496699
3.69	0.93434367	1.033812	0.93434367	1.033812	0.93434367	1.033812	0.93434245	1.0337982
3.7	0.93618037	1.0184061	0.93618037	1.0184061	0.93618037	1.0184061	0.93618004	1.0183913
3.71	0.93852276	1.0035481	0.93852275	1.0035481	0.93852276	1.0035481	0.93852318	1.0035324
3.72	0.94139191	0.98931902	0.94139191	0.98931902	0.94139191	0.98931902	0.94139295	0.98930235
3.73	0.94480703	0.97579693	0.94480703	0.97579693	0.94480703	0.97579693	0.94480855	0.97577938
3.74	0.94878528	0.96305621	0.94878528	0.96305621	0.94878528	0.96305621	0.94878714	0.96303782
3.75	0.95334159	0.95116667	0.95334159	0.95116667	0.95334159	0.95116667	0.95334367	0.95114749
3.76	0.95848861	0.94019284	0.95848861	0.94019283	0.95848861	0.94019283	0.95849078	0.9401729
3.77	0.96423662	0.93019345	0.96423662	0.93019344	0.96423662	0.93019345	0.96423876	0.93017282
3.78	0.9705935	0.92122094	0.9705935	0.92122094	0.9705935	0.92122094	0.9705955	0.92119966
3.79	0.97756472	0.91332113	0.97756472	0.91332113	0.97756472	0.91332113	0.97756647	0.91329925
3.8	0.98515339	0.90653292	0.98515339	0.90653291	0.98515338	0.90653292	0.98515479	0.90651048
3.81	0.9933603	0.90088809	0.9933603	0.90088809	0.99336029	0.90088809	0.99336128	0.90086515
3.82	1.002184	0.89641132	1.002184	0.89641132	1.002184	0.89641132	1.0021845	0.89638792
3.83	1.0116206	0.8931201	1.0116206	0.89312009	1.0116206	0.8931201	1.0116206	0.89309629
3.84	1.0216644	0.89102476	1.0216644	0.89102475	1.0216644	0.89102476	1.0216637	0.89100058
3.85	1.0323071	0.89012873	1.0323071	0.89012873	1.0323071	0.89012873	1.0323058	0.89010424
3.86	1.0435387	0.89042866	1.0435387	0.89042865	1.0435387	0.89042866	1.0435366	0.89040388
3.87	1.0553467	0.89191462	1.0553467	0.89191462	1.0553467	0.89191462	1.0553439	0.8918896
3.88	1.0677168	0.89457048	1.0677168	0.89457048	1.0677168	0.89457048	1.0677133	0.89454525
3.89	1.0806323	0.89837418	1.0806323	0.89837418	1.0806323	0.89837418	1.0806281	0.89834876
3.9	1.0940746	0.90329815	1.0940746	0.90329814	1.0940746	0.90329815	1.0940697	0.90327258
3.91	1.1080225	0.90930955	1.1080225	0.90930955	1.1080225	0.90930955	1.1080169	0.90928386
3.92	1.1224527	0.9163708	1.1224527	0.9163708	1.1224527	0.9163708	1.1224464	0.91634501
3.93	1.1373395	0.92443991	1.1373395	0.92443991	1.1373395	0.92443991	1.1373325	0.92441404
3.94	1.1526544	0.93347099	1.1526544	0.93347099	1.1526544	0.93347099	1.1526468	0.93344506
3.95	1.1683664	0.94341452	1.1683664	0.94341451	1.1683664	0.94341452	1.1683582	0.94338854
3.96	1.184442	0.95421801	1.184442	0.954218	1.184442	0.95421801	1.1844332	0.95419201
3.97	1.2008444	0.96582626	1.2008444	0.96582626	1.2008444	0.96582626	1.2008351	0.96580025
3.98	1.2175342	0.97818179	1.2175342	0.97818179	1.2175342	0.97818179	1.2175244	0.97815578
3.99	1.2344691	0.99122538	1.2344691	0.99122537	1.2344691	0.99122537	1.2344588	0.99119938
4	1.2516036	1.0048964	1.2516036	1.0048964	1.2516036	1.0048964	1.2515928	1.0048704
4.01	1.2688895	1.0191332	1.2688895	1.0191332	1.2688894	1.0191332	1.2688783	1.0191072
4.02	1.2862756	1.0338735	1.2862756	1.0338735	1.2862756	1.0338735	1.2862641	1.0338476
4.03	1.3037081	1.0490548	1.3037081	1.0490548	1.3037081	1.0490548	1.3036963	1.049029
4.04	1.3211307	1.0646147	1.3211307	1.0646147	1.3211307	1.0646147	1.3211185	1.064589
4.05	1.3384847	1.0804913	1.3384847	1.0804913	1.3384847	1.0804913	1.3384723	1.0804657
4.06	1.3557096	1.0966233	1.3557096	1.0966233	1.3557096	1.0966233	1.3556969	1.0965979
4.07	1.3727431	1.1129504	1.3727431	1.1129504	1.3727431	1.1129504	1.3727302	1.1129252
4.08	1.389522	1.1294136	1.389522	1.1294136	1.3895219	1.1294136	1.3895089	1.1293886
4.09	1.405982	1.1459554	1.4059821	1.1459554	1.405982	1.1459554	1.4059688	1.1459306
4.1	1.4220592	1.1625198	1.4220592	1.1625198	1.4220591	1.1625198	1.4220457	1.1624953
4.11	1.4376894	1.1790527	1.4376894	1.1790527	1.4376894	1.1790527	1.4376758	1.1790285
4.12	1.45281	1.1955019	1.45281	1.1955019	1.45281	1.1955019	1.4527963	1.195478
4.13	1.4673597	1.2118174	1.4673597	1.2118173	1.4673597	1.2118173	1.4673459	1.2117938
4.14	1.4812794	1.227951	1.4812794	1.227951	1.4812794	1.227951	1.4812654	1.2279279
4.15	1.4945128	1.2438572	1.4945128	1.2438572	1.4945128	1.2438572	1.4944988	1.2438345
4.16	1.5070072	1.2594924	1.5070072	1.2594924	1.5070072	1.2594924	1.506993	1.2594702
4.17	1.5187135	1.2748154	1.5187135	1.2748154	1.5187134	1.2748154	1.5186992	1.2747938
4.18	1.5295873	1.2897876	1.5295873	1.2897876	1.5295873	1.2897876	1.529573	1.2897665
4.19	1.5395891	1.3043723	1.5395891	1.3043723	1.539589	1.3043723	1.5395747	1.3043518
4.2	1.5486844	1.3185353	1.5486844	1.3185353	1.5486843	1.3185353	1.5486699	1.3185155
4.21	1.5568444	1.3322449	1.5568444	1.3322449	1.5568444	1.3322449	1.5568299	1.3322257
4.22	1.5640462	1.3454714	1.5640462	1.3454714	1.5640462	1.3454714	1.5640316	1.3454529
4.23	1.5702726	1.3581877	1.5702726	1.3581877	1.5702726	1.3581877	1.570258	1.35817
4.24	1.5755124	1.3703688	1.5755124	1.3703688	1.5755124	1.3703688	1.5754977	1.3703518
4.25	1.5797603	1.381992	1.5797603	1.381992	1.5797603	1.381992	1.5797456	1.3819757
4.26	1.5830167	1.3930369	1.5830167	1.3930369	1.5830167	1.3930369	1.583002	1.3930214
4.27	1.5852877	1.4034852	1.5852877	1.4034852	1.5852877	1.4034852	1.5852729	1.4034706
4.28	1.5865847	1.4133213	1.5865847	1.4133213	1.5865847	1.4133213	1.5865698	1.4133074
4.29	1.5869239	1.4225314	1.5869239	1.4225313	1.5869239	1.4225314	1.586909	1.4225183
4.3	1.5863265	1.4311043	1.5863265	1.4311043	1.5863265	1.4311043	1.5863116	1.4310921
4.31	1.5848177	1.4390312	1.5848177	1.4390312	1.5848177	1.4390312	1.5848028	1.4390198
4.32	1.5824267	1.4463056	1.5824267	1.4463056	1.5824267	1.4463056	1.5824117	1.446295
4.33	1.579186	1.4529236	1.579186	1.4529236	1.5791859	1.4529236	1.5791709	1.4529138
4.34	1.575131	1.4588837	1.575131	1.4588837	1.575131	1.4588837	1.575116	1.4588746
4.35	1.5703	1.4641872	1.5703	1.4641871	1.5703	1.4641871	1.5702849	1.4641789
4.36	1.564733	1.468838	1.564733	1.468838	1.564733	1.468838	1.5647179	1.4688305
4.37	1.5584721	1.4728431	1.5584721	1.4728431	1.5584721	1.4728431	1.558457	1.4728363
4.38	1.5515605	1.4762121	1.5515605	1.4762121	1.5515605	1.4762121	1.5515453	1.476206
4.39	1.5440423	1.4789575	1.5440423	1.4789575	1.5440423	1.4789575	1.5440271	1.4789521
4.4	1.5359626	1.4810952	1.5359626	1.4810952	1.5359626	1.4810952	1.5359474	1.4810905
4.41	1.5273665	1.4826439	1.5273665	1.4826439	1.5273665	1.4826439	1.5273513	1.4826398
4.42	1.5182995	1.4836254	1.5182995	1.4836254	1.5182995	1.4836254	1.5182842	1.483622
4.43	1.5088066	1.4840649	1.5088066	1.4840649	1.5088066	1.4840649	1.5087912	1.4840621
4.44	1.4989326	1.4839905	1.4989326	1.4839905	1.4989326	1.4839905	1.4989172	1.4839883
4.45	1.4887218	1.4834334	1.4887217	1.4834334	1.4887217	1.4834334	1.4887063	1.4834318
4.46	1.4782174	1.4824276	1.4782174	1.4824276	1.4782174	1.4824276	1.4782018	1.4824266
4.47	1.467462	1.4810101	1.467462	1.4810101	1.467462	1.4810101	1.4674464	1.4810096
4.48	1.4564971	1.4792205	1.4564971	1.4792205	1.4564971	1.4792205	1.4564813	1.4792206
4.49	1.4453628	1.4771008	1.4453628	1.4771008	1.4453628	1.4771008	1.4453469	1.4771014
4.5	1.4340981	1.4746953	1.4340981	1.4746952	1.4340981	1.4746953	1.4340821	1.4746964
4.51	1.4227406	1.4720497	1.4227406	1.4720497	1.4227406	1.4720497	1.4227244	1.4720514
4.52	1.4113263	1.4692118	1.4113263	1.4692118	1.4113263	1.4692118	1.4113099	1.469214
4.53	1.3998898	1.4662301	1.3998898	1.4662301	1.3998898	1.4662301	1.3998732	1.4662328
4.54	1.3884641	1.4631539	1.3884641	1.4631539	1.3884641	1.4631539	1.3884473	1.4631572
4.55	1.3770805	1.4600329	1.3770805	1.4600329	1.3770805	1.4600329	1.3770633	1.4600368
4.56	1.3657684	1.4569163	1.3657684	1.4569163	1.3657684	1.4569163	1.365751	1.4569207
4.57	1.3545559	1.4538527	1.3545559	1.4538527	1.3545559	1.4538527	1.3545381	1.4538577
4.58	1.343469	1.4508894	1.343469	1.4508893	1.343469	1.4508894	1.3434508	1.4508949
4.59	1.332532	1.4480717	1.332532	1.4480717	1.332532	1.4480717	1.3325133	1.4480779
4.6	1.3217672	1.4454427	1.3217672	1.4454427	1.3217672	1.4454427	1.3217481	1.4454495
4.61	1.3111954	1.4430427	1.3111954	1.4430427	1.3111954	1.4430427	1.3111757	1.4430501
4.62	1.3008352	1.4409081	1.3008352	1.4409081	1.3008352	1.4409081	1.3008149	1.4409161
4.63	1.2907033	1.4390715	1.2907033	1.4390715	1.2907033	1.4390715	1.2906824	1.4390802
4.64	1.2808147	1.4375611	1.2808147	1.4375611	1.2808147	1.4375611	1.2807931	1.4375705
4.65	1.2711822	1.4363998	1.2711822	1.4363998	1.2711822	1.4363998	1.2711598	1.4364098
4.66	1.2618167	1.4356051	1.2618167	1.4356051	1.2618167	1.4356051	1.2617935	1.4356158
4.67	1.2527271	1.4351888	1.2527271	1.4351888	1.2527271	1.4351888	1.252703	1.4352001
4.68	1.2439199	1.4351558	1.2439199	1.4351558	1.2439199	1.4351558	1.2438949	1.4351678
4.69	1.2353999	1.435505	1.2353999	1.435505	1.2353999	1.435505	1.235374	1.4355177
4.7	1.2271695	1.4362281	1.2271695	1.4362281	1.2271695	1.4362281	1.2271425	1.4362414
4.71	1.2192287	1.4373097	1.2192287	1.4373097	1.2192287	1.4373097	1.2192007	1.4373236
4.72	1.2115756	1.4387274	1.2115756	1.4387274	1.2115756	1.4387274	1.2115465	1.4387418
4.73	1.2042056	1.4404513	1.2042056	1.4404513	1.2042056	1.4404513	1.2041754	1.4404663
4.74	1.1971121	1.4424447	1.1971121	1.4424447	1.1971121	1.4424447	1.1970807	1.4424603
4.75	1.1902859	1.4446638	1.1902859	1.4446638	1.1902859	1.4446638	1.1902533	1.4446799
4.76	1.1837155	1.4470583	1.1837155	1.4470583	1.1837155	1.4470583	1.1836818	1.4470748
4.77	1.1773872	1.4495715	1.1773872	1.4495715	1.1773872	1.4495715	1.1773524	1.4495884
4.78	1.1712851	1.4521411	1.1712851	1.4521411	1.1712851	1.4521411	1.1712491	1.4521584
4.79	1.1653909	1.4547	1.1653909	1.4547	1.1653909	1.4547	1.1653537	1.4547176
4.8	1.1596845	1.4571765	1.1596845	1.4571765	1.1596845	1.4571765	1.1596463	1.4571944
4.81	1.154144	1.459496	1.154144	1.459496	1.154144	1.459496	1.1541047	1.459514
4.82	1.1487457	1.4615811	1.1487457	1.4615811	1.1487457	1.4615811	1.1487055	1.4615992
4.83	1.1434648	1.4633536	1.1434648	1.4633536	1.1434648	1.4633536	1.1434236	1.4633718
4.84	1.1382751	1.4647351	1.1382751	1.4647351	1.1382751	1.4647351	1.138233	1.4647533
4.85	1.1331499	1.4656483	1.1331499	1.4656483	1.1331499	1.4656483	1.1331071	1.4656665
4.86	1.128062	1.4660187	1.128062	1.4660187	1.128062	1.4660187	1.1280185	1.4660367
4.87	1.1229844	1.4657753	1.1229844	1.4657753	1.1229844	1.4657753	1.1229403	1.4657931
4.88	1.1178902	1.4648522	1.1178902	1.4648522	1.1178902	1.4648522	1.1178456	1.4648698
4.89	1.1127536	1.4631899	1.1127536	1.4631899	1.1127536	1.4631899	1.1127086	1.4632072
4.9	1.1075498	1.4607364	1.1075498	1.4607364	1.1075498	1.4607364	1.1075046	1.4607534
4.91	1.1022559	1.457448	1.1022559	1.457448	1.1022559	1.457448	1.1022106	1.4574646
4.92	1.096851	1.4532908	1.096851	1.4532908	1.096851	1.4532908	1.0968056	1.4533069
4.93	1.0913164	1.4482408	1.0913164	1.4482408	1.0913164	1.4482408	1.0912711	1.4482565
4.94	1.0856364	1.4422849	1.0856364	1.4422849	1.0856364	1.4422849	1.0855912	1.4423001
4.95	1.0797981	1.4354214	1.0797981	1.4354214	1.0797981	1.4354214	1.0797532	1.435436
4.96	1.073792	1.4276599	1.0737921	1.4276598	1.0737921	1.4276598	1.0737476	1.4276739
4.97	1.0676121	1.4190214	1.0676121	1.4190214	1.0676121	1.4190214	1.0675681	1.4190348
4.98	1.0612557	1.4095381	1.0612557	1.4095381	1.0612557	1.4095381	1.0612122	1.409551
4.99	1.0547238	1.3992533	1.0547238	1.3992533	1.0547238	1.3992533	1.054681	1.3992656
5	1.0480211	1.3882203	1.0480211	1.3882202	1.0480211	1.3882203	1.0479789	1.388232
5.01	1.0411556	1.3765017	1.0411556	1.3765017	1.0411556	1.3765017	1.0411141	1.3765128
5.02	1.0341386	1.3641689	1.0341386	1.3641689	1.0341386	1.3641689	1.0340979	1.3641795
5.03	1.0269847	1.3513007	1.0269847	1.3513007	1.0269847	1.3513007	1.0269447	1.3513108
5.04	1.0197112	1.337982	1.0197112	1.337982	1.0197112	1.337982	1.019672	1.3379916
5.05	1.0123381	1.3243031	1.0123381	1.3243031	1.0123381	1.3243031	1.0122997	1.3243122
5.06	1.0048874	1.310358	1.0048874	1.310358	1.0048874	1.310358	1.0048498	1.3103667
5.07	0.99738327	1.2962434	0.99738327	1.2962433	0.99738327	1.2962434	0.99734638	1.2962517
5.08	0.98985104	1.282057	0.98985105	1.282057	0.98985104	1.282057	0.98981489	1.282065
5.09	0.98231725	1.2678971	0.98231725	1.267897	0.98231725	1.267897	0.98228179	1.2679047
5.1	0.97480905	1.2538603	0.97480905	1.2538602	0.97480905	1.2538603	0.97477423	1.2538676
5.11	0.96735382	1.2400415	0.96735382	1.2400414	0.96735382	1.2400414	0.9673196	1.2400486
5.12	0.95997883	1.226532	0.95997883	1.226532	0.95997883	1.226532	0.95994515	1.226539
5.13	0.95271092	1.2134194	0.95271092	1.2134194	0.95271092	1.2134194	0.95267772	1.2134263
5.14	0.94557604	1.200786	0.94557605	1.200786	0.94557604	1.200786	0.94554327	1.2007928
5.15	0.93859908	1.1887086	0.93859908	1.1887086	0.93859908	1.1887086	0.93856665	1.1887155
5.16	0.93180357	1.1772577	0.93180357	1.1772577	0.93180357	1.1772577	0.93177142	1.1772646
5.17	0.92521146	1.1664973	0.92521146	1.1664973	0.92521146	1.1664973	0.92517952	1.1665043
5.18	0.91884303	1.1564841	0.91884303	1.156484	0.91884303	1.156484	0.91881123	1.1564912
5.19	0.91271664	1.1472673	0.91271664	1.1472673	0.91271664	1.1472673	0.9126849	1.1472746
5.2	0.90684882	1.1388888	0.90684882	1.1388888	0.90684881	1.1388888	0.90681707	1.1388963
5.21	0.90125408	1.1313827	0.90125409	1.1313827	0.90125408	1.1313827	0.90122226	1.1313906
5.22	0.8959451	1.1247756	0.8959451	1.1247756	0.8959451	1.1247756	0.89591313	1.1247837
5.23	0.89093268	1.1190863	0.89093268	1.1190863	0.89093267	1.1190863	0.89090049	1.1190947
5.24	0.88622582	1.1143261	0.88622582	1.1143261	0.88622581	1.1143261	0.88619334	1.1143349
5.25	0.88183193	1.1104991	0.88183193	1.1104991	0.88183193	1.1104991	0.88179911	1.1105083
5.26	0.87775692	1.1076024	0.87775693	1.1076024	0.87775692	1.1076024	0.87772369	1.107612
5.27	0.87400537	1.1056262	0.87400537	1.1056262	0.87400537	1.1056262	0.87397167	1.1056362
5.28	0.87058073	1.1045542	0.87058073	1.1045542	0.87058072	1.1045542	0.87054651	1.1045646
5.29	0.86748546	1.1043643	0.86748546	1.1043643	0.86748546	1.1043643	0.86745068	1.1043751
5.3	0.86472136	1.1050286	0.86472136	1.1050286	0.86472135	1.1050286	0.86468598	1.1050398
5.31	0.86228964	1.1065141	0.86228964	1.106514	0.86228963	1.1065141	0.86225362	1.1065257
5.32	0.86019112	1.108783	0.86019112	1.108783	0.86019111	1.108783	0.86015443	1.108795
5.33	0.85842647	1.1117935	0.85842647	1.1117935	0.85842646	1.1117935	0.85838909	1.1118059
5.34	0.8569963	1.1155003	0.8569963	1.1155003	0.85699629	1.1155003	0.85695822	1.1155131
5.35	0.85590139	1.1198548	0.85590139	1.1198548	0.85590139	1.1198548	0.8558626	1.1198679
5.36	0.85514269	1.1248062	0.85514269	1.1248062	0.85514268	1.1248062	0.85510319	1.1248196
5.37	0.85472145	1.1303019	0.85472145	1.1303019	0.85472145	1.1303019	0.85468127	1.1303155
5.38	0.85463942	1.136288	0.85463942	1.136288	0.85463942	1.136288	0.85459856	1.1363019
5.39	0.85489875	1.1427104	0.85489875	1.1427104	0.85489874	1.1427104	0.85485724	1.1427245
5.4	0.85550206	1.1495148	0.85550206	1.1495148	0.85550205	1.1495148	0.85545994	1.149529
5.41	0.85645237	1.1566479	0.85645237	1.1566479	0.85645236	1.1566479	0.85640969	1.1566623
5.42	0.8577532	1.1640577	0.8577532	1.1640577	0.85775319	1.1640577	0.85771	1.1640721
5.43	0.85940834	1.1716943	0.85940834	1.1716943	0.85940834	1.1716943	0.85936469	1.1717087
5.44	0.86142186	1.1795101	0.86142186	1.1795101	0.86142185	1.1795101	0.86137782	1.1795245
5.45	0.86379799	1.1874607	0.86379799	1.1874607	0.86379798	1.1874607	0.86375364	1.187475
5.46	0.86654088	1.1955052	0.86654088	1.1955052	0.86654087	1.1955052	0.86649629	1.1955194
5.47	0.86965464	1.2036065	0.86965464	1.2036065	0.86965464	1.2036065	0.8696099	1.2036206
5.48	0.87314297	1.211732	0.87314296	1.2117319	0.87314296	1.2117319	0.87309814	1.2117458
5.49	0.87700903	1.2198531	0.87700903	1.2198531	0.87700902	1.2198531	0.87696421	1.2198667
5.5	0.88125527	1.2279461	0.88125527	1.2279461	0.88125526	1.2279461	0.88121055	1.2279595
5.51	0.88588313	1.2359919	0.88588312	1.2359919	0.88588312	1.2359919	0.88583857	1.236005
5.52	0.89089288	1.2439762	0.89089288	1.2439762	0.89089288	1.2439762	0.89084858	1.243989
5.53	0.89628336	1.2518889	0.89628335	1.2518889	0.89628335	1.2518889	0.89623938	1.2519014
5.54	0.9020518	1.2597246	0.9020518	1.2597245	0.9020518	1.2597245	0.90200822	1.2597367
5.55	0.90819352	1.2674816	0.90819352	1.2674815	0.90819352	1.2674815	0.9081504	1.2674933
5.56	0.91470172	1.275162	0.91470172	1.275162	0.91470171	1.275162	0.91465911	1.2751734
5.57	0.92156736	1.2827711	0.92156736	1.2827711	0.92156736	1.2827711	0.92152532	1.2827821
5.58	0.92877893	1.2903169	0.92877892	1.2903169	0.92877892	1.2903169	0.9287375	1.2903276
5.59	0.93632231	1.2978094	0.93632231	1.2978094	0.93632231	1.2978094	0.93628153	1.2978197
5.6	0.9441806	1.30526	0.94418059	1.30526	0.94418059	1.30526	0.94414048	1.30527
5.61	0.95233417	1.312681	0.95233416	1.312681	0.95233416	1.312681	0.95229473	1.3126906
5.62	0.96076048	1.3200846	0.96076048	1.3200846	0.96076048	1.3200846	0.96072175	1.320094
5.63	0.96943413	1.3274826	0.96943412	1.3274826	0.96943412	1.3274826	0.96939609	1.3274916
5.64	0.97832694	1.3348852	0.97832694	1.3348852	0.97832694	1.3348852	0.97828959	1.334894
5.65	0.98740805	1.3423009	0.98740805	1.3423009	0.98740805	1.3423009	0.98737138	1.3423094
5.66	0.99664398	1.3497352	0.99664397	1.3497352	0.99664397	1.3497352	0.99660796	1.3497435
5.67	1.0059988	1.3571906	1.0059988	1.3571906	1.0059988	1.3571906	1.0059635	1.3571987
5.68	1.0154347	1.3646655	1.0154347	1.3646655	1.0154347	1.3646655	1.0153999	1.3646735
5.69	1.0249118	1.3721544	1.0249118	1.3721544	1.0249118	1.3721544	1.0248776	1.3721622
5.7	1.0343887	1.3796466	1.0343887	1.3796466	1.0343887	1.3796466	1.034355	1.3796543
5.71	1.043823	1.3871266	1.043823	1.3871266	1.043823	1.3871266	1.0437898	1.3871343
5.72	1.0531713	1.3945737	1.0531713	1.3945737	1.0531713	1.3945737	1.0531386	1.3945813
5.73	1.06239	1.4019617	1.06239	1.4019617	1.06239	1.4019617	1.0623578	1.4019693
5.74	1.0714355	1.4092592	1.0714355	1.4092592	1.0714355	1.4092592	1.0714037	1.4092668
5.75	1.0802648	1.4164297	1.0802648	1.4164297	1.0802648	1.4164297	1.0802333	1.4164372
5.76	1.0888355	1.4234315	1.0888355	1.4234315	1.0888355	1.4234315	1.0888043	1.4234391
5.77	1.0971068	1.4302187	1.0971068	1.4302187	1.0971068	1.4302187	1.097076	1.4302263
5.78	1.1050396	1.4367412	1.1050396	1.4367412	1.1050396	1.4367412	1.1050091	1.4367487
5.79	1.1125969	1.4429456	1.1125969	1.4429456	1.1125969	1.4429456	1.1125667	1.4429532
5.8	1.1197441	1.448776	1.1197441	1.4487759	1.1197441	1.4487759	1.1197142	1.4487835
5.81	1.1264496	1.4541744	1.1264496	1.4541744	1.1264496	1.4541744	1.1264199	1.454182
5.82	1.1326847	1.4590824	1.1326847	1.4590824	1.1326847	1.4590824	1.1326553	1.4590899
5.83	1.1384241	1.4634413	1.1384241	1.4634413	1.1384241	1.4634413	1.1383951	1.4634488
5.84	1.1436462	1.4671941	1.1436462	1.4671941	1.1436462	1.4671941	1.1436175	1.4672015
5.85	1.148333	1.4702856	1.148333	1.4702856	1.148333	1.4702856	1.1483046	1.4702929
5.86	1.1524705	1.4726642	1.1524704	1.4726642	1.1524705	1.4726642	1.1524424	1.4726713
5.87	1.1560484	1.4742827	1.1560484	1.4742827	1.1560484	1.4742827	1.1560207	1.4742897
5.88	1.1590607	1.4750992	1.1590607	1.4750992	1.1590607	1.4750992	1.1590335	1.475106
5.89	1.1615054	1.4750783	1.1615054	1.4750783	1.1615054	1.4750783	1.1614787	1.4750849
5.9	1.1633845	1.4741919	1.1633845	1.4741919	1.1633845	1.4741919	1.1633582	1.4741982
5.91	1.1647038	1.4724194	1.1647038	1.4724194	1.1647038	1.4724194	1.1646781	1.4724254
5.92	1.1654732	1.4697491	1.1654732	1.4697491	1.1654732	1.4697491	1.1654481	1.4697548
5.93	1.1657063	1.4661782	1.1657063	1.4661782	1.1657063	1.4661782	1.1656818	1.4661835
5.94	1.1654205	1.4617132	1.1654205	1.4617132	1.1654205	1.4617132	1.1653966	1.4617182
5.95	1.1646364	1.45637	1.1646364	1.45637	1.1646364	1.45637	1.1646132	1.4563745
5.96	1.1633783	1.4501737	1.1633782	1.4501737	1.1633783	1.4501737	1.1633558	1.4501779
5.97	1.1616734	1.4431591	1.1616734	1.4431591	1.1616734	1.4431591	1.1616516	1.4431628
5.98	1.1595521	1.4353694	1.1595521	1.4353694	1.1595521	1.4353694	1.1595311	1.4353727
5.99	1.1570475	1.4268566	1.1570475	1.4268566	1.1570475	1.4268566	1.1570273	1.4268595
6	1.1541952	1.4176804	1.1541952	1.4176804	1.1541952	1.4176804	1.1541757	1.4176828
6.01	1.1510331	1.4079076	1.1510331	1.4079076	1.1510331	1.4079076	1.1510145	1.4079096
6.02	1.1476015	1.3976117	1.1476015	1.3976117	1.1476015	1.3976117	1.1475836	1.3976132
6.03	1.1439423	1.3868713	1.1439423	1.3868713	1.1439423	1.3868713	1.1439251	1.3868725
6.04	1.1400991	1.3757702	1.1400991	1.3757701	1.1400991	1.3757702	1.1400827	1.3757709
6.05	1.136117	1.3643954	1.136117	1.3643954	1.136117	1.3643954	1.1361014	1.3643957
6.06	1.1320422	1.3528372	1.1320422	1.3528372	1.1320422	1.3528372	1.1320273	1.3528372
6.07	1.1279218	1.3411878	1.1279218	1.3411878	1.1279218	1.3411878	1.1279076	1.3411874
6.08	1.1238037	1.3295404	1.1238037	1.3295404	1.1238037	1.3295404	1.12379	1.3295397
6.09	1.1197358	1.3179885	1.1197358	1.3179885	1.1197358	1.3179885	1.1197227	1.3179876
6.1	1.1157664	1.3066254	1.1157664	1.3066254	1.1157664	1.3066254	1.1157539	1.3066242
6.11	1.1119434	1.295543	1.1119434	1.295543	1.1119434	1.295543	1.1119315	1.2955416
6.12	1.1083146	1.2848316	1.1083146	1.2848316	1.1083146	1.2848316	1.1083031	1.28483
6.13	1.1049264	1.2745791	1.1049264	1.2745791	1.1049264	1.2745791	1.1049153	1.2745774
6.14	1.1018246	1.2648706	1.1018246	1.2648706	1.1018246	1.2648706	1.1018139	1.2648688
6.15	1.0990533	1.2557882	1.0990533	1.2557882	1.0990533	1.2557882	1.0990429	1.2557863
6.16	1.0966551	1.2474102	1.0966551	1.2474102	1.0966551	1.2474102	1.096645	1.2474083
6.17	1.0946705	1.2398115	1.0946705	1.2398115	1.0946705	1.2398115	1.0946606	1.2398097
6.18	1.0931376	1.2330628	1.0931376	1.2330628	1.0931376	1.2330628	1.0931279	1.2330609
6.19	1.0920919	1.2272307	1.0920919	1.2272307	1.0920919	1.2272307	1.0920823	1.2272289
6.2	1.0915661	1.2223777	1.0915661	1.2223777	1.0915661	1.2223777	1.0915566	1.2223761
6.21	1.0915896	1.218562	1.0915896	1.218562	1.0915896	1.218562	1.0915801	1.2185606
6.22	1.0921885	1.2158376	1.0921885	1.2158376	1.0921885	1.2158376	1.092179	1.2158364
6.23	1.0933851	1.2142541	1.0933851	1.2142541	1.0933851	1.2142541	1.0933755	1.2142531
6.24	1.0951979	1.213857	1.0951979	1.213857	1.0951979	1.213857	1.0951881	1.2138563
6.25	1.0976413	1.2146872	1.0976413	1.2146872	1.0976413	1.2146872	1.0976313	1.2146868
6.26	1.1007256	1.2167818	1.1007256	1.2167818	1.1007256	1.2167818	1.1007154	1.2167818
6.27	1.1044566	1.2201734	1.1044566	1.2201734	1.1044566	1.2201734	1.1044461	1.2201738
6.28	1.1088361	1.2248906	1.1088361	1.2248906	1.1088361	1.2248906	1.1088252	1.2248915
6.29	1.1138611	1.2309578	1.1138611	1.2309578	1.1138611	1.2309578	1.1138497	1.2309592
6.3	1.1195243	1.2383951	1.1195243	1.2383951	1.1195243	1.2383951	1.1195124	1.238397
6.31	1.1258141	1.2472183	1.1258141	1.2472183	1.1258141	1.2472183	1.1258016	1.2472208
6.32	1.1327147	1.2574392	1.1327147	1.2574391	1.1327147	1.2574392	1.1327016	1.2574423
6.33	1.1402061	1.2690647	1.1402061	1.2690647	1.1402061	1.2690647	1.1401922	1.2690685
6.34	1.1482643	1.2820975	1.1482643	1.2820975	1.1482643	1.2820975	1.1482495	1.282102
6.35	1.1568617	1.2965356	1.1568617	1.2965356	1.1568617	1.2965356	1.1568459	1.296541
6.36	1.1659671	1.3123721	1.1659671	1.3123721	1.1659671	1.3123721	1.1659503	1.3123783
6.37	1.1755465	1.3295951	1.1755465	1.3295951	1.1755465	1.3295951	1.1755285	1.3296022
6.38	1.1855626	1.3481875	1.1855626	1.3481875	1.1855626	1.3481875	1.1855433	1.3481955
6.39	1.195976	1.3681266	1.195976	1.3681266	1.195976	1.3681266	1.1959553	1.3681355
6.4	1.2067452	1.389384	1.2067452	1.389384	1.2067452	1.389384	1.206723	1.389394
6.41	1.2178269	1.4119257	1.2178269	1.4119257	1.2178269	1.4119257	1.2178031	1.4119367
6.42	1.2291768	1.4357112	1.2291768	1.4357112	1.2291768	1.4357112	1.2291513	1.4357233
6.43	1.2407496	1.4606937	1.2407496	1.4606937	1.2407496	1.4606937	1.2407222	1.460707
6.44	1.2524997	1.4868201	1.2524997	1.4868201	1.2524998	1.4868201	1.2524703	1.4868346
6.45	1.2643817	1.5140304	1.2643817	1.5140304	1.2643817	1.5140304	1.2643501	1.514046
6.46	1.2763503	1.5422576	1.2763503	1.5422576	1.2763503	1.5422576	1.2763164	1.5422744
6.47	1.2883613	1.5714279	1.2883613	1.5714279	1.2883613	1.5714279	1.2883249	1.5714459
6.48	1.3003714	1.6014606	1.3003714	1.6014606	1.3003714	1.6014606	1.3003325	1.6014798
6.49	1.3123389	1.632268	1.3123389	1.632268	1.3123389	1.632268	1.3122973	1.6322884
6.5	1.3242239	1.6637557	1.3242239	1.6637557	1.3242239	1.6637557	1.3241795	1.6637773
6.51	1.3359884	1.6958226	1.3359884	1.6958226	1.3359884	1.6958226	1.335941	1.6958454
6.52	1.3475964	1.7283613	1.3475964	1.7283613	1.3475964	1.7283613	1.347546	1.7283853
6.53	1.3590145	1.7612586	1.3590145	1.7612586	1.3590145	1.7612586	1.3589609	1.7612837
6.54	1.3702116	1.7943957	1.3702116	1.7943957	1.3702116	1.7943957	1.3701547	1.7944218
6.55	1.3811589	1.8276489	1.3811589	1.8276489	1.3811589	1.8276489	1.3810988	1.8276761
6.56	1.3918306	1.8608907	1.3918306	1.8608907	1.3918306	1.8608907	1.3917671	1.8609189
6.57	1.4022029	1.8939898	1.4022029	1.8939898	1.4022029	1.8939898	1.402136	1.8940189
6.58	1.4122548	1.9268126	1.4122548	1.9268126	1.4122548	1.9268126	1.4121845	1.9268425
6.59	1.4219675	1.9592235	1.4219675	1.9592235	1.4219675	1.9592235	1.4218938	1.9592542
6.6	1.4313247	1.9910868	1.4313247	1.9910868	1.4313247	1.9910868	1.4312477	1.9911182
6.61	1.4403121	2.0222671	1.4403121	2.022267	1.4403121	2.0222671	1.4402317	2.0222991
6.62	1.4489177	2.0526304	1.4489177	2.0526304	1.4489177	2.0526304	1.4488341	2.052663
6.63	1.4571311	2.0820456	1.4571311	2.0820456	1.4571311	2.0820456	1.4570444	2.0820786
6.64	1.4649441	2.1103854	1.4649441	2.1103853	1.4649441	2.1103854	1.4648544	2.1104187
6.65	1.4723498	2.1375274	1.4723498	2.1375274	1.4723498	2.1375274	1.4722573	2.137561
6.66	1.4793431	2.1633556	1.4793431	2.1633556	1.4793431	2.1633556	1.4792479	2.1633893
6.67	1.4859201	2.1877609	1.4859201	2.1877609	1.4859201	2.1877609	1.4858225	2.1877947
6.68	1.492078	2.2106423	1.492078	2.2106423	1.492078	2.2106423	1.4919781	2.2106761
6.69	1.4978154	2.2319082	1.4978154	2.2319082	1.4978154	2.2319082	1.4977135	2.2319418
6.7	1.5031316	2.2514767	1.5031316	2.2514767	1.5031316	2.2514767	1.503028	2.2515101
6.71	1.5080269	2.2692766	1.5080269	2.2692765	1.5080269	2.2692765	1.5079218	2.2693096
6.72	1.5125024	2.2852477	1.5125024	2.2852477	1.5125024	2.2852477	1.5123961	2.2852804
6.73	1.5165598	2.2993421	1.5165598	2.2993421	1.5165598	2.2993421	1.5164526	2.2993743
6.74	1.5202015	2.3115235	1.5202015	2.3115235	1.5202015	2.3115235	1.5200937	2.3115551
6.75	1.5234305	2.3217681	1.5234305	2.3217681	1.5234306	2.3217681	1.5233224	2.3217992
6.76	1.5262504	2.3300647	1.5262504	2.3300647	1.5262504	2.3300647	1.5261422	2.3300951
6.77	1.5286652	2.3364141	1.5286652	2.3364141	1.5286652	2.3364141	1.5285573	2.3364438
6.78	1.5306796	2.34083	1.5306796	2.34083	1.5306796	2.34083	1.5305722	2.3408589
6.79	1.5322989	2.3433375	1.5322989	2.3433375	1.5322989	2.3433375	1.5321923	2.3433656
6.8	1.533529	2.3439739	1.533529	2.3439739	1.533529	2.3439739	1.5334234	2.3440012
6.81	1.5343765	2.3427874	1.5343765	2.3427874	1.5343765	2.3427874	1.5342722	2.3428137
6.82	1.5348488	2.3398368	1.5348488	2.3398368	1.5348488	2.3398368	1.534746	2.3398623
6.83	1.5349543	2.3351913	1.5349543	2.3351912	1.5349543	2.3351913	1.5348532	2.3352158
6.84	1.5347023	2.3289289	1.5347023	2.3289289	1.5347023	2.3289289	1.534603	2.3289525
6.85	1.534103	2.3211365	1.534103	2.3211365	1.5341031	2.3211365	1.5340058	2.3211592
6.86	1.5331682	2.3119086	1.5331682	2.3119086	1.5331683	2.3119086	1.5330732	2.3119304
6.87	1.531911	2.3013468	1.531911	2.3013468	1.5319111	2.3013468	1.5318182	2.3013677
6.88	1.5303458	2.2895588	1.5303458	2.2895588	1.5303459	2.2895588	1.5302554	2.2895787
6.89	1.528489	2.2766573	1.528489	2.2766573	1.528489	2.2766573	1.528401	2.2766764
6.9	1.5263583	2.2627595	1.5263583	2.2627595	1.5263584	2.2627595	1.5262728	2.2627778
6.91	1.5239736	2.247986	1.5239736	2.247986	1.5239737	2.247986	1.5238906	2.2480035
6.92	1.5213566	2.2324599	1.5213567	2.2324599	1.5213567	2.2324599	1.5212762	2.2324766
6.93	1.5185311	2.2163063	1.5185311	2.2163063	1.5185312	2.2163063	1.5184531	2.2163222
6.94	1.5155228	2.1996509	1.5155228	2.1996509	1.5155229	2.1996509	1.5154473	2.1996662
6.95	1.5123596	2.1826199	1.5123596	2.1826199	1.5123596	2.1826199	1.5122865	2.1826345
6.96	1.5090711	2.1653386	1.5090711	2.1653386	1.5090712	2.1653386	1.5090004	2.1653527
6.97	1.5056893	2.1479312	1.5056893	2.1479312	1.5056894	2.1479312	1.5056209	2.1479447
6.98	1.5022477	2.1305196	1.5022477	2.1305196	1.5022478	2.1305196	1.5021815	2.1305327
6.99	1.4987815	2.1132232	1.4987815	2.1132232	1.4987815	2.1132232	1.4987174	2.1132359
7	1.4953274	2.0961583	1.4953274	2.0961583	1.4953275	2.0961583	1.4952654	2.0961705
7.01	1.4919235	2.0794371	1.4919235	2.0794371	1.4919235	2.0794371	1.4918634	2.0794491
7.02	1.4886086	2.0631679	1.4886086	2.0631678	1.4886087	2.0631678	1.4885503	2.0631796
7.03	1.4854224	2.0474539	1.4854224	2.0474539	1.4854225	2.0474539	1.4853658	2.0474654
7.04	1.4824048	2.0323934	1.4824048	2.0323933	1.4824049	2.0323933	1.4823498	2.0324047
7.05	1.4795956	2.0180789	1.4795957	2.0180789	1.4795957	2.0180789	1.4795421	2.0180902
7.06	1.4770342	2.0045971	1.4770342	2.0045971	1.4770343	2.0045971	1.476982	2.0046084
7.07	1.474759	1.9920286	1.474759	1.9920285	1.4747591	1.9920286	1.4747081	1.9920399
7.08	1.4728072	1.9804472	1.4728073	1.9804472	1.4728073	1.9804472	1.4727574	1.9804586
7.09	1.4712142	1.9699201	1.4712142	1.9699201	1.4712143	1.9699201	1.4711653	1.9699316
7.1	1.4700131	1.9605074	1.4700131	1.9605074	1.4700131	1.9605074	1.469965	1.9605191
7.11	1.4692343	1.9522619	1.4692343	1.9522619	1.4692344	1.9522619	1.469187	1.9522738
7.12	1.4689054	1.9452287	1.4689054	1.9452287	1.4689054	1.9452287	1.4688587	1.9452409
7.13	1.46905	1.9394454	1.46905	1.9394454	1.46905	1.9394454	1.4690038	1.9394579
7.14	1.469688	1.9349411	1.469688	1.9349411	1.4696881	1.9349411	1.4696422	1.9349539
7.15	1.4708351	1.9317369	1.4708351	1.9317369	1.4708351	1.9317369	1.4707895	1.9317501
7.16	1.4725021	1.9298453	1.4725021	1.9298453	1.4725021	1.9298453	1.4724567	1.9298589
7.17	1.4746948	1.9292699	1.4746948	1.9292699	1.4746948	1.9292699	1.4746494	1.9292839
7.18	1.477414	1.9300051	1.477414	1.930005	1.477414	1.9300051	1.4773685	1.9300196
7.19	1.4806547	1.9320359	1.4806547	1.9320359	1.4806547	1.9320359	1.4806091	1.9320509
7.2	1.4844063	1.9353377	1.4844063	1.9353377	1.4844063	1.9353377	1.4843605	1.9353532
7.21	1.4886525	1.9398758	1.4886525	1.9398758	1.4886525	1.9398758	1.4886063	1.9398918
7.22	1.493371	1.9456053	1.493371	1.9456053	1.493371	1.9456053	1.4933243	1.9456219
7.23	1.4985335	1.9524705	1.4985335	1.9524705	1.4985336	1.9524705	1.4984864	1.9524877
7.24	1.5041062	1.9604054	1.5041062	1.9604054	1.5041062	1.9604054	1.5040585	1.9604232
7.25	1.5100492	1.9693328	1.5100492	1.9693328	1.5100492	1.9693328	1.5100008	1.9693511
7.26	1.5163171	1.9791644	1.5163171	1.9791644	1.5163171	1.9791644	1.516268	1.9791832
7.27	1.5228594	1.9898009	1.5228594	1.9898009	1.5228594	1.9898009	1.5228095	1.9898203
7.28	1.5296206	2.0011322	1.5296206	2.0011322	1.5296206	2.0011322	1.5295698	2.0011521
7.29	1.5365406	2.0130374	1.5365406	2.0130374	1.5365406	2.0130374	1.536489	2.0130578
7.3	1.5435554	2.0253851	1.5435554	2.0253851	1.5435554	2.0253851	1.543503	2.025406
7.31	1.5505976	2.0380342	1.5505976	2.0380342	1.5505976	2.0380342	1.5505442	2.0380556
7.32	1.5575969	2.0508345	1.5575969	2.0508344	1.5575969	2.0508345	1.5575427	2.0508562
7.33	1.5644808	2.0636272	1.5644808	2.0636272	1.5644808	2.0636272	1.5644258	2.0636493
7.34	1.5711759	2.076247	1.5711759	2.076247	1.5711759	2.076247	1.5711201	2.0762694
7.35	1.577608	2.0885224	1.577608	2.0885224	1.577608	2.0885224	1.5775515	2.088545
7.36	1.5837033	2.1002779	1.5837034	2.1002778	1.5837034	2.1002779	1.5836462	2.1003006
7.37	1.5893896	2.1113353	1.5893896	2.1113353	1.5893896	2.1113353	1.5893319	2.1113582
7.38	1.5945966	2.1215161	1.5945966	2.1215161	1.5945967	2.1215161	1.5945385	2.121539
7.39	1.5992573	2.1306433	1.5992573	2.1306433	1.5992573	2.1306433	1.5991988	2.1306661
7.4	1.6033087	2.1385438	1.6033087	2.1385438	1.6033087	2.1385438	1.6032501	2.1385665
7.41	1.6066927	2.1450509	1.6066927	2.1450509	1.6066928	2.1450509	1.6066342	2.1450732
7.42	1.6093572	2.150006	1.6093572	2.1500059	1.6093572	2.1500059	1.6092988	2.1500279
7.43	1.6112562	2.1532618	1.6112562	2.1532618	1.6112563	2.1532618	1.6111983	2.1532833
7.44	1.6123511	2.1546844	1.6123511	2.1546844	1.6123511	2.1546844	1.6122938	2.1547052
7.45	1.6126107	2.1541551	1.6126108	2.1541551	1.6126108	2.1541551	1.6125543	2.1541752
7.46	1.6120123	2.1515728	1.6120124	2.1515728	1.6120124	2.1515728	1.6119569	2.1515921
7.47	1.6105413	2.1468559	1.6105414	2.1468559	1.6105414	2.1468559	1.6104872	2.1468743
7.48	1.6081917	2.1399432	1.6081917	2.1399432	1.6081918	2.1399432	1.6081391	2.1399606
7.49	1.604966	2.1307956	1.6049661	2.1307956	1.6049661	2.1307956	1.6049151	2.1308118
7.5	1.6008752	2.1193967	1.6008753	2.1193967	1.6008753	2.1193967	1.6008262	2.1194117
7.51	1.5959383	2.1057531	1.5959383	2.1057531	1.5959383	2.1057531	1.5958913	2.1057667
7.52	1.5901817	2.0898941	1.5901817	2.0898941	1.5901818	2.0898941	1.590137	2.0899063
7.53	1.5836393	2.071872	1.5836393	2.071872	1.5836393	2.071872	1.583597	2.0718827
7.54	1.5763511	2.0517603	1.5763511	2.0517603	1.5763511	2.0517603	1.5763113	2.0517695
7.55	1.5683625	2.0296531	1.5683625	2.0296531	1.5683625	2.0296531	1.5683253	2.0296607
7.56	1.5597239	2.0056635	1.5597239	2.0056635	1.5597239	2.0056635	1.5596894	2.0056694
7.57	1.5504893	1.9799213	1.5504893	1.9799212	1.5504893	1.9799213	1.5504575	1.9799255
7.58	1.5407154	1.952571	1.5407154	1.9525709	1.5407154	1.952571	1.5406864	1.9525734
7.59	1.5304606	1.9237698	1.5304606	1.9237698	1.5304607	1.9237698	1.5304343	1.9237705
7.6	1.5197843	1.8936849	1.5197843	1.8936849	1.5197843	1.8936849	1.5197606	1.8936839
7.61	1.5087454	1.8624911	1.5087454	1.8624911	1.5087454	1.8624911	1.5087242	1.8624884
7.62	1.4974019	1.8303682	1.4974019	1.8303682	1.4974019	1.8303682	1.4973832	1.8303638
7.63	1.4858096	1.7974984	1.4858096	1.7974984	1.4858096	1.7974984	1.4857932	1.7974923
7.64	1.4740218	1.7640643	1.4740218	1.7640642	1.4740218	1.7640642	1.4740075	1.7640565
7.65	1.4620883	1.7302463	1.4620883	1.7302463	1.4620883	1.7302463	1.462076	1.730237
7.66	1.450055	1.6962211	1.450055	1.6962211	1.450055	1.6962211	1.4500445	1.6962103
7.67	1.4379635	1.6621592	1.4379635	1.6621592	1.4379635	1.6621592	1.4379546	1.6621469
7.68	1.4258505	1.6282239	1.4258506	1.6282239	1.4258506	1.6282239	1.4258431	1.6282103
7.69	1.4137484	1.5945696	1.4137484	1.5945696	1.4137484	1.5945696	1.413742	1.5945547
7.7	1.401684	1.5613408	1.401684	1.5613408	1.401684	1.5613408	1.4016786	1.5613248
7.71	1.3896798	1.5286716	1.3896798	1.5286715	1.3896799	1.5286716	1.3896753	1.5286545
7.72	1.3777536	1.4966843	1.3777537	1.4966843	1.3777537	1.4966843	1.3777497	1.4966662
7.73	1.3659189	1.4654899	1.3659189	1.4654899	1.3659189	1.4654899	1.3659153	1.465471
7.74	1.3541851	1.4351876	1.3541851	1.4351875	1.3541851	1.4351876	1.3541817	1.4351679
7.75	1.3425584	1.4058645	1.3425584	1.4058644	1.3425584	1.4058645	1.3425551	1.4058442
7.76	1.3310421	1.3775963	1.3310421	1.3775963	1.3310421	1.3775963	1.3310387	1.3775756
7.77	1.319637	1.3504474	1.319637	1.3504474	1.319637	1.3504474	1.3196334	1.3504264
7.78	1.3083424	1.3244714	1.3083424	1.3244714	1.3083424	1.3244714	1.3083384	1.3244501
7.79	1.2971566	1.2997115	1.2971566	1.2997115	1.2971566	1.2997115	1.2971522	1.2996901
7.8	1.2860774	1.2762015	1.2860775	1.2762015	1.2860775	1.2762015	1.2860725	1.2761801
7.81	1.2751031	1.2539661	1.2751031	1.2539661	1.2751031	1.2539661	1.2750975	1.2539447
7.82	1.2642324	1.2330218	1.2642324	1.2330218	1.2642324	1.2330218	1.2642262	1.2330007
7.83	1.2534658	1.2133779	1.2534658	1.2133778	1.2534658	1.2133779	1.2534589	1.213357
7.84	1.2428053	1.1950365	1.2428053	1.1950365	1.2428053	1.1950365	1.2427978	1.195016
7.85	1.2322556	1.1779941	1.2322556	1.1779941	1.2322556	1.1779941	1.2322474	1.1779741
7.86	1.2218236	1.1622419	1.2218236	1.1622419	1.2218236	1.1622419	1.2218147	1.1622225
7.87	1.2115192	1.1477664	1.2115192	1.1477664	1.2115192	1.1477664	1.2115096	1.1477476
7.88	1.2013553	1.1345502	1.2013553	1.1345502	1.2013553	1.1345502	1.201345	1.1345321
7.89	1.1913477	1.1225727	1.1913477	1.1225727	1.1913477	1.1225727	1.1913368	1.1225554
7.9	1.1815154	1.1118104	1.1815155	1.1118104	1.1815155	1.1118104	1.1815039	1.1117939
7.91	1.1718805	1.1022378	1.1718805	1.1022378	1.1718805	1.1022378	1.1718684	1.1022221
7.92	1.1624675	1.0938276	1.1624675	1.0938276	1.1624675	1.0938276	1.1624549	1.0938128
7.93	1.1533037	1.0865512	1.1533038	1.0865512	1.1533038	1.0865512	1.1532906	1.0865372
7.94	1.1444188	1.080379	1.1444188	1.080379	1.1444188	1.080379	1.1444052	1.080366
7.95	1.135844	1.0752811	1.135844	1.0752811	1.135844	1.0752811	1.13583	1.075269
7.96	1.1276124	1.0712271	1.1276124	1.0712271	1.1276124	1.0712271	1.127598	1.0712159
7.97	1.1197582	1.0681868	1.1197582	1.0681868	1.1197582	1.0681868	1.1197434	1.0681765
7.98	1.1123163	1.0661302	1.1123164	1.0661302	1.1123164	1.0661302	1.1123012	1.0661207
7.99	1.1053221	1.0650276	1.1053222	1.0650276	1.1053222	1.0650276	1.1053067	1.0650191
8	1.0988108	1.0648502	1.0988108	1.0648502	1.0988108	1.0648502	1.0987951	1.0648425
8.01	1.0928172	1.0655697	1.0928172	1.0655697	1.0928173	1.0655697	1.0928013	1.0655628
8.02	1.0873754	1.0671588	1.0873754	1.0671588	1.0873754	1.0671588	1.0873592	1.0671527
8.03	1.0825181	1.0695913	1.0825181	1.0695913	1.0825181	1.0695913	1.0825017	1.0695859
8.04	1.0782768	1.0728418	1.0782768	1.0728418	1.0782768	1.0728418	1.0782603	1.0728371
8.05	1.074681	1.0768862	1.074681	1.0768862	1.074681	1.0768862	1.0746643	1.0768823
8.06	1.0717582	1.0817019	1.0717582	1.0817018	1.0717582	1.0817019	1.0717414	1.0816985
8.07	1.0695338	1.0872668	1.0695338	1.0872668	1.0695338	1.0872668	1.0695168	1.0872641
8.08	1.0680304	1.0935609	1.0680304	1.0935608	1.0680304	1.0935609	1.0680134	1.0935587
8.09	1.0672683	1.1005649	1.0672683	1.1005648	1.0672683	1.1005649	1.0672512	1.1005632
8.1	1.0672646	1.108261	1.0672646	1.108261	1.0672646	1.108261	1.0672475	1.1082598
8.11	1.0680338	1.1166331	1.0680338	1.116633	1.0680338	1.116633	1.0680166	1.1166323
8.12	1.0695871	1.1256657	1.0695871	1.1256657	1.0695871	1.1256657	1.0695699	1.1256653
8.13	1.0719328	1.1353453	1.0719328	1.1353453	1.0719328	1.1353453	1.0719156	1.1353453
8.14	1.0750758	1.1456593	1.0750758	1.1456593	1.0750758	1.1456593	1.0750586	1.1456596
8.15	1.0790177	1.1565963	1.0790178	1.1565963	1.0790178	1.1565963	1.0790006	1.1565969
8.16	1.0837571	1.1681463	1.0837571	1.1681463	1.0837571	1.1681463	1.08374	1.1681471
8.17	1.089289	1.1803001	1.089289	1.1803001	1.089289	1.1803001	1.0892719	1.1803012
8.18	1.0956051	1.1930498	1.0956051	1.1930498	1.0956051	1.1930498	1.095588	1.1930511
8.19	1.1026938	1.206388	1.1026938	1.206388	1.1026938	1.206388	1.1026767	1.2063896
8.2	1.1105401	1.2203083	1.1105401	1.2203083	1.1105401	1.2203083	1.110523	1.2203101
8.21	1.1191255	1.2348046	1.1191255	1.2348046	1.1191255	1.2348046	1.1191084	1.2348065
8.22	1.1284284	1.2498712	1.1284284	1.2498712	1.1284284	1.2498712	1.1284113	1.2498733
8.23	1.1384238	1.2655024	1.1384238	1.2655024	1.1384238	1.2655024	1.1384066	1.2655048
8.24	1.1490833	1.2816927	1.1490833	1.2816927	1.1490833	1.2816927	1.1490661	1.2816952
8.25	1.1603755	1.2984359	1.1603755	1.2984359	1.1603755	1.2984359	1.1603582	1.2984386
8.26	1.1722657	1.3157253	1.1722658	1.3157253	1.1722658	1.3157253	1.1722484	1.3157282
8.27	1.1847165	1.3335531	1.1847165	1.3335531	1.1847165	1.3335531	1.184699	1.3335563
8.28	1.1976872	1.3519104	1.1976872	1.3519104	1.1976872	1.3519104	1.1976695	1.3519139
8.29	1.2111347	1.370787	1.2111347	1.370787	1.2111347	1.370787	1.2111167	1.3707907
8.3	1.225013	1.3901707	1.225013	1.3901707	1.225013	1.3901707	1.2249948	1.3901747
8.31	1.2392742	1.4100476	1.2392742	1.4100476	1.2392742	1.4100476	1.2392557	1.4100519
8.32	1.2538677	1.4304012	1.2538677	1.4304012	1.2538677	1.4304012	1.2538489	1.4304059
8.33	1.2687415	1.4512131	1.2687415	1.4512131	1.2687415	1.4512131	1.2687222	1.4512181
8.34	1.2838417	1.472462	1.2838417	1.472462	1.2838417	1.472462	1.2838219	1.4724675
8.35	1.299113	1.4941242	1.299113	1.4941242	1.299113	1.4941242	1.2990927	1.4941301
8.36	1.3144995	1.5161735	1.3144995	1.5161735	1.3144995	1.5161735	1.3144785	1.5161798
8.37	1.3299442	1.5385808	1.3299442	1.5385808	1.3299442	1.5385808	1.3299226	1.5385877
8.38	1.3453901	1.561315	1.3453901	1.561315	1.3453901	1.561315	1.3453677	1.5613224
8.39	1.3607802	1.5843422	1.3607802	1.5843422	1.3607802	1.5843422	1.360757	1.5843503
8.4	1.376058	1.6076268	1.376058	1.6076268	1.3760581	1.6076268	1.376034	1.6076355
8.41	1.3911682	1.6311316	1.3911682	1.6311316	1.3911682	1.6311316	1.3911432	1.631141
8.42	1.4060561	1.6548178	1.4060561	1.6548177	1.4060561	1.6548178	1.4060301	1.6548278
8.43	1.4206694	1.6786456	1.4206694	1.6786456	1.4206694	1.6786456	1.4206423	1.6786564
8.44	1.4349576	1.7025751	1.4349576	1.7025751	1.4349576	1.7025751	1.4349293	1.7025867
8.45	1.4488726	1.7265666	1.4488726	1.7265666	1.4488726	1.7265666	1.4488431	1.726579
8.46	1.4623694	1.7505806	1.4623694	1.7505806	1.4623694	1.7505806	1.4623385	1.7505938
8.47	1.4754061	1.7745791	1.4754061	1.7745791	1.4754061	1.7745791	1.4753738	1.7745932
8.48	1.4879444	1.7985258	1.4879444	1.7985258	1.4879444	1.7985258	1.4879106	1.7985409
8.49	1.4999499	1.8223868	1.4999499	1.8223867	1.4999499	1.8223868	1.4999145	1.8224028
8.5	1.5113923	1.8461306	1.5113923	1.8461306	1.5113923	1.8461306	1.5113552	1.8461476
8.51	1.5222457	1.8697291	1.5222457	1.8697291	1.5222457	1.8697291	1.5222068	1.8697471
8.52	1.532489	1.8931576	1.532489	1.8931576	1.532489	1.8931576	1.5324483	1.8931767
8.53	1.5421058	1.9163952	1.5421058	1.9163952	1.5421058	1.9163952	1.5420631	1.9164153
8.54	1.5510846	1.9394246	1.5510846	1.9394246	1.5510846	1.9394246	1.5510398	1.9394458
8.55	1.5594191	1.9622326	1.559419	1.9622326	1.5594191	1.9622326	1.559372	1.9622548
8.56	1.5671077	1.9848095	1.5671077	1.9848095	1.5671077	1.9848095	1.5670584	1.9848329
8.57	1.5741545	2.0071494	1.5741545	2.0071494	1.5741545	2.0071494	1.5741028	2.0071738
8.58	1.580568	2.0292493	1.580568	2.0292493	1.580568	2.0292493	1.5805138	2.0292749
8.59	1.5863619	2.0511093	1.5863619	2.0511093	1.5863619	2.0511093	1.5863051	2.0511361
8.6	1.5915549	2.0727314	1.5915549	2.0727314	1.5915549	2.0727314	1.5914953	2.0727593
8.61	1.5961698	2.0941193	1.5961698	2.0941193	1.5961698	2.0941193	1.5961074	2.0941483
8.62	1.600234	2.1152772	1.600234	2.1152772	1.600234	2.1152772	1.6001686	2.1153073
8.63	1.6037788	2.1362094	1.6037788	2.1362094	1.6037788	2.1362094	1.6037104	2.1362406
8.64	1.6068392	2.1569193	1.6068392	2.1569193	1.6068392	2.1569193	1.6067676	2.1569516
8.65	1.6094534	2.1774084	1.6094534	2.1774084	1.6094534	2.1774084	1.6093785	2.1774418
8.66	1.6116623	2.1976756	1.6116623	2.1976756	1.6116623	2.1976756	1.611584	2.19771
8.67	1.6135091	2.217716	1.6135091	2.217716	1.6135092	2.217716	1.6134275	2.2177514
8.68	1.615039	2.2375204	1.615039	2.2375203	1.615039	2.2375204	1.6149539	2.2375566
8.69	1.6162983	2.2570741	1.6162983	2.2570741	1.6162983	2.2570741	1.6162097	2.2571112
8.7	1.6173338	2.2763567	1.6173338	2.2763567	1.6173339	2.2763567	1.6172417	2.2763945
8.71	1.6181929	2.295341	1.6181929	2.295341	1.6181929	2.295341	1.6180972	2.2953795
8.72	1.6189221	2.313993	1.6189221	2.313993	1.6189221	2.313993	1.6188229	2.3140321
8.73	1.6195672	2.3322709	1.6195672	2.3322709	1.6195672	2.3322709	1.6194646	2.3323105
8.74	1.6201726	2.3501257	1.6201726	2.3501256	1.6201726	2.3501256	1.6200666	2.3501657
8.75	1.6207806	2.3675007	1.6207806	2.3675007	1.6207806	2.3675007	1.6206713	2.367541
8.76	1.6214311	2.3843319	1.6214311	2.3843319	1.6214312	2.3843319	1.6213188	2.3843724
8.77	1.6221614	2.4005484	1.6221614	2.4005484	1.6221615	2.4005484	1.6220461	2.400589
8.78	1.6230057	2.416073	1.6230057	2.416073	1.6230057	2.416073	1.6228876	2.4161135
8.79	1.6239947	2.430823	1.6239947	2.430823	1.6239947	2.430823	1.6238742	2.4308634
8.8	1.6251557	2.4447112	1.6251557	2.4447112	1.6251558	2.4447112	1.625033	2.4447513
8.81	1.6265127	2.4576474	1.6265127	2.4576474	1.6265127	2.4576474	1.6263881	2.4576871
8.82	1.6280856	2.4695391	1.6280856	2.4695391	1.6280856	2.4695391	1.6279594	2.4695782
8.83	1.6298909	2.4802938	1.6298909	2.4802937	1.629891	2.4802938	1.6297636	2.4803322
8.84	1.6319418	2.4898202	1.6319419	2.4898202	1.6319419	2.4898202	1.6318137	2.4898578
8.85	1.6342481	2.4980302	1.6342481	2.4980302	1.6342481	2.4980302	1.6341196	2.4980669
8.86	1.6368163	2.5048405	1.6368163	2.5048405	1.6368163	2.5048405	1.6366879	2.5048762
8.87	1.6396503	2.5101746	1.6396503	2.5101746	1.6396503	2.5101746	1.6395223	2.5102091
8.88	1.6427513	2.5139643	1.6427513	2.5139642	1.6427514	2.5139643	1.6426243	2.5139975
8.89	1.6461184	2.5161515	1.6461184	2.5161514	1.6461185	2.5161515	1.6459928	2.5161833
8.9	1.6497487	2.5166901	1.6497488	2.51669	1.6497488	2.5166901	1.6496249	2.5167205
8.91	1.6536376	2.5155469	1.6536376	2.5155469	1.6536377	2.5155469	1.653516	2.5155757
8.92	1.6577791	2.5127031	1.6577792	2.5127031	1.6577792	2.5127031	1.6576601	2.5127303
8.93	1.6621663	2.5081549	1.6621663	2.5081549	1.6621664	2.5081549	1.6620503	2.5081805
8.94	1.6667911	2.5019147	1.6667911	2.5019147	1.6667912	2.5019147	1.6666784	2.5019385
8.95	1.6716449	2.4940109	1.671645	2.4940109	1.6716451	2.4940109	1.671536	2.4940329
8.96	1.6767186	2.4844883	1.6767186	2.4844883	1.6767187	2.4844883	1.6766136	2.4845085
8.97	1.6820023	2.4734078	1.6820023	2.4734077	1.6820024	2.4734078	1.6819014	2.4734261
8.98	1.6874857	2.4608457	1.6874858	2.4608456	1.6874858	2.4608456	1.6873892	2.4608622
8.99	1.6931583	2.446893	1.6931584	2.4468929	1.6931584	2.446893	1.6930663	2.4469077
9	1.6990088	2.4316544	1.6990089	2.4316543	1.6990089	2.4316543	1.6989215	2.4316672
9.01	1.7050254	2.4152466	1.7050255	2.4152466	1.7050255	2.4152466	1.7049428	2.4152576
9.02	1.7111956	2.3977971	1.7111957	2.3977971	1.7111958	2.3977971	1.7111177	2.3978064
9.03	1.7175061	2.3794425	1.7175062	2.3794425	1.7175062	2.3794425	1.7174329	2.37945
9.04	1.7239425	2.3603263	1.7239425	2.3603263	1.7239426	2.3603263	1.7238739	2.3603322
9.05	1.7304893	2.3405973	1.7304893	2.3405973	1.7304894	2.3405973	1.7304252	2.3406016
9.06	1.7371299	2.3204078	1.73713	2.3204077	1.73713	2.3204078	1.7370703	2.3204105
9.07	1.7438463	2.2999111	1.7438463	2.2999111	1.7438463	2.2999111	1.7437909	2.2999125
9.08	1.7506188	2.2792606	1.7506188	2.2792606	1.7506189	2.2792606	1.7505675	2.2792606
9.09	1.7574263	2.2586068	1.7574264	2.2586067	1.7574264	2.2586068	1.7573789	2.2586055
9.1	1.7642462	2.2380964	1.7642463	2.2380963	1.7642463	2.2380964	1.7642025	2.238094
9.11	1.7710541	2.2178706	1.7710542	2.2178706	1.7710542	2.2178706	1.7710138	2.2178672
9.12	1.7778239	2.1980635	1.777824	2.1980634	1.777824	2.1980635	1.7777868	2.1980592
9.13	1.7845282	2.178801	1.7845282	2.1788009	1.7845283	2.178801	1.7844939	2.178796
9.14	1.7911377	2.1601995	1.7911378	2.1601995	1.7911378	2.1601995	1.7911062	2.1601939
9.15	1.7976222	2.1423652	1.7976222	2.1423652	1.7976223	2.1423652	1.797593	2.1423592
9.16	1.8039498	2.1253934	1.8039499	2.1253933	1.8039499	2.1253934	1.8039229	2.125387
9.17	1.8100879	2.1093675	1.810088	2.1093675	1.810088	2.1093675	1.8100629	2.1093609
9.18	1.8160029	2.0943592	1.816003	2.0943592	1.816003	2.0943592	1.8159796	2.0943526
9.19	1.8216606	2.0804278	1.8216606	2.0804278	1.8216606	2.0804278	1.8216388	2.0804212
9.2	1.8270265	2.0676203	1.8270265	2.0676203	1.8270265	2.0676203	1.827006	2.0676139
9.21	1.8320661	2.0559712	1.8320661	2.0559712	1.8320661	2.0559712	1.8320467	2.0559651
9.22	1.8367452	2.0455032	1.8367452	2.0455032	1.8367453	2.0455032	1.8367266	2.0454975
9.23	1.8410301	2.0362269	1.8410301	2.0362269	1.8410302	2.0362269	1.8410122	2.0362217
9.24	1.8448882	2.0281415	1.8448882	2.0281415	1.8448882	2.0281415	1.8448709	2.028137
9.25	1.848288	2.0212353	1.848288	2.0212353	1.8482881	2.0212353	1.848271	2.0212315
9.26	1.8512	2.0154859	1.8512	2.0154859	1.8512	2.0154859	1.8511832	2.015483
9.27	1.8535965	2.0108618	1.8535965	2.0108618	1.8535965	2.0108618	1.8535798	2.0108597
9.28	1.8554523	2.007322	1.8554523	2.007322	1.8554523	2.007322	1.8554355	2.0073209
9.29	1.8567451	2.0048176	1.8567451	2.0048176	1.8567451	2.0048176	1.8567281	2.0048175
9.3	1.8574558	2.0032923	1.8574558	2.0032923	1.8574558	2.0032923	1.8574385	2.0032933
9.31	1.8575686	2.0026835	1.8575686	2.0026835	1.8575686	2.0026836	1.8575509	2.0026857
9.32	1.8570716	2.0029232	1.8570716	2.0029231	1.8570716	2.0029232	1.8570534	2.0029264
9.33	1.8559569	2.0039384	1.8559569	2.0039384	1.8559569	2.0039384	1.8559381	2.0039429
9.34	1.8542211	2.0056534	1.8542211	2.0056534	1.8542211	2.0056534	1.8542015	2.0056591
9.35	1.851865	2.0079894	1.8518651	2.0079894	1.8518651	2.0079894	1.8518447	2.0079962
9.36	1.8488943	2.0108661	1.8488943	2.0108661	1.8488943	2.0108661	1.8488731	2.0108741
9.37	1.845319	2.0142027	1.845319	2.0142027	1.8453191	2.0142027	1.8452969	2.0142119
9.38	1.8411544	2.0179186	1.8411544	2.0179186	1.8411544	2.0179186	1.8411312	2.0179289
9.39	1.8364198	2.0219343	1.8364198	2.0219343	1.8364198	2.0219343	1.8363956	2.0219457
9.4	1.8311393	2.026172	1.8311393	2.026172	1.8311393	2.026172	1.831114	2.0261845
9.41	1.8253414	2.0305567	1.8253414	2.0305567	1.8253415	2.0305567	1.8253151	2.0305702
9.42	1.8190587	2.0350166	1.8190587	2.0350166	1.8190587	2.0350166	1.8190312	2.035031
9.43	1.8123273	2.0394832	1.8123273	2.0394832	1.8123274	2.0394832	1.8122987	2.0394985
9.44	1.8051869	2.0438922	1.8051869	2.0438922	1.8051869	2.0438922	1.8051571	2.0439084
9.45	1.79768	2.048184	1.79768	2.048184	1.79768	2.048184	1.797649	2.0482009
9.46	1.7898518	2.0523029	1.7898518	2.0523029	1.7898518	2.0523029	1.7898197	2.0523205
9.47	1.7817494	2.0561984	1.7817494	2.0561984	1.7817494	2.0561984	1.7817161	2.0562167
9.48	1.7734213	2.0598243	1.7734213	2.0598243	1.7734213	2.0598243	1.773387	2.059843
9.49	1.7649172	2.0631386	1.7649172	2.0631386	1.7649172	2.0631386	1.7648819	2.0631579
9.5	1.7562871	2.066104	1.7562871	2.066104	1.7562871	2.066104	1.7562508	2.0661236
9.51	1.7475809	2.068687	1.7475809	2.068687	1.7475809	2.068687	1.7475437	2.0687069
9.52	1.738848	2.0708577	1.738848	2.0708577	1.738848	2.0708577	1.73881	2.0708778
9.53	1.7301367	2.0725897	1.7301367	2.0725897	1.7301368	2.0725897	1.7300981	2.0726099
9.54	1.7214941	2.0738592	1.7214941	2.0738592	1.7214941	2.0738592	1.7214548	2.0738795
9.55	1.7129649	2.0746453	1.712965	2.0746453	1.712965	2.0746453	1.7129251	2.0746655
9.56	1.7045922	2.0749291	1.7045922	2.0749291	1.7045922	2.0749291	1.704552	2.0749491
9.57	1.6964161	2.0746933	1.6964161	2.0746933	1.6964161	2.0746933	1.6963756	2.0747131
9.58	1.6884743	2.0739226	1.6884743	2.0739226	1.6884743	2.0739226	1.6884336	2.0739421
9.59	1.6808014	2.0726026	1.6808014	2.0726026	1.6808014	2.0726026	1.6807607	2.0726217
9.6	1.6734292	2.0707202	1.6734292	2.0707202	1.6734292	2.0707202	1.6733885	2.0707388
9.61	1.6663861	2.0682631	1.6663862	2.0682631	1.6663862	2.0682631	1.6663457	2.0682812
9.62	1.6596978	2.0652203	1.6596978	2.0652203	1.6596978	2.0652203	1.6596578	2.0652378
9.63	1.6533865	2.0615814	1.6533865	2.0615814	1.6533865	2.0615814	1.6533469	2.0615981
9.64	1.6474714	2.0573374	1.6474715	2.0573374	1.6474715	2.0573374	1.6474325	2.0573533
9.65	1.6419692	2.0524805	1.6419692	2.0524805	1.6419692	2.0524805	1.641931	2.0524955
9.66	1.6368931	2.0470043	1.6368931	2.0470043	1.6368931	2.0470043	1.6368558	2.0470184
9.67	1.6322543	2.0409046	1.6322543	2.0409046	1.6322543	2.0409046	1.6322179	2.0409177
9.68	1.6280609	2.0341792	1.6280609	2.0341792	1.6280609	2.0341792	1.6280257	2.0341912
9.69	1.6243191	2.0268286	1.6243191	2.0268286	1.6243191	2.0268286	1.6242851	2.0268395
9.7	1.6210325	2.0188562	1.6210325	2.0188561	1.6210325	2.0188562	1.6209998	2.0188658
9.71	1.6182029	2.0102686	1.6182029	2.0102686	1.6182029	2.0102686	1.6181716	2.0102771
9.72	1.6158299	2.0010765	1.6158299	2.0010765	1.6158299	2.0010765	1.6158001	2.0010836
9.73	1.6139113	1.9912941	1.6139113	1.9912941	1.6139113	1.9912941	1.6138829	1.9912999
9.74	1.612443	1.9809404	1.612443	1.9809404	1.612443	1.9809404	1.6124162	1.9809448
9.75	1.6114191	1.9700385	1.6114191	1.9700385	1.6114191	1.9700385	1.6113939	1.9700415
9.76	1.610832	1.9586163	1.610832	1.9586163	1.610832	1.9586163	1.6108084	1.9586179
9.77	1.6106721	1.9467064	1.6106721	1.9467064	1.6106721	1.9467064	1.6106501	1.9467065
9.78	1.610928	1.9343459	1.610928	1.9343459	1.610928	1.9343459	1.6109076	1.9343445
9.79	1.6115861	1.9215762	1.6115861	1.9215762	1.6115861	1.9215762	1.6115672	1.9215734
9.8	1.6126307	1.9084434	1.6126307	1.9084434	1.6126307	1.9084434	1.6126134	1.908439
9.81	1.6140441	1.8949968	1.6140441	1.8949968	1.6140442	1.8949968	1.6140282	1.894991
9.82	1.6158059	1.8812898	1.6158059	1.8812898	1.615806	1.8812898	1.6157914	1.8812826
9.83	1.6178934	1.8673784	1.6178934	1.8673784	1.6178934	1.8673784	1.6178801	1.8673698
9.84	1.620281	1.8533213	1.620281	1.8533213	1.620281	1.8533213	1.6202689	1.8533113
9.85	1.6229405	1.8391787	1.6229405	1.8391787	1.6229405	1.8391787	1.6229295	1.8391673
9.86	1.6258409	1.8250122	1.6258409	1.8250122	1.6258409	1.8250122	1.6258308	1.8249996
9.87	1.6289483	1.8108838	1.6289483	1.8108838	1.6289484	1.8108838	1.6289391	1.81087
9.88	1.6322264	1.7968555	1.6322264	1.7968555	1.6322264	1.7968555	1.6322179	1.7968406
9.89	1.635636	1.7829884	1.635636	1.7829884	1.635636	1.7829884	1.6356282	1.7829725
9.9	1.6391356	1.7693421	1.6391356	1.769342	1.6391356	1.7693421	1.6391282	1.7693252
9.91	1.6426815	1.755974	1.6426815	1.755974	1.6426815	1.755974	1.6426745	1.7559563
9.92	1.6462282	1.7429391	1.6462282	1.7429391	1.6462282	1.7429391	1.6462215	1.7429207
9.93	1.6497291	1.730289	1.6497291	1.730289	1.6497291	1.730289	1.6497225	1.7302699
9.94	1.6531365	1.7180716	1.6531365	1.7180716	1.6531365	1.7180716	1.6531301	1.7180521
9.95	1.6564027	1.7063309	1.6564027	1.7063309	1.6564027	1.7063309	1.6563962	1.706311
9.96	1.6594801	1.6951063	1.6594801	1.6951063	1.6594801	1.6951063	1.6594735	1.6950861
9.97	1.6623225	1.6844325	1.6623225	1.6844325	1.6623225	1.6844325	1.6623158	1.6844121
9.98	1.6648854	1.6743393	1.6648854	1.6743393	1.6648854	1.6743393	1.6648785	1.674319
9.99	1.6671267	1.6648515	1.6671267	1.6648515	1.6671267	1.6648515	1.6671195	1.6648313
10	1.6690077	1.6559887	1.6690077	1.6559887	1.6690077	1.6559887	1.6690002	1.6559687
10.01	1.6704934	1.6477652	1.6704934	1.6477652	1.6704934	1.6477652	1.6704855	1.6477456
10.02	1.6715537	1.6401905	1.6715537	1.6401904	1.6715537	1.6401905	1.6715455	1.6401713
10.03	1.6721634	1.6332685	1.6721634	1.6332685	1.6721634	1.6332685	1.6721548	1.6332499
10.04	1.6723029	1.6269987	1.6723029	1.6269987	1.6723029	1.6269987	1.6722939	1.6269808
10.05	1.6719587	1.6213757	1.6719587	1.6213757	1.6719587	1.6213757	1.6719493	1.6213586
10.06	1.6711235	1.6163895	1.6711235	1.6163895	1.6711235	1.6163895	1.6711137	1.6163733
10.07	1.6697964	1.6120259	1.6697964	1.6120259	1.6697964	1.6120259	1.6697862	1.6120105
10.08	1.667983	1.6082668	1.667983	1.6082668	1.667983	1.6082668	1.6679724	1.6082524
10.09	1.6656949	1.6050902	1.6656949	1.6050902	1.6656949	1.6050902	1.6656839	1.6050768
10.1	1.6629498	1.602471	1.6629498	1.602471	1.6629498	1.602471	1.6629385	1.6024586
10.11	1.6597711	1.6003809	1.6597712	1.6003809	1.6597712	1.6003809	1.6597594	1.6003697
10.12	1.6561872	1.5987891	1.6561872	1.5987891	1.6561872	1.5987891	1.6561751	1.5987789
10.13	1.6522308	1.5976623	1.6522309	1.5976623	1.6522309	1.5976623	1.6522184	1.5976532
10.14	1.6479386	1.5969653	1.6479386	1.5969653	1.6479386	1.5969653	1.6479259	1.5969573
10.15	1.6433501	1.5966611	1.6433501	1.5966611	1.6433501	1.5966611	1.6433371	1.5966542
10.16	1.6385068	1.5967115	1.6385068	1.5967115	1.6385068	1.5967115	1.6384935	1.5967056
10.17	1.6334517	1.5970772	1.6334517	1.5970772	1.6334517	1.5970772	1.6334382	1.5970723
10.18	1.6282279	1.5977182	1.6282279	1.5977181	1.6282279	1.5977182	1.6282142	1.5977142
10.19	1.622878	1.5985937	1.622878	1.5985937	1.622878	1.5985937	1.622864	1.5985906
10.2	1.6174431	1.599663	1.6174431	1.599663	1.6174431	1.599663	1.617429	1.5996607
10.21	1.611962	1.600885	1.6119621	1.600885	1.6119621	1.600885	1.6119478	1.6008835
10.22	1.6064706	1.6022189	1.6064706	1.6022189	1.6064706	1.6022189	1.6064563	1.6022181
10.23	1.6010006	1.6036239	1.6010006	1.6036239	1.6010006	1.6036239	1.6009862	1.6036237
10.24	1.5955795	1.6050596	1.5955795	1.6050596	1.5955795	1.6050596	1.5955651	1.60506
10.25	1.5902295	1.606486	1.5902295	1.606486	1.5902295	1.606486	1.5902151	1.606487
10.26	1.5849675	1.6078637	1.5849675	1.6078637	1.5849675	1.6078637	1.5849532	1.6078651
10.27	1.5798042	1.6091534	1.5798042	1.6091534	1.5798042	1.6091534	1.5797899	1.6091552
10.28	1.5747443	1.6103168	1.5747443	1.6103167	1.5747443	1.6103168	1.5747302	1.6103189
10.29	1.5697862	1.6113156	1.5697862	1.6113156	1.5697862	1.6113156	1.5697723	1.611318
10.3	1.5649218	1.6121125	1.5649218	1.6121125	1.5649218	1.6121125	1.564908	1.6121151
10.31	1.5601367	1.6126705	1.5601367	1.6126705	1.5601367	1.6126705	1.5601232	1.6126732
10.32	1.5554106	1.6129531	1.5554106	1.6129531	1.5554106	1.6129531	1.5553973	1.612956
10.33	1.5507173	1.6129247	1.5507173	1.6129247	1.5507173	1.6129247	1.5507043	1.6129277
10.34	1.5460254	1.6125502	1.5460254	1.6125502	1.5460254	1.6125502	1.5460127	1.6125532
10.35	1.5412986	1.6117954	1.5412986	1.6117954	1.5412986	1.6117954	1.5412862	1.6117984
10.36	1.5364968	1.610627	1.5364968	1.610627	1.5364968	1.610627	1.5364847	1.6106299
10.37	1.5315765	1.6090127	1.5315765	1.6090127	1.5315765	1.6090127	1.5315648	1.6090156
10.38	1.5264917	1.6069219	1.5264917	1.6069219	1.5264917	1.6069219	1.5264804	1.6069248
10.39	1.5211951	1.6043253	1.5211951	1.6043253	1.5211952	1.6043253	1.5211841	1.6043281
10.4	1.515639	1.6011956	1.515639	1.6011956	1.515639	1.6011956	1.5156283	1.6011983
10.41	1.509776	1.5975079	1.509776	1.5975079	1.509776	1.5975079	1.5097656	1.5975105
10.42	1.5035608	1.5932398	1.5035608	1.5932398	1.5035608	1.5932398	1.5035507	1.5932423
10.43	1.4969505	1.5883721	1.4969505	1.5883721	1.4969505	1.5883721	1.4969408	1.5883746
10.44	1.4899064	1.5828889	1.4899064	1.5828889	1.4899064	1.5828889	1.489897	1.5828913
10.45	1.4823944	1.5767784	1.4823944	1.5767784	1.4823944	1.5767784	1.4823852	1.5767807
10.46	1.4743863	1.5700329	1.4743864	1.5700329	1.4743864	1.5700329	1.4743774	1.5700352
10.47	1.4658606	1.5626496	1.4658606	1.5626496	1.4658606	1.5626496	1.4658519	1.5626518
10.48	1.4568032	1.5546307	1.4568032	1.5546307	1.4568032	1.5546307	1.4567946	1.5546328
10.49	1.4472078	1.5459837	1.4472078	1.5459837	1.4472078	1.5459837	1.4471994	1.5459858
10.5	1.4370767	1.5367219	1.4370767	1.5367219	1.4370767	1.5367219	1.4370685	1.5367239
10.51	1.4264209	1.5268643	1.4264209	1.5268643	1.4264209	1.5268643	1.4264129	1.5268662
10.52	1.4152603	1.5164358	1.4152603	1.5164358	1.4152603	1.5164358	1.4152524	1.5164377
10.53	1.4036235	1.5054675	1.4036235	1.5054675	1.4036235	1.5054675	1.4036157	1.5054693
10.54	1.3915475	1.4939959	1.3915475	1.4939959	1.3915475	1.4939959	1.3915398	1.4939977
10.55	1.3790774	1.4820636	1.3790774	1.4820636	1.3790774	1.4820636	1.3790698	1.4820653
10.56	1.3662659	1.4697181	1.3662659	1.4697181	1.3662659	1.4697181	1.3662584	1.4697197
10.57	1.3531725	1.4570122	1.3531725	1.4570122	1.3531725	1.4570122	1.3531651	1.4570137
10.58	1.3398625	1.4440029	1.3398625	1.4440029	1.3398625	1.4440029	1.3398552	1.4440043
10.59	1.3264063	1.4307512	1.3264063	1.4307512	1.3264063	1.4307512	1.3263992	1.4307525
10.6	1.3128783	1.4173212	1.3128783	1.4173212	1.3128783	1.4173212	1.3128713	1.4173224
10.61	1.2993557	1.4037794	1.2993557	1.4037794	1.2993557	1.4037794	1.2993488	1.4037804
10.62	1.2859176	1.3901939	1.2859176	1.3901939	1.2859176	1.3901939	1.2859108	1.3901949
10.63	1.2726436	1.3766337	1.2726436	1.3766337	1.2726436	1.3766337	1.2726369	1.3766345
10.64	1.2596128	1.3631676	1.2596128	1.3631676	1.2596128	1.3631676	1.2596063	1.3631682
10.65	1.246903	1.3498635	1.246903	1.3498635	1.246903	1.3498635	1.2468967	1.3498639
10.66	1.2345891	1.3367873	1.2345891	1.3367873	1.2345891	1.3367873	1.2345829	1.3367876
10.67	1.2227427	1.3240027	1.2227427	1.3240027	1.2227427	1.3240027	1.2227367	1.3240028
10.68	1.2114307	1.3115694	1.2114307	1.3115694	1.2114307	1.3115694	1.2114249	1.3115693
10.69	1.2007149	1.2995429	1.2007149	1.2995429	1.200715	1.2995429	1.2007094	1.2995426
10.7	1.1906511	1.287974	1.1906511	1.287974	1.1906511	1.287974	1.1906457	1.2879735
10.71	1.1812882	1.2769078	1.1812882	1.2769077	1.1812882	1.2769078	1.181283	1.276907
10.72	1.172668	1.2663829	1.172668	1.2663829	1.172668	1.2663829	1.172663	1.2663819
10.73	1.1648246	1.2564317	1.1648246	1.2564317	1.1648246	1.2564317	1.16482	1.2564305
10.74	1.1577842	1.2470794	1.1577842	1.2470794	1.1577842	1.2470794	1.1577798	1.247078
10.75	1.1515645	1.2383439	1.1515645	1.2383439	1.1515645	1.2383439	1.1515603	1.2383423
10.76	1.1461747	1.2302356	1.1461747	1.2302356	1.1461747	1.2302356	1.1461708	1.2302337
10.77	1.1416155	1.2227572	1.1416155	1.2227572	1.1416155	1.2227572	1.1416117	1.2227551
10.78	1.1378788	1.2159041	1.1378788	1.2159041	1.1378788	1.2159041	1.1378753	1.2159017
10.79	1.1349481	1.209664	1.1349481	1.209664	1.1349481	1.209664	1.1349449	1.2096614
10.8	1.1327985	1.2040176	1.1327985	1.2040176	1.1327985	1.2040176	1.1327955	1.2040147
10.81	1.1313969	1.1989385	1.1313969	1.1989385	1.1313969	1.1989385	1.1313941	1.1989355
10.82	1.1307025	1.1943944	1.1307025	1.1943944	1.1307025	1.1943944	1.1306999	1.1943911
10.83	1.130667	1.1903465	1.130667	1.1903465	1.130667	1.1903465	1.1306646	1.190343
10.84	1.1312354	1.1867511	1.1312354	1.1867511	1.1312354	1.1867511	1.1312332	1.1867474
10.85	1.1323463	1.1835602	1.1323463	1.1835602	1.1323463	1.1835602	1.1323443	1.1835563
10.86	1.1339329	1.1807217	1.1339329	1.1807217	1.133933	1.1807217	1.1339311	1.1807176
10.87	1.1359237	1.1781813	1.1359237	1.1781813	1.1359237	1.1781813	1.1359219	1.178177
10.88	1.138243	1.1758823	1.138243	1.1758823	1.138243	1.1758823	1.1382414	1.1758779
10.89	1.1408124	1.1737678	1.1408124	1.1737678	1.1408124	1.1737678	1.1408109	1.1737632
10.9	1.1435517	1.1717811	1.1435517	1.1717811	1.1435517	1.1717811	1.1435503	1.1717763
10.91	1.1463797	1.1698666	1.1463797	1.1698665	1.1463797	1.1698666	1.1463783	1.1698617
10.92	1.1492154	1.1679713	1.1492154	1.1679713	1.1492154	1.1679713	1.149214	1.1679663
10.93	1.1519794	1.166046	1.1519794	1.166046	1.1519794	1.166046	1.151978	1.166041
10.94	1.1545949	1.1640457	1.1545949	1.1640457	1.1545949	1.1640457	1.1545935	1.1640405
10.95	1.1569887	1.1619308	1.1569887	1.1619308	1.1569887	1.1619308	1.1569872	1.1619256
10.96	1.1590925	1.1596681	1.1590925	1.1596681	1.1590925	1.1596681	1.159091	1.1596629
10.97	1.1608439	1.1572314	1.1608439	1.1572314	1.1608439	1.1572314	1.1608423	1.1572262
10.98	1.1621872	1.154602	1.1621872	1.154602	1.1621873	1.154602	1.1621855	1.1545968
10.99	1.1630747	1.1517692	1.1630747	1.1517692	1.1630747	1.1517692	1.1630728	1.1517641
11	1.1634667	1.1487305	1.1634667	1.1487305	1.1634667	1.1487305	1.1634646	1.1487255
11.01	1.1633327	1.145492	1.1633327	1.145492	1.1633327	1.145492	1.1633304	1.1454872
11.02	1.1626515	1.1420679	1.1626515	1.1420679	1.1626515	1.1420679	1.162649	1.1420633
11.03	1.1614118	1.1384805	1.1614118	1.1384805	1.1614118	1.1384805	1.161409	1.1384761
11.04	1.1596116	1.1347598	1.1596116	1.1347598	1.1596116	1.1347598	1.1596086	1.1347555
11.05	1.157259	1.1309427	1.157259	1.1309427	1.157259	1.1309427	1.1572556	1.1309388
11.06	1.154371	1.127073	1.154371	1.127073	1.154371	1.127073	1.1543673	1.1270694
11.07	1.1509739	1.1231994	1.1509739	1.1231994	1.1509739	1.1231994	1.1509699	1.1231962
11.08	1.147102	1.1193758	1.147102	1.1193758	1.147102	1.1193758	1.1470976	1.119373
11.09	1.1427975	1.1156595	1.1427975	1.1156595	1.1427975	1.1156595	1.1427927	1.1156571
11.1	1.138109	1.1121104	1.138109	1.1121104	1.138109	1.1121104	1.1381038	1.1121085
11.11	1.1330914	1.1087901	1.1330914	1.1087901	1.1330914	1.1087901	1.1330858	1.1087887
11.12	1.127804	1.1057605	1.127804	1.1057605	1.127804	1.1057605	1.1277979	1.1057596
11.13	1.12231	1.1030827	1.12231	1.1030827	1.12231	1.1030827	1.1223034	1.1030824
11.14	1.1166755	1.1008165	1.1166755	1.1008165	1.1166755	1.1008165	1.1166684	1.1008167
11.15	1.1109681	1.0990184	1.1109681	1.0990184	1.1109681	1.0990184	1.1109605	1.0990192
11.16	1.1052558	1.0977418	1.1052558	1.0977418	1.1052558	1.0977418	1.1052477	1.0977432
11.17	1.0996065	1.097035	1.0996065	1.097035	1.0996065	1.097035	1.0995978	1.097037
11.18	1.0940864	1.0969414	1.0940864	1.0969414	1.0940864	1.0969414	1.0940772	1.096944
11.19	1.0887596	1.097498	1.0887596	1.097498	1.0887596	1.097498	1.0887498	1.0975012
11.2	1.0836869	1.0987352	1.0836869	1.0987352	1.0836869	1.0987352	1.0836765	1.098739
11.21	1.0789254	1.1006761	1.0789254	1.1006761	1.0789255	1.1006761	1.0789145	1.1006805
11.22	1.0745277	1.1033363	1.0745278	1.1033363	1.0745278	1.1033363	1.0745162	1.1033413
11.23	1.0705414	1.1067234	1.0705414	1.1067234	1.0705414	1.1067234	1.0705292	1.106729
11.24	1.0670085	1.1108367	1.0670085	1.1108367	1.0670085	1.1108367	1.0669957	1.1108428
11.25	1.0639655	1.1156673	1.0639655	1.1156673	1.0639655	1.1156673	1.0639521	1.1156739
11.26	1.0614426	1.1211981	1.0614426	1.1211981	1.0614426	1.1211981	1.0614287	1.1212051
11.27	1.0594644	1.1274036	1.0594644	1.1274036	1.0594644	1.1274036	1.0594498	1.1274111
11.28	1.0580488	1.1342505	1.0580488	1.1342505	1.0580488	1.1342505	1.0580337	1.1342585
11.29	1.0572079	1.1416979	1.0572079	1.1416979	1.0572079	1.1416979	1.0571923	1.1417062
11.3	1.056948	1.1496975	1.056948	1.1496975	1.056948	1.1496975	1.0569319	1.1497062
11.31	1.0572694	1.1581944	1.0572694	1.1581944	1.0572694	1.1581944	1.0572528	1.1582033
11.32	1.0581672	1.1671273	1.0581672	1.1671273	1.0581672	1.1671273	1.0581502	1.1671365
11.33	1.0596315	1.1764299	1.0596315	1.1764299	1.0596315	1.1764299	1.0596141	1.1764392
11.34	1.0616475	1.1860309	1.0616475	1.1860309	1.0616475	1.1860309	1.0616299	1.1860403
11.35	1.0641966	1.1958553	1.0641967	1.1958552	1.0641967	1.1958553	1.0641787	1.1958648
11.36	1.0672564	1.2058251	1.0672564	1.2058251	1.0672564	1.2058251	1.0672383	1.2058347
11.37	1.0708013	1.2158605	1.0708013	1.2158605	1.0708013	1.2158605	1.0707831	1.21587
11.38	1.0748032	1.2258803	1.0748032	1.2258803	1.0748032	1.2258803	1.0747849	1.2258897
11.39	1.0792321	1.2358035	1.0792321	1.2358035	1.0792321	1.2358035	1.0792139	1.2358127
11.4	1.0840563	1.2455496	1.0840563	1.2455496	1.0840563	1.2455496	1.0840382	1.2455586
11.41	1.0892434	1.2550401	1.0892434	1.2550401	1.0892434	1.2550401	1.0892255	1.2550489
11.42	1.0947605	1.2641992	1.0947605	1.2641992	1.0947605	1.2641992	1.0947429	1.2642076
11.43	1.1005748	1.272954	1.1005748	1.272954	1.1005748	1.272954	1.1005576	1.2729621
11.44	1.106654	1.2812362	1.106654	1.2812362	1.106654	1.2812362	1.1066373	1.2812438
11.45	1.1129668	1.2889817	1.1129668	1.2889817	1.1129668	1.2889817	1.1129506	1.2889888
11.46	1.119483	1.2961318	1.119483	1.2961318	1.119483	1.2961318	1.1194675	1.2961384
11.47	1.126174	1.3026332	1.126174	1.3026332	1.126174	1.3026332	1.1261592	1.3026392
11.48	1.133013	1.3084385	1.133013	1.3084385	1.133013	1.3084385	1.132999	1.3084438
11.49	1.1399749	1.313506	1.1399749	1.313506	1.1399749	1.313506	1.1399619	1.3135106
11.5	1.1470368	1.3178002	1.1470368	1.3178002	1.1470369	1.3178002	1.1470248	1.3178041
11.51	1.1541777	1.3212912	1.1541777	1.3212912	1.1541777	1.3212912	1.1541667	1.3212943
11.52	1.1613785	1.323955	1.1613785	1.323955	1.1613785	1.323955	1.1613686	1.3239573
11.53	1.1686221	1.3257731	1.1686221	1.3257731	1.1686221	1.3257731	1.1686133	1.3257745
11.54	1.175893	1.3267322	1.175893	1.3267322	1.175893	1.3267322	1.1758854	1.3267326
11.55	1.1831774	1.3268237	1.1831774	1.3268237	1.1831774	1.3268237	1.1831711	1.3268232
11.56	1.190463	1.326044	1.190463	1.326044	1.190463	1.326044	1.1904579	1.3260425
11.57	1.1977384	1.3243933	1.1977384	1.3243933	1.1977384	1.3243933	1.1977346	1.3243907
11.58	1.2049934	1.3218757	1.2049934	1.3218757	1.2049934	1.3218757	1.2049909	1.3218721
11.59	1.2122182	1.318499	1.2122182	1.318499	1.2122182	1.318499	1.212217	1.3184943
11.6	1.2194036	1.3142741	1.2194036	1.3142741	1.2194036	1.3142741	1.2194037	1.3142682
11.61	1.2265406	1.3092149	1.2265406	1.3092149	1.2265406	1.3092149	1.226542	1.3092079
11.62	1.2336201	1.3033381	1.2336201	1.3033381	1.2336201	1.3033381	1.2336227	1.3033299
11.63	1.2406325	1.296663	1.2406325	1.296663	1.2406325	1.296663	1.2406363	1.2966536
11.64	1.247568	1.2892114	1.247568	1.2892114	1.247568	1.2892114	1.247573	1.2892008
11.65	1.2544161	1.2810075	1.2544161	1.2810075	1.2544161	1.2810075	1.2544222	1.2809956
11.66	1.2611652	1.2720776	1.2611652	1.2720776	1.2611652	1.2720776	1.2611723	1.2720644
11.67	1.2678029	1.2624506	1.2678029	1.2624506	1.2678029	1.2624506	1.267811	1.2624361
11.68	1.2743158	1.2521575	1.2743158	1.2521575	1.2743158	1.2521575	1.2743247	1.2521417
11.69	1.280689	1.2412316	1.280689	1.2412316	1.280689	1.2412316	1.2806987	1.2412146
11.7	1.2869066	1.2297085	1.2869066	1.2297085	1.2869066	1.2297085	1.286917	1.2296901
11.71	1.2929513	1.2176256	1.2929513	1.2176256	1.2929513	1.2176256	1.2929623	1.2176059
11.72	1.2988043	1.2050227	1.2988043	1.2050227	1.2988043	1.2050227	1.2988158	1.2050018
11.73	1.3044456	1.1919414	1.3044456	1.1919414	1.3044456	1.1919414	1.3044574	1.1919193
11.74	1.3098537	1.1784252	1.3098537	1.1784252	1.3098537	1.1784252	1.3098657	1.1784018
11.75	1.3150058	1.1645188	1.3150058	1.1645188	1.3150058	1.1645188	1.3150179	1.1644942
11.76	1.3198778	1.1502687	1.3198778	1.1502687	1.3198778	1.1502687	1.3198899	1.1502429
11.77	1.3244444	1.1357218	1.3244444	1.1357218	1.3244443	1.1357218	1.3244562	1.1356948
11.78	1.3286788	1.120926	1.3286788	1.120926	1.3286788	1.120926	1.3286904	1.1208979
11.79	1.3325537	1.105929	1.3325537	1.105929	1.3325537	1.105929	1.3325649	1.1058999
11.8	1.3360404	1.0907786	1.3360404	1.0907786	1.3360403	1.0907786	1.336051	1.0907484
11.81	1.3391095	1.0755216	1.3391095	1.0755216	1.3391095	1.0755216	1.3391195	1.0754905
11.82	1.3417311	1.0602036	1.3417311	1.0602036	1.3417311	1.0602036	1.3417404	1.0601716
11.83	1.3438749	1.0448685	1.3438749	1.0448684	1.3438748	1.0448684	1.3438833	1.0448357
11.84	1.3455101	1.0295579	1.3455101	1.0295579	1.3455101	1.0295579	1.3455176	1.0295244
11.85	1.3466064	1.014311	1.3466064	1.014311	1.3466064	1.014311	1.3466128	1.0142769
11.86	1.3471334	0.99916369	1.3471334	0.99916369	1.3471334	0.99916369	1.3471388	0.99912895
11.87	1.3470619	0.9841483	1.3470619	0.9841483	1.3470619	0.9841483	1.3470661	0.98411307
11.88	1.3463632	0.96929356	1.3463632	0.96929356	1.3463632	0.96929356	1.3463662	0.96925791
11.89	1.3450102	0.95462398	1.3450102	0.95462398	1.3450101	0.95462398	1.345012	0.954588
11.9	1.3429774	0.94015986	1.3429774	0.94015986	1.3429774	0.94015986	1.3429781	0.94012364
11.91	1.3402417	0.92591715	1.3402417	0.92591715	1.3402416	0.92591715	1.3402411	0.92588075
11.92	1.336782	0.91190738	1.336782	0.91190738	1.3367819	0.91190738	1.3367802	0.91187091
11.93	1.3325803	0.89813761	1.3325803	0.89813761	1.3325803	0.89813761	1.3325773	0.89810112
11.94	1.3276218	0.88461076	1.3276218	0.88461076	1.3276218	0.88461076	1.3276177	0.88457434
11.95	1.3218953	0.87132562	1.3218953	0.87132562	1.3218953	0.87132562	1.3218901	0.87128934
11.96	1.3153932	0.85827734	1.3153932	0.85827734	1.3153932	0.85827734	1.3153869	0.85824126
11.97	1.3081123	0.84545764	1.3081123	0.84545764	1.3081123	0.84545764	1.308105	0.84542182
11.98	1.3000535	0.83285521	1.3000535	0.83285521	1.3000534	0.83285521	1.3000452	0.83281971
11.99	1.2912222	0.82045632	1.2912222	0.82045632	1.2912222	0.82045632	1.2912131	0.82042119
12	1.2816288	0.80824535	1.2816288	0.80824535	1.2816288	0.80824535	1.2816189	0.80821063
12.01	1.2712881	0.79620519	1.2712881	0.79620519	1.2712881	0.79620519	1.2712775	0.79617092
12.02	1.2602197	0.78431806	1.2602197	0.78431805	1.2602196	0.78431805	1.2602084	0.78428427
12.03	1.2484477	0.77256594	1.2484477	0.77256593	1.2484477	0.77256593	1.2484359	0.77253266
12.04	1.2360011	0.76093134	1.2360011	0.76093134	1.2360011	0.76093134	1.2359888	0.76089859
12.05	1.222913	0.74939788	1.222913	0.74939788	1.222913	0.74939788	1.2229003	0.74936568
12.06	1.2092208	0.73795079	1.2092208	0.73795079	1.2092208	0.73795079	1.2092078	0.73791914
12.07	1.1949658	0.72657758	1.1949658	0.72657758	1.1949658	0.72657758	1.1949525	0.72654648
12.08	1.1801927	0.7152685	1.1801927	0.71526849	1.1801927	0.71526849	1.1801792	0.71523796
12.09	1.1649495	0.70401698	1.1649496	0.70401697	1.1649495	0.70401697	1.164936	0.703987
12.1	1.1492873	0.69282009	1.1492873	0.69282009	1.1492873	0.69282009	1.1492736	0.69279067
12.11	1.1332592	0.68167886	1.1332592	0.68167886	1.1332592	0.68167886	1.1332456	0.68164999
12.12	1.1169206	0.67059849	1.1169206	0.67059849	1.1169206	0.67059849	1.116907	0.67057016
12.13	1.1003283	0.65958855	1.1003283	0.65958855	1.1003283	0.65958855	1.1003148	0.65956076
12.14	1.0835404	0.64866304	1.0835404	0.64866303	1.0835404	0.64866304	1.083527	0.64863577
12.15	1.0666156	0.63784038	1.0666156	0.63784037	1.0666156	0.63784037	1.0666023	0.63781362
12.16	1.0496129	0.62714343	1.0496129	0.62714342	1.0496129	0.62714343	1.0495998	0.62711718
12.17	1.0325911	0.61659919	1.0325911	0.61659918	1.0325911	0.61659918	1.0325782	0.61657344
12.18	1.0156087	0.60623861	1.0156087	0.6062386	1.0156087	0.6062386	1.015596	0.60621336
12.19	0.99872321	0.59609632	0.9987232	0.59609632	0.99872319	0.59609632	0.99871073	0.59607158
12.2	0.98199085	0.58621026	0.98199085	0.58621025	0.98199084	0.58621025	0.98197859	0.586186
12.21	0.96546643	0.57662115	0.96546642	0.57662114	0.96546641	0.57662114	0.96545438	0.57659739
12.22	0.94920299	0.56737217	0.94920298	0.56737217	0.94920297	0.56737217	0.94919116	0.56734892
12.23	0.93325147	0.55850838	0.93325147	0.55850837	0.93325146	0.55850837	0.93323986	0.55848563
12.24	0.91766061	0.55007618	0.9176606	0.55007617	0.91766059	0.55007617	0.9176492	0.55005395
12.25	0.90247661	0.54212277	0.90247661	0.54212277	0.90247659	0.54212277	0.90246539	0.54210107
12.26	0.88774316	0.53469566	0.88774315	0.53469566	0.88774314	0.53469566	0.88773211	0.53467451
12.27	0.87350112	0.52784199	0.87350111	0.52784199	0.8735011	0.52784199	0.87349023	0.52782139
12.28	0.85978859	0.52160811	0.85978859	0.5216081	0.85978858	0.5216081	0.85977786	0.52158808
12.29	0.84664067	0.51603895	0.84664066	0.51603894	0.84664065	0.51603894	0.84663005	0.51601951
12.3	0.83408946	0.51117749	0.83408945	0.51117749	0.83408944	0.51117749	0.83407896	0.51115866
12.31	0.82216403	0.50706442	0.82216402	0.50706442	0.82216401	0.50706442	0.82215362	0.50704622
12.32	0.81089038	0.50373746	0.81089038	0.50373746	0.81089037	0.50373746	0.81088005	0.50371991
12.33	0.80029138	0.50123093	0.80029137	0.50123092	0.80029136	0.50123092	0.8002811	0.50121404
12.34	0.79038684	0.49957552	0.79038684	0.49957552	0.79038683	0.49957552	0.79037661	0.49955932
12.35	0.7811934	0.49879765	0.7811934	0.49879764	0.78119339	0.49879764	0.7811832	0.49878215
12.36	0.77272466	0.4989192	0.77272466	0.4989192	0.77272465	0.4989192	0.77271447	0.49890443
12.37	0.76499108	0.49995709	0.76499107	0.49995709	0.76499107	0.49995709	0.76498088	0.49994305
12.38	0.75800004	0.50192309	0.75800003	0.50192309	0.75800002	0.50192309	0.75798982	0.5019098
12.39	0.75175595	0.50482341	0.75175595	0.50482341	0.75175594	0.50482341	0.75174572	0.50481087
12.4	0.74626013	0.50865832	0.74626013	0.50865832	0.74626012	0.50865832	0.74624986	0.50864655
12.41	0.74151082	0.51342203	0.74151081	0.51342203	0.74151081	0.51342203	0.7415005	0.51341103
12.42	0.73750336	0.51910247	0.73750335	0.51910247	0.73750335	0.51910247	0.73749299	0.51909223
12.43	0.73423009	0.52568097	0.73423009	0.52568097	0.73423008	0.52568097	0.73421966	0.5256715
12.44	0.73168042	0.53313219	0.73168042	0.53313219	0.73168041	0.53313219	0.73166993	0.53312348
12.45	0.72984078	0.54142383	0.72984078	0.54142383	0.72984077	0.54142383	0.72983022	0.54141586
12.46	0.72869481	0.55051676	0.72869481	0.55051676	0.72869481	0.55051676	0.72868418	0.55050953
12.47	0.7282234	0.5603648	0.72822339	0.56036479	0.72822339	0.56036479	0.7282127	0.56035827
12.48	0.72840456	0.57091482	0.72840456	0.57091482	0.72840456	0.57091482	0.7283938	0.57090898
12.49	0.72921373	0.5821068	0.72921372	0.5821068	0.72921372	0.5821068	0.72920291	0.58210162
12.5	0.73062376	0.59387405	0.73062376	0.59387405	0.73062376	0.59387405	0.7306129	0.5938695
12.51	0.73260516	0.60614347	0.73260516	0.60614346	0.73260516	0.60614347	0.73259427	0.6061395
12.52	0.73512609	0.61883578	0.73512609	0.61883578	0.73512609	0.61883578	0.73511519	0.61883236
12.53	0.73815263	0.63186611	0.73815262	0.63186611	0.73815262	0.63186611	0.73814174	0.6318632
12.54	0.74164899	0.6451445	0.74164899	0.6451445	0.74164899	0.6451445	0.74163815	0.64514204
12.55	0.74557772	0.65857663	0.74557772	0.65857662	0.74557771	0.65857662	0.74556695	0.65857456
12.56	0.74989997	0.67206447	0.74989997	0.67206447	0.74989997	0.67206447	0.74988931	0.67206274
12.57	0.75457578	0.68550728	0.75457578	0.68550728	0.75457578	0.68550728	0.75456527	0.68550583
12.58	0.75956447	0.6988027	0.75956447	0.69880269	0.75956447	0.6988027	0.75955415	0.69880147
12.59	0.76482481	0.71184751	0.76482481	0.71184751	0.76482481	0.71184751	0.76481474	0.71184643
12.6	0.77031547	0.72453893	0.77031547	0.72453893	0.77031547	0.72453893	0.7703057	0.72453794
12.61	0.77599536	0.73677584	0.77599536	0.73677584	0.77599536	0.73677584	0.77598594	0.73677487
12.62	0.78182401	0.74845997	0.78182401	0.74845997	0.78182401	0.74845997	0.781815	0.74845895
12.63	0.78776183	0.75949697	0.78776183	0.75949697	0.78776183	0.75949697	0.78775329	0.75949583
12.64	0.79377054	0.7697978	0.79377054	0.7697978	0.79377054	0.7697978	0.79376252	0.76979647
12.65	0.7998134	0.77927963	0.7998134	0.77927963	0.7998134	0.77927963	0.79980596	0.77927805
12.66	0.80585556	0.78786713	0.80585556	0.78786712	0.80585556	0.78786712	0.80584875	0.78786522
12.67	0.81186424	0.79549319	0.81186424	0.79549319	0.81186423	0.79549319	0.81185811	0.7954909
12.68	0.817809	0.8021	0.817809	0.8021	0.817809	0.8021	0.8178036	0.80209726
12.69	0.82366187	0.80763945	0.82366187	0.80763945	0.82366187	0.80763945	0.82365723	0.80763621
12.7	0.82939741	0.81207388	0.82939741	0.81207388	0.82939741	0.81207388	0.82939357	0.81207008
12.71	0.83499286	0.81537628	0.83499286	0.81537627	0.83499286	0.81537627	0.83498983	0.81537186
12.72	0.84042803	0.8175306	0.84042803	0.8175306	0.84042803	0.8175306	0.84042584	0.81752552
12.73	0.84568545	0.81853175	0.84568545	0.81853175	0.84568545	0.81853175	0.84568409	0.81852598
12.74	0.85075006	0.8183854	0.85075006	0.8183854	0.85075006	0.8183854	0.85074953	0.81837888
12.75	0.8556092	0.81710765	0.8556092	0.81710765	0.8556092	0.81710765	0.85560947	0.81710035
12.76	0.8602524	0.81472474	0.8602524	0.81472474	0.8602524	0.81472474	0.86025345	0.81471664
12.77	0.86467123	0.81127225	0.86467123	0.81127225	0.86467123	0.81127225	0.86467301	0.81126332
12.78	0.86885902	0.80679467	0.86885902	0.80679467	0.86885902	0.80679467	0.86886149	0.8067849
12.79	0.87281062	0.80134447	0.87281062	0.80134447	0.87281062	0.80134447	0.87281372	0.80133385
12.8	0.87652223	0.79498132	0.87652223	0.79498132	0.87652223	0.79498132	0.87652588	0.79496985
12.81	0.8799911	0.78777129	0.8799911	0.78777129	0.87999109	0.78777129	0.87999522	0.78775897
12.82	0.88321526	0.77978588	0.88321526	0.77978588	0.88321525	0.77978588	0.88321977	0.77977271
12.83	0.88619335	0.7711011	0.88619335	0.7711011	0.88619335	0.7711011	0.88619816	0.7710871
12.84	0.88892447	0.76179667	0.88892447	0.76179667	0.88892447	0.76179667	0.88892948	0.76178186
12.85	0.89140785	0.75195512	0.89140785	0.75195512	0.89140784	0.75195512	0.89141297	0.75193952
12.86	0.89364284	0.74166089	0.89364284	0.74166089	0.89364283	0.74166089	0.89364796	0.74164455
12.87	0.89562876	0.7309996	0.89562876	0.7309996	0.89562875	0.7309996	0.89563378	0.73098254
12.88	0.89736488	0.72005742	0.89736487	0.72005742	0.89736487	0.72005742	0.8973697	0.72003971
12.89	0.89885027	0.70892016	0.89885027	0.70892016	0.89885027	0.70892016	0.8988548	0.70890183
12.9	0.900084	0.69767294	0.900084	0.69767294	0.900084	0.69767294	0.90008815	0.69765405
12.91	0.90106507	0.68639942	0.90106507	0.68639942	0.90106506	0.68639942	0.90106874	0.68638003
12.92	0.90179245	0.67518138	0.90179245	0.67518137	0.90179245	0.67518137	0.90179556	0.67516156
12.93	0.90226544	0.66409843	0.90226544	0.66409843	0.90226543	0.66409843	0.90226791	0.66407826
12.94	0.90248355	0.65322745	0.90248355	0.65322745	0.90248355	0.65322745	0.90248532	0.65320698
12.95	0.90244687	0.64264227	0.90244687	0.64264227	0.90244686	0.64264227	0.90244788	0.6426216
12.96	0.90215628	0.6324136	0.90215628	0.6324136	0.90215627	0.6324136	0.90215649	0.6323928
12.97	0.90161359	0.6226087	0.90161359	0.6226087	0.90161359	0.6226087	0.90161295	0.62258784
12.98	0.90082182	0.61329116	0.90082182	0.61329115	0.90082181	0.61329115	0.90082029	0.61327033
12.99	0.89978537	0.60452079	0.89978537	0.60452079	0.89978536	0.60452079	0.89978293	0.60450009
13	0.89851035	0.59635359	0.89851035	0.59635359	0.89851034	0.59635359	0.898507	0.59633309
13.01	0.89700474	0.58884164	0.89700474	0.58884164	0.89700473	0.58884164	0.89700046	0.58882143
13.02	0.8952785	0.58203301	0.89527849	0.582033	0.89527849	0.582033	0.8952733	0.58201316
13.03	0.89334385	0.57597183	0.89334385	0.57597183	0.89334384	0.57597183	0.89333774	0.57595244
13.04	0.89121532	0.57069821	0.89121532	0.5706982	0.89121531	0.5706982	0.89120831	0.57067934
13.05	0.88890981	0.56624825	0.8889098	0.56624825	0.8889098	0.56624825	0.88890192	0.56623
13.06	0.88644662	0.56265412	0.88644662	0.56265412	0.88644662	0.56265412	0.88643788	0.56263654
13.07	0.88384748	0.55994402	0.88384747	0.55994401	0.88384747	0.55994401	0.8838379	0.55992717
13.08	0.88113632	0.55814224	0.88113631	0.55814224	0.88113631	0.55814224	0.88112593	0.5581262
13.09	0.87833938	0.55726934	0.87833938	0.55726934	0.87833937	0.55726934	0.87832822	0.55725415
13.1	0.87548478	0.55734191	0.87548477	0.55734191	0.87548477	0.55734191	0.87547286	0.55732763
13.11	0.8726025	0.55837295	0.8726025	0.55837295	0.87260249	0.55837295	0.87258986	0.55835961
13.12	0.8697239	0.56037159	0.8697239	0.56037159	0.86972389	0.56037159	0.86971056	0.56035924
13.13	0.8668816	0.56334345	0.86688159	0.56334345	0.86688159	0.56334345	0.86686758	0.5633321
13.14	0.86410895	0.56729045	0.86410894	0.56729045	0.86410894	0.56729045	0.86409427	0.56728013
13.15	0.86143977	0.57221098	0.86143977	0.57221097	0.86143976	0.57221097	0.86142445	0.5722017
13.16	0.85890795	0.57809997	0.85890795	0.57809997	0.85890794	0.57809997	0.858892	0.57809176
13.17	0.85654695	0.58494883	0.85654695	0.58494883	0.85654694	0.58494883	0.85653037	0.58494167
13.18	0.85438952	0.59274563	0.85438952	0.59274562	0.85438951	0.59274562	0.85437232	0.59273952
13.19	0.85246718	0.60147508	0.85246717	0.60147508	0.85246717	0.60147508	0.85244936	0.60147001
13.2	0.85080988	0.61111862	0.85080988	0.61111862	0.85080987	0.61111862	0.85079144	0.61111458
13.21	0.84944566	0.62165458	0.84944566	0.62165458	0.84944565	0.62165458	0.8494266	0.62165155
13.22	0.84840029	0.63305816	0.84840029	0.63305816	0.84840029	0.63305816	0.8483806	0.6330561
13.23	0.84769697	0.64530152	0.84769697	0.64530152	0.84769696	0.64530152	0.84767664	0.64530041
13.24	0.84735601	0.65835406	0.84735601	0.65835406	0.847356	0.65835406	0.84733503	0.65835387
13.25	0.84739473	0.67218239	0.84739473	0.67218239	0.84739473	0.67218239	0.8473731	0.67218308
13.26	0.84782721	0.68675053	0.8478272	0.68675053	0.8478272	0.68675053	0.8478049	0.68675207
13.27	0.84866413	0.70202014	0.84866413	0.70202013	0.84866413	0.70202013	0.84864115	0.70202247
13.28	0.84991282	0.71795061	0.84991282	0.7179506	0.84991282	0.7179506	0.84988915	0.71795371
13.29	0.85157714	0.73449928	0.85157714	0.73449927	0.85157713	0.73449927	0.85155277	0.7345031
13.3	0.85365759	0.75162183	0.85365759	0.75162183	0.85365758	0.75162183	0.85363252	0.75162634
13.31	0.85615127	0.76927216	0.85615127	0.76927216	0.85615127	0.76927216	0.85612549	0.76927731
13.32	0.8590522	0.78740298	0.8590522	0.78740298	0.85905219	0.78740298	0.85902571	0.78740873
13.33	0.86235134	0.80596597	0.86235134	0.80596597	0.86235133	0.80596597	0.86232414	0.80597227
13.34	0.86603689	0.8249119	0.86603689	0.82491189	0.86603689	0.8249119	0.86600897	0.82491872
13.35	0.87009447	0.84419093	0.87009447	0.84419093	0.87009446	0.84419093	0.87006584	0.84419824
13.36	0.87450748	0.86375303	0.87450748	0.86375302	0.87450748	0.86375302	0.87447815	0.86376078
13.37	0.87925743	0.88354799	0.87925743	0.88354798	0.87925743	0.88354798	0.87922741	0.88355615
13.38	0.8843242	0.90352587	0.8843242	0.90352587	0.8843242	0.90352587	0.88429349	0.90353441
13.39	0.88968642	0.92363703	0.88968642	0.92363703	0.88968642	0.92363703	0.88965504	0.92364592
13.4	0.89532184	0.94383252	0.89532184	0.94383252	0.89532184	0.94383252	0.8952898	0.94384172
13.41	0.90120776	0.96406415	0.90120776	0.96406415	0.90120775	0.96406415	0.90117508	0.96407364
13.42	0.90732128	0.98428472	0.90732128	0.98428472	0.90732127	0.98428472	0.90728798	0.98429447
13.43	0.91363968	1.0044481	0.91363968	1.0044481	0.91363968	1.0044481	0.91360579	1.004458
13.44	0.9201408	1.0245094	0.9201408	1.0245094	0.92014079	1.0245094	0.92010634	1.0245196
13.45	0.92680335	1.0444252	0.92680335	1.0444252	0.92680335	1.0444252	0.92676835	1.0444356
13.46	0.9336071	1.0641535	0.9336071	1.0641535	0.9336071	1.0641535	0.93357159	1.064164
13.47	0.94053326	1.0836538	0.94053326	1.0836538	0.94053326	1.0836538	0.94049728	1.0836645
13.48	0.94756452	1.1028874	0.94756453	1.1028874	0.94756452	1.1028874	0.94752811	1.1028982
13.49	0.95468547	1.1218171	0.95468547	1.1218171	0.95468547	1.1218171	0.95464866	1.121828
13.5	0.96188243	1.1404074	0.96188243	1.1404074	0.96188243	1.1404074	0.96184527	1.1404184
13.51	0.9691437	1.1586247	0.96914371	1.1586247	0.96914371	1.1586247	0.96910624	1.1586357
13.52	0.97645972	1.1764374	0.97645972	1.1764374	0.97645972	1.1764374	0.976422	1.1764484
13.53	0.98382273	1.1938154	0.98382274	1.1938153	0.98382274	1.1938154	0.98378482	1.1938264
13.54	0.99122699	1.2107306	0.99122699	1.2107306	0.99122699	1.2107306	0.99118893	1.2107416
13.55	0.99866857	1.2271573	0.99866857	1.2271573	0.99866857	1.2271573	0.99863042	1.2271682
13.56	1.0061453	1.2430712	1.0061453	1.2430712	1.0061453	1.2430712	1.0061071	1.243082
13.57	1.0136564	1.2584503	1.0136564	1.2584503	1.0136564	1.2584503	1.0136182	1.2584611
13.58	1.0212026	1.2732749	1.0212026	1.2732749	1.0212026	1.2732749	1.0211646	1.2732855
13.59	1.0287857	1.2875271	1.0287857	1.2875271	1.0287857	1.2875271	1.0287478	1.2875375
13.6	1.0364083	1.3011913	1.0364083	1.3011913	1.0364083	1.3011913	1.0363707	1.3012016
13.61	1.0440739	1.3142543	1.0440739	1.3142543	1.0440739	1.3142543	1.0440366	1.3142643
13.62	1.0517861	1.3267046	1.0517861	1.3267046	1.0517861	1.3267046	1.0517492	1.3267144
13.63	1.0595486	1.3385334	1.0595486	1.3385334	1.0595486	1.3385334	1.0595122	1.338543
13.64	1.0673651	1.349734	1.0673651	1.349734	1.0673651	1.349734	1.0673292	1.3497432
13.65	1.0752387	1.3603014	1.0752387	1.3603014	1.0752387	1.3603014	1.0752033	1.3603104
13.66	1.0831717	1.3702333	1.0831717	1.3702332	1.0831717	1.3702333	1.083137	1.3702419
13.67	1.0911655	1.3795287	1.0911655	1.3795287	1.0911655	1.3795287	1.0911315	1.379537
13.68	1.0992203	1.388189	1.0992203	1.388189	1.0992203	1.388189	1.0991871	1.3881969
13.69	1.1073346	1.3962168	1.1073346	1.3962168	1.1073346	1.3962168	1.1073022	1.3962244
13.7	1.1155053	1.4036166	1.1155053	1.4036166	1.1155053	1.4036166	1.1154737	1.4036237
13.71	1.1237272	1.4103938	1.1237272	1.4103938	1.1237272	1.4103938	1.1236965	1.4104005
13.72	1.1319929	1.416555	1.1319929	1.416555	1.1319929	1.416555	1.1319631	1.4165613
13.73	1.1402928	1.4221075	1.1402928	1.4221075	1.1402928	1.4221075	1.1402639	1.4221135
13.74	1.1486145	1.4270592	1.1486145	1.4270592	1.1486145	1.4270592	1.1485867	1.4270648
13.75	1.1569432	1.431418	1.1569432	1.431418	1.1569432	1.431418	1.1569164	1.4314232
13.76	1.1652611	1.4351919	1.1652611	1.4351919	1.1652611	1.4351919	1.1652353	1.4351966
13.77	1.1735476	1.4383883	1.1735476	1.4383883	1.1735476	1.4383883	1.1735228	1.4383927
13.78	1.181779	1.4410142	1.181779	1.4410142	1.181779	1.4410142	1.1817552	1.4410182
13.79	1.1899289	1.4430756	1.1899289	1.4430756	1.1899289	1.4430756	1.1899061	1.4430791
13.8	1.1979677	1.4445772	1.1979677	1.4445772	1.1979677	1.4445772	1.1979459	1.4445804
13.81	1.205863	1.4455228	1.205863	1.4455228	1.205863	1.4455228	1.2058422	1.4455256
13.82	1.2135797	1.4459144	1.2135797	1.4459144	1.2135797	1.4459144	1.2135599	1.4459168
13.83	1.2210798	1.4457524	1.2210798	1.4457524	1.2210798	1.4457524	1.2210609	1.4457545
13.84	1.2283231	1.4450359	1.2283231	1.4450359	1.2283231	1.4450359	1.2283051	1.4450376
13.85	1.235267	1.4437622	1.235267	1.4437622	1.235267	1.4437622	1.2352498	1.4437636
13.86	1.241867	1.441927	1.241867	1.441927	1.241867	1.441927	1.2418507	1.4419281
13.87	1.2480772	1.4395248	1.2480772	1.4395248	1.2480772	1.4395248	1.2480616	1.4395256
13.88	1.2538502	1.4365488	1.2538502	1.4365488	1.2538502	1.4365488	1.2538354	1.4365494
13.89	1.2591383	1.4329914	1.2591383	1.4329914	1.2591383	1.4329914	1.2591242	1.4329917
13.9	1.2638932	1.4288443	1.2638932	1.4288443	1.2638933	1.4288443	1.2638798	1.4288443
13.91	1.2680671	1.4240987	1.2680671	1.4240987	1.2680671	1.4240987	1.2680543	1.4240986
13.92	1.271613	1.4187462	1.271613	1.4187462	1.271613	1.4187462	1.2716007	1.4187459
13.93	1.2744853	1.412779	1.2744853	1.412779	1.2744853	1.412779	1.2744735	1.4127785
13.94	1.2766407	1.4061901	1.2766407	1.4061901	1.2766407	1.4061901	1.2766294	1.4061894
13.95	1.2780383	1.3989742	1.2780383	1.3989742	1.2780383	1.3989742	1.2780274	1.3989734
13.96	1.2786407	1.3911278	1.2786407	1.3911278	1.2786407	1.3911278	1.2786302	1.3911268
13.97	1.2784145	1.3826499	1.2784145	1.3826499	1.2784145	1.3826499	1.2784043	1.3826489
13.98	1.2773306	1.3735427	1.2773306	1.3735427	1.2773306	1.3735427	1.2773208	1.3735416
13.99	1.2753654	1.3638112	1.2753654	1.3638112	1.2753654	1.3638112	1.2753558	1.3638101
14	1.2725004	1.3534645	1.2725004	1.3534645	1.2725004	1.3534645	1.272491	1.3534633
14.01	1.2687235	1.3425154	1.2687235	1.3425154	1.2687235	1.3425154	1.2687143	1.3425142
14.02	1.264029	1.3309812	1.264029	1.3309812	1.264029	1.3309812	1.26402	1.3309799
14.03	1.2584178	1.3188834	1.2584178	1.3188834	1.2584178	1.3188834	1.2584089	1.3188822
14.04	1.251898	1.3062483	1.251898	1.3062483	1.251898	1.3062483	1.2518892	1.3062471
14.05	1.2444846	1.2931066	1.2444846	1.2931066	1.2444846	1.2931066	1.2444759	1.2931055
14.06	1.2361999	1.2794936	1.2361999	1.2794936	1.2361999	1.2794936	1.2361912	1.2794925
14.07	1.2270732	1.2654489	1.2270732	1.2654489	1.2270732	1.2654489	1.2270646	1.2654478
14.08	1.2171409	1.2510163	1.2171409	1.2510163	1.2171409	1.2510163	1.2171323	1.2510154
14.09	1.2064461	1.2362437	1.2064461	1.2362437	1.2064461	1.2362437	1.2064375	1.2362429
14.1	1.1950382	1.2211823	1.1950382	1.2211823	1.1950382	1.2211823	1.1950295	1.2211816
14.11	1.1829727	1.2058867	1.1829727	1.2058867	1.1829727	1.2058867	1.182964	1.2058861
14.12	1.1703107	1.1904141	1.1703107	1.1904141	1.1703107	1.1904141	1.170302	1.1904136
14.13	1.1571181	1.1748238	1.1571181	1.1748238	1.1571181	1.1748238	1.1571094	1.1748234
14.14	1.1434655	1.1591769	1.1434655	1.1591769	1.1434655	1.1591769	1.1434568	1.1591767
14.15	1.129427	1.1435358	1.129427	1.1435358	1.129427	1.1435358	1.1294183	1.1435357
14.16	1.11508	1.1279632	1.11508	1.1279632	1.11508	1.1279632	1.1150711	1.1279632
14.17	1.100504	1.112522	1.100504	1.112522	1.100504	1.112522	1.1004951	1.1125222
14.18	1.0857804	1.0972748	1.0857804	1.0972748	1.0857804	1.0972748	1.0857715	1.0972751
14.19	1.0709918	1.0822826	1.0709918	1.0822826	1.0709918	1.0822826	1.0709828	1.0822831
14.2	1.0562207	1.0676055	1.0562207	1.0676055	1.0562207	1.0676055	1.0562117	1.0676061
14.21	1.0415496	1.0533013	1.0415496	1.0533013	1.0415496	1.0533013	1.0415405	1.053302
14.22	1.0270597	1.0394251	1.0270597	1.0394251	1.0270597	1.0394251	1.0270506	1.0394259
14.23	1.0128307	1.0260296	1.0128307	1.0260296	1.0128307	1.0260296	1.0128217	1.0260305
14.24	0.99894042	1.0131638	0.99894042	1.0131638	0.99894042	1.0131638	0.99893139	1.0131648
14.25	0.98546346	1.0008735	0.98546346	1.0008735	0.98546346	1.0008735	0.98545444	1.0008745
14.26	0.97247159	0.98920029	0.97247159	0.98920028	0.97247159	0.98920028	0.9724626	0.98920132
14.27	0.96003281	0.97818188	0.96003281	0.97818187	0.96003281	0.97818188	0.96002387	0.97818292
14.28	0.94821115	0.96785145	0.94821115	0.96785145	0.94821115	0.96785145	0.94820227	0.96785249
14.29	0.93706628	0.95823779	0.93706629	0.95823779	0.93706629	0.95823779	0.93705749	0.95823879
14.3	0.92665331	0.94936486	0.92665331	0.94936486	0.92665331	0.94936486	0.92664462	0.9493658
14.31	0.91702231	0.94125177	0.91702231	0.94125177	0.91702231	0.94125177	0.91701374	0.94125262
14.32	0.90821834	0.93391278	0.90821834	0.93391278	0.90821834	0.93391278	0.90820992	0.93391352
14.33	0.90028124	0.92735717	0.90028124	0.92735717	0.90028124	0.92735717	0.90027299	0.92735776
14.34	0.8932453	0.92158905	0.8932453	0.92158905	0.8932453	0.92158905	0.89323724	0.92158947
14.35	0.88713947	0.91660752	0.88713947	0.91660752	0.88713947	0.91660752	0.88713164	0.91660774
14.36	0.88198704	0.91240665	0.88198704	0.91240665	0.88198704	0.91240665	0.88197946	0.91240662
14.37	0.87780575	0.90897531	0.87780575	0.9089753	0.87780575	0.9089753	0.87779844	0.90897501
14.38	0.87460763	0.90629741	0.87460763	0.90629741	0.87460763	0.90629741	0.87460063	0.90629682
14.39	0.87239911	0.90435176	0.87239911	0.90435176	0.87239911	0.90435176	0.87239244	0.90435084
14.4	0.87118106	0.90311233	0.87118106	0.90311233	0.87118106	0.90311233	0.87117474	0.90311105
14.41	0.87094877	0.90254826	0.87094877	0.90254826	0.87094877	0.90254826	0.87094284	0.90254658
14.42	0.8716921	0.90262394	0.8716921	0.90262394	0.8716921	0.90262394	0.87168658	0.90262184
14.43	0.87339543	0.90329917	0.87339543	0.90329917	0.87339543	0.90329917	0.87339034	0.9032966
14.44	0.87603795	0.9045294	0.87603795	0.9045294	0.87603795	0.9045294	0.87603333	0.90452634
14.45	0.87959376	0.90626596	0.87959376	0.90626596	0.87959376	0.90626596	0.87958962	0.90626237
14.46	0.88403191	0.90845609	0.88403191	0.90845609	0.88403191	0.90845609	0.88402827	0.90845194
14.47	0.88931674	0.91104355	0.88931674	0.91104355	0.88931674	0.91104355	0.88931363	0.91103881
14.48	0.89540811	0.91396871	0.89540811	0.91396871	0.89540811	0.91396871	0.89540554	0.91396334
14.49	0.90226153	0.91716903	0.90226153	0.91716903	0.90226153	0.91716903	0.90225952	0.917163
14.5	0.9098286	0.92057944	0.9098286	0.92057944	0.9098286	0.92057944	0.90982715	0.92057272
14.51	0.9180573	0.92413284	0.9180573	0.92413284	0.9180573	0.92413284	0.91805643	0.9241254
14.52	0.9268923	0.92776057	0.9268923	0.92776057	0.9268923	0.92776057	0.92689201	0.92775237
14.53	0.9362755	0.9313931	0.9362755	0.9313931	0.9362755	0.9313931	0.9362758	0.93138412
14.54	0.94614635	0.93496042	0.94614635	0.93496042	0.94614635	0.93496042	0.94614723	0.93495062
14.55	0.95644234	0.93839282	0.95644234	0.93839282	0.95644234	0.93839282	0.95644379	0.93838217
14.56	0.96709955	0.94162153	0.96709955	0.94162152	0.96709955	0.94162153	0.96710157	0.94161
14.57	0.97805318	0.94457942	0.97805318	0.94457942	0.97805318	0.94457942	0.97805574	0.94456699
14.58	0.98923798	0.94720163	0.98923799	0.94720163	0.98923798	0.94720163	0.98924107	0.94718826
14.59	1.0005889	0.94942637	1.0005889	0.94942637	1.0005889	0.94942637	1.0005925	0.94941204
14.6	1.0120418	0.95119558	1.0120418	0.95119558	1.0120418	0.95119558	1.0120458	0.95118026
14.61	1.0235335	0.95245564	1.0235335	0.95245564	1.0235335	0.95245564	1.023538	0.9524393
14.62	1.0350029	0.95315801	1.0350029	0.95315801	1.0350029	0.95315801	1.0350078	0.95314063
14.63	1.0463911	0.95325978	1.0463911	0.95325978	1.0463911	0.95325978	1.0463964	0.95324135
14.64	1.0576421	0.95272444	1.0576421	0.95272444	1.0576421	0.95272444	1.0576477	0.95270493
14.65	1.0687031	0.95152201	1.0687031	0.951522	1.0687031	0.951522	1.0687089	0.9515014
14.66	1.0795248	0.94962974	1.0795248	0.94962974	1.0795247	0.94962974	1.0795307	0.94960803
14.67	1.0900619	0.9470324	1.0900619	0.9470324	1.0900619	0.9470324	1.090068	0.94700957
14.68	1.1002734	0.94372232	1.1002734	0.94372232	1.1002734	0.94372232	1.1002795	0.94369837
14.69	1.1101227	0.93969982	1.1101227	0.93969982	1.1101226	0.93969982	1.1101287	0.93967474
14.7	1.1195776	0.93497296	1.1195776	0.93497296	1.1195776	0.93497296	1.1195835	0.93494676
14.71	1.1286108	0.92955768	1.1286108	0.92955768	1.1286108	0.92955768	1.1286165	0.92953036
14.72	1.1371994	0.92347746	1.1371994	0.92347745	1.1371994	0.92347745	1.1372048	0.92344902
14.73	1.1453252	0.91676317	1.1453252	0.91676317	1.1453252	0.91676317	1.1453303	0.91673365
14.74	1.1529746	0.90945269	1.1529746	0.90945268	1.1529746	0.90945269	1.1529792	0.90942209
14.75	1.1601381	0.90159034	1.1601381	0.90159034	1.1601381	0.90159034	1.1601421	0.9015587
14.76	1.1668105	0.89322652	1.1668105	0.89322651	1.1668105	0.89322651	1.1668139	0.89319386
14.77	1.1729904	0.88441692	1.1729904	0.88441692	1.1729904	0.88441692	1.1729931	0.88438328
14.78	1.1786801	0.87522212	1.1786801	0.87522212	1.1786801	0.87522212	1.1786819	0.87518754
14.79	1.1838851	0.86570674	1.1838851	0.86570674	1.1838851	0.86570674	1.1838861	0.86567128
14.8	1.1886141	0.85593883	1.1886141	0.85593883	1.1886141	0.85593883	1.1886141	0.85590253
14.81	1.1928785	0.84598905	1.1928785	0.84598905	1.1928785	0.84598905	1.1928775	0.84595197
14.82	1.196692	0.83592996	1.196692	0.83592996	1.196692	0.83592996	1.1966899	0.83589217
14.83	1.2000707	0.8258355	1.2000707	0.82583549	1.2000707	0.82583549	1.2000674	0.82579706
14.84	1.2030323	0.81577996	1.2030324	0.81577996	1.2030323	0.81577996	1.2030279	0.81574095
14.85	1.2055964	0.80583773	1.2055964	0.80583773	1.2055964	0.80583773	1.2055907	0.80579823
14.86	1.2077839	0.79608247	1.2077839	0.79608247	1.2077838	0.79608247	1.2077769	0.79604255
14.87	1.2096167	0.78658652	1.2096167	0.78658652	1.2096167	0.78658652	1.2096084	0.78654627
14.88	1.211118	0.77742044	1.211118	0.77742044	1.211118	0.77742044	1.2111085	0.77737995
14.89	1.2123119	0.76865271	1.2123119	0.76865271	1.2123119	0.76865271	1.2123011	0.76861207
14.9	1.213223	0.76034903	1.213223	0.76034903	1.213223	0.76034903	1.2132109	0.76030833
14.91	1.2138767	0.75257241	1.2138767	0.75257241	1.2138767	0.75257241	1.2138634	0.75253174
14.92	1.2142989	0.74538244	1.214299	0.74538244	1.2142989	0.74538244	1.2142844	0.74534189
14.93	1.2145161	0.73883547	1.2145162	0.73883547	1.2145161	0.73883547	1.2145004	0.73879513
14.94	1.2145551	0.73298421	1.2145551	0.7329842	1.2145551	0.7329842	1.2145383	0.73294417
14.95	1.2144432	0.72787778	1.2144432	0.72787778	1.2144432	0.72787777	1.2144253	0.72783814
14.96	1.2142078	0.72356158	1.2142079	0.72356158	1.2142078	0.72356158	1.214189	0.72352243
14.97	1.213877	0.72007725	1.213877	0.72007724	1.2138769	0.72007724	1.2138572	0.72003867
14.98	1.2134786	0.71746265	1.2134786	0.71746264	1.2134786	0.71746264	1.213458	0.71742472
14.99	1.213041	0.71575205	1.213041	0.71575205	1.213041	0.71575205	1.2130197	0.71571486
15	1.2125924	0.71497599	1.2125924	0.71497599	1.2125924	0.71497599	1.2125704	0.71493962
15.01	1.2121612	0.71516148	1.2121612	0.71516148	1.2121612	0.71516148	1.2121386	0.71512599
15.02	1.2117754	0.71633193	1.2117755	0.71633193	1.2117754	0.71633193	1.2117524	0.71629739
15.03	1.211463	0.71850741	1.211463	0.71850741	1.211463	0.71850741	1.2114396	0.71847388
15.04	1.2112514	0.72170454	1.2112514	0.72170454	1.2112514	0.72170454	1.2112276	0.72167208
15.05	1.2111676	0.72593671	1.2111676	0.72593671	1.2111676	0.72593671	1.2111436	0.72590537
15.06	1.2112377	0.73121394	1.2112377	0.73121394	1.2112377	0.73121394	1.2112134	0.73118377
15.07	1.2114869	0.73754304	1.2114869	0.73754304	1.2114868	0.73754304	1.2114625	0.73751408
15.08	1.2119391	0.74492745	1.2119391	0.74492745	1.2119391	0.74492745	1.2119147	0.74489974
15.09	1.2126173	0.75336745	1.2126173	0.75336744	1.2126173	0.75336744	1.2125929	0.75334101
15.1	1.2135423	0.76285985	1.2135423	0.76285984	1.2135423	0.76285984	1.213518	0.76283472
15.11	1.2147335	0.77339803	1.2147335	0.77339803	1.2147335	0.77339802	1.2147093	0.77337422
15.12	1.2162082	0.78497181	1.2162082	0.78497181	1.2162082	0.78497181	1.216184	0.78494934
15.13	1.2179812	0.79756734	1.2179812	0.79756733	1.2179811	0.79756733	1.2179571	0.79754621
15.14	1.220065	0.81116689	1.220065	0.81116688	1.220065	0.81116688	1.2200412	0.81114712
15.15	1.2224697	0.82574868	1.2224697	0.82574868	1.2224697	0.82574868	1.222446	0.82573027
15.16	1.2252021	0.84128683	1.2252021	0.84128683	1.2252021	0.84128683	1.2251787	0.84126976
15.17	1.2282664	0.85775089	1.2282664	0.85775089	1.2282664	0.85775089	1.2282432	0.85773516
15.18	1.2316636	0.87510597	1.2316636	0.87510597	1.2316636	0.87510597	1.2316405	0.87509156
15.19	1.2353913	0.89331226	1.2353913	0.89331226	1.2353913	0.89331226	1.2353684	0.89329916
15.2	1.2394441	0.91232519	1.2394441	0.91232519	1.239444	0.91232519	1.2394213	0.91231338
15.21	1.243813	0.93209501	1.243813	0.93209501	1.243813	0.93209501	1.2437905	0.93208445
15.22	1.2484861	0.95256688	1.2484861	0.95256688	1.2484861	0.95256688	1.2484637	0.95255755
15.23	1.2534478	0.97368067	1.2534478	0.97368067	1.2534478	0.97368067	1.2534255	0.97367254
15.24	1.2586796	0.99537119	1.2586796	0.99537118	1.2586796	0.99537118	1.2586574	0.99536421
15.25	1.2641597	1.0175683	1.2641597	1.0175683	1.2641597	1.0175683	1.2641376	1.0175624
15.26	1.2698637	1.0401967	1.2698637	1.0401967	1.2698636	1.0401967	1.2698416	1.040192
15.27	1.275764	1.0631768	1.275764	1.0631768	1.275764	1.0631768	1.2757419	1.063173
15.28	1.2818311	1.0864245	1.2818311	1.0864245	1.281831	1.0864245	1.281809	1.0864218
15.29	1.2880328	1.1098522	1.2880328	1.1098522	1.2880328	1.1098522	1.2880108	1.1098504
15.3	1.2943353	1.133369	1.2943353	1.133369	1.2943353	1.133369	1.2943133	1.1333681
15.31	1.3007031	1.1568812	1.3007031	1.1568812	1.3007031	1.1568812	1.3006811	1.1568811
15.32	1.3070996	1.1802938	1.3070996	1.1802937	1.3070996	1.1802937	1.3070776	1.1802944
15.33	1.3134874	1.2035102	1.3134874	1.2035102	1.3134874	1.2035102	1.3134653	1.2035116
15.34	1.3198284	1.2264345	1.3198284	1.2264345	1.3198284	1.2264345	1.3198063	1.2264365
15.35	1.3260849	1.2489712	1.3260849	1.2489712	1.3260849	1.2489712	1.3260628	1.2489738
15.36	1.3322194	1.271027	1.3322194	1.271027	1.3322194	1.271027	1.3321973	1.2710302
15.37	1.3381953	1.2925115	1.3381953	1.2925115	1.3381953	1.2925115	1.3381732	1.2925152
15.38	1.3439771	1.3133384	1.3439771	1.3133384	1.3439771	1.3133384	1.3439551	1.3133425
15.39	1.3495312	1.3334262	1.3495312	1.3334262	1.3495312	1.3334262	1.3495093	1.3334307
15.4	1.3548258	1.3526995	1.3548258	1.3526995	1.3548258	1.3526995	1.3548039	1.3527044
15.41	1.3598313	1.3710899	1.3598313	1.3710899	1.3598313	1.3710899	1.3598095	1.371095
15.42	1.3645208	1.3885363	1.3645208	1.3885363	1.3645208	1.3885363	1.3644992	1.3885417
15.43	1.3688704	1.4049862	1.3688704	1.4049862	1.3688704	1.4049862	1.3688489	1.4049918
15.44	1.3728591	1.4203956	1.3728591	1.4203956	1.3728591	1.4203956	1.3728378	1.4204014
15.45	1.3764692	1.4347302	1.3764692	1.4347302	1.3764692	1.4347302	1.3764481	1.4347361
15.46	1.3796864	1.4479647	1.3796864	1.4479647	1.3796864	1.4479647	1.3796655	1.4479707
15.47	1.3824997	1.4600836	1.3824997	1.4600836	1.3824997	1.4600836	1.3824791	1.4600896
15.48	1.3849018	1.4710808	1.3849018	1.4710808	1.3849018	1.4710808	1.3848814	1.4710869
15.49	1.3868885	1.4809594	1.3868885	1.4809594	1.3868885	1.4809594	1.3868684	1.4809656
15.5	1.3884594	1.4897315	1.3884594	1.4897315	1.3884594	1.4897315	1.3884395	1.4897376
15.51	1.389617	1.4974173	1.389617	1.4974173	1.389617	1.4974173	1.3895975	1.4974234
15.52	1.3903672	1.5040447	1.3903672	1.5040447	1.3903672	1.5040447	1.390348	1.5040508
15.53	1.3907187	1.5096487	1.3907187	1.5096487	1.3907187	1.5096487	1.3906998	1.5096548
15.54	1.3906829	1.5142702	1.3906829	1.5142702	1.3906829	1.5142702	1.3906643	1.5142762
15.55	1.3902738	1.5179552	1.3902738	1.5179552	1.3902738	1.5179552	1.3902555	1.5179612
15.56	1.3895076	1.5207538	1.3895076	1.5207538	1.3895076	1.5207538	1.3894895	1.5207598
15.57	1.3884024	1.5227196	1.3884024	1.5227196	1.3884024	1.5227196	1.3883845	1.5227255
15.58	1.3869779	1.523908	1.3869779	1.523908	1.3869779	1.523908	1.3869603	1.5239139
15.59	1.3852554	1.5243758	1.3852554	1.5243758	1.3852554	1.5243758	1.385238	1.5243817
15.6	1.383257	1.5241799	1.383257	1.5241799	1.383257	1.5241799	1.3832398	1.5241858
15.61	1.3810055	1.5233765	1.3810055	1.5233765	1.3810055	1.5233765	1.3809885	1.5233825
15.62	1.3785242	1.5220201	1.3785242	1.5220201	1.3785242	1.5220201	1.3785074	1.5220261
15.63	1.3758364	1.520163	1.3758364	1.520163	1.3758364	1.520163	1.3758197	1.5201689
15.64	1.372965	1.517854	1.3729651	1.517854	1.3729651	1.517854	1.3729485	1.51786
15.65	1.3699328	1.5151386	1.3699328	1.5151386	1.3699328	1.5151386	1.3699163	1.5151446
15.66	1.3667612	1.5120576	1.3667612	1.5120576	1.3667612	1.5120576	1.3667448	1.5120636
15.67	1.3634707	1.5086472	1.3634707	1.5086472	1.3634707	1.5086472	1.3634544	1.5086532
15.68	1.3600805	1.5049383	1.3600805	1.5049383	1.3600805	1.5049383	1.3600642	1.5049444
15.69	1.356608	1.5009566	1.356608	1.5009566	1.356608	1.5009566	1.3565917	1.5009627
15.7	1.3530687	1.4967221	1.3530687	1.4967221	1.3530687	1.4967221	1.3530524	1.4967282
15.71	1.3494761	1.4922493	1.3494761	1.4922493	1.3494761	1.4922493	1.3494598	1.4922553
15.72	1.3458414	1.487547	1.3458414	1.487547	1.3458414	1.487547	1.3458252	1.487553
15.73	1.3421735	1.4826186	1.3421735	1.4826186	1.3421735	1.4826186	1.3421572	1.4826246
15.74	1.3384786	1.4774623	1.3384786	1.4774623	1.3384786	1.4774623	1.3384623	1.4774682
15.75	1.3347604	1.4720714	1.3347604	1.4720714	1.3347604	1.4720714	1.3347442	1.4720772
15.76	1.33102	1.4664344	1.33102	1.4664344	1.33102	1.4664344	1.3310037	1.4664401
15.77	1.3272557	1.4605359	1.3272558	1.4605359	1.3272558	1.4605359	1.3272395	1.4605415
15.78	1.3234633	1.4543566	1.3234633	1.4543566	1.3234633	1.4543566	1.3234471	1.4543621
15.79	1.3196359	1.4478745	1.3196359	1.4478745	1.3196359	1.4478745	1.3196198	1.4478798
15.8	1.3157642	1.441065	1.3157642	1.441065	1.3157642	1.441065	1.3157481	1.44107
15.81	1.3118363	1.4339012	1.3118363	1.4339012	1.3118363	1.4339012	1.3118203	1.433906
15.82	1.3078383	1.4263555	1.3078383	1.4263555	1.3078383	1.4263555	1.3078224	1.42636
15.83	1.3037541	1.4183996	1.3037541	1.4183996	1.3037541	1.4183996	1.3037385	1.4184038
15.84	1.299566	1.4100052	1.299566	1.4100052	1.299566	1.4100052	1.2995505	1.410009
15.85	1.2952545	1.4011448	1.2952545	1.4011448	1.2952545	1.4011448	1.2952392	1.4011482
15.86	1.2907987	1.3917922	1.2907987	1.3917922	1.2907987	1.3917922	1.2907836	1.3917952
15.87	1.2861768	1.3819231	1.2861768	1.3819231	1.2861768	1.3819231	1.286162	1.3819257
15.88	1.2813663	1.3715159	1.2813663	1.3715159	1.2813663	1.3715159	1.2813518	1.3715179
15.89	1.2763442	1.3605517	1.2763442	1.3605517	1.2763442	1.3605517	1.27633	1.3605532
15.9	1.2710872	1.3490151	1.2710872	1.3490151	1.2710872	1.3490151	1.2710734	1.3490162
15.91	1.2655725	1.3368946	1.2655726	1.3368946	1.2655725	1.3368946	1.265559	1.3368951
15.92	1.2597778	1.3241826	1.2597778	1.3241826	1.2597778	1.3241826	1.2597646	1.3241825
15.93	1.2536815	1.3108758	1.2536815	1.3108758	1.2536815	1.3108758	1.2536687	1.3108752
15.94	1.2472634	1.2969755	1.2472634	1.2969755	1.2472634	1.2969755	1.247251	1.2969743
15.95	1.2405048	1.2824873	1.2405048	1.2824873	1.2405048	1.2824873	1.2404929	1.2824856
15.96	1.2333889	1.2674219	1.2333889	1.2674219	1.2333889	1.2674219	1.2333775	1.2674195
15.97	1.2259013	1.2517941	1.2259013	1.2517941	1.2259013	1.2517941	1.2258903	1.2517911
15.98	1.2180298	1.2356233	1.2180298	1.2356233	1.2180298	1.2356233	1.2180192	1.2356198
15.99	1.2097652	1.2189337	1.2097652	1.2189337	1.2097652	1.2189337	1.2097551	1.2189295
16	1.2011013	1.2017532	1.2011013	1.2017532	1.2011013	1.2017532	1.2010916	1.2017485
16.01	1.1920353	1.1841141	1.1920353	1.1841141	1.1920353	1.1841141	1.1920261	1.1841088
16.02	1.182568	1.1660525	1.182568	1.1660525	1.182568	1.1660525	1.1825592	1.1660467
16.03	1.1727037	1.147608	1.1727037	1.147608	1.1727037	1.147608	1.1726954	1.1476017
16.04	1.162451	1.1288239	1.162451	1.1288239	1.162451	1.1288239	1.1624431	1.128817
16.05	1.1518222	1.1097462	1.1518222	1.1097462	1.1518222	1.1097462	1.1518147	1.1097388
16.06	1.1408339	1.0904242	1.1408339	1.0904242	1.1408339	1.0904242	1.1408268	1.0904163
16.07	1.1295069	1.0709098	1.1295069	1.0709098	1.1295069	1.0709098	1.1295002	1.0709015
16.08	1.1178661	1.0512572	1.1178661	1.0512571	1.1178661	1.0512571	1.1178598	1.0512484
16.09	1.1059408	1.0315229	1.1059408	1.0315229	1.1059408	1.0315229	1.1059348	1.0315137
16.1	1.0937641	1.0117654	1.0937641	1.0117654	1.0937641	1.0117654	1.0937585	1.0117559
16.11	1.0813732	0.99204485	1.0813732	0.99204485	1.0813732	0.99204485	1.0813679	0.99203499
16.12	1.0688091	0.97242291	1.0688091	0.97242291	1.0688091	0.97242291	1.0688041	0.97241272
16.13	1.0561161	0.95296245	1.0561161	0.95296245	1.0561161	0.95296245	1.0561114	0.95295196
16.14	1.0433421	0.93372737	1.0433421	0.93372737	1.0433421	0.93372737	1.0433377	0.9337166
16.15	1.0305376	0.91478221	1.0305376	0.91478221	1.0305376	0.91478221	1.0305335	0.91477119
16.16	1.017756	0.89619204	1.017756	0.89619204	1.017756	0.89619204	1.0177521	0.89618079
16.17	1.0050525	0.87802191	1.0050525	0.87802191	1.0050525	0.87802191	1.0050489	0.87801046
16.18	0.99248445	0.86033693	0.99248445	0.86033693	0.99248444	0.86033693	0.99248104	0.8603253
16.19	0.98011017	0.84320157	0.98011017	0.84320157	0.98011017	0.84320157	0.98010696	0.8431898
16.2	0.96798897	0.8266796	0.96798897	0.8266796	0.96798896	0.8266796	0.96798594	0.8266677
16.21	0.95618043	0.81083361	0.95618043	0.81083361	0.95618042	0.81083361	0.95617756	0.81082161
16.22	0.94474395	0.79572469	0.94474395	0.79572469	0.94474394	0.79572468	0.94474123	0.79571262
16.23	0.93373823	0.78141205	0.93373823	0.78141205	0.93373822	0.78141205	0.93373565	0.78139994
16.24	0.92322087	0.7679528	0.92322087	0.76795279	0.92322086	0.76795279	0.9232184	0.76794066
16.25	0.91324773	0.75540131	0.91324772	0.7554013	0.91324772	0.7554013	0.91324535	0.75538917
16.26	0.90387255	0.7438091	0.90387254	0.7438091	0.90387254	0.7438091	0.90387024	0.74379699
16.27	0.89514655	0.73322454	0.89514654	0.73322454	0.89514654	0.73322454	0.89514431	0.73321248
16.28	0.88711787	0.72369216	0.88711786	0.72369216	0.88711786	0.72369216	0.88711567	0.72368017
16.29	0.87983133	0.71525272	0.87983133	0.71525272	0.87983133	0.71525272	0.87982916	0.71524083
16.3	0.87332794	0.7079427	0.87332794	0.70794269	0.87332793	0.70794269	0.87332578	0.70793092
16.31	0.86764464	0.70179391	0.86764464	0.70179391	0.86764464	0.70179391	0.86764248	0.70178227
16.32	0.862814	0.69683349	0.862814	0.69683349	0.86281399	0.69683349	0.86281181	0.69682201
16.33	0.85886391	0.6930834	0.85886391	0.6930834	0.85886391	0.6930834	0.85886169	0.69307209
16.34	0.85581746	0.69056025	0.85581745	0.69056025	0.85581745	0.69056025	0.85581519	0.69054914
16.35	0.85369264	0.68927518	0.85369264	0.68927518	0.85369263	0.68927518	0.85369032	0.68926428
16.36	0.85250232	0.6892336	0.85250232	0.6892336	0.85250231	0.6892336	0.85249992	0.68922294
16.37	0.85225409	0.69043502	0.85225408	0.69043502	0.85225408	0.69043502	0.85225161	0.6904246
16.38	0.85295013	0.69287284	0.85295013	0.69287283	0.85295013	0.69287283	0.85294757	0.69286267
16.39	0.85458742	0.69653441	0.85458741	0.69653441	0.85458741	0.69653441	0.85458476	0.69652452
16.4	0.85715748	0.70140088	0.85715748	0.70140088	0.85715747	0.70140088	0.85715473	0.70139127
16.41	0.86064672	0.70744709	0.86064671	0.70744709	0.86064671	0.70744709	0.86064386	0.70743777
16.42	0.86503636	0.71464179	0.86503636	0.71464179	0.86503635	0.71464179	0.8650334	0.71463277
16.43	0.87030264	0.72294735	0.87030264	0.72294735	0.87030264	0.72294735	0.87029958	0.72293862
16.44	0.87641715	0.73232026	0.87641715	0.73232026	0.87641715	0.73232026	0.87641398	0.73231183
16.45	0.88334691	0.74271095	0.8833469	0.74271095	0.8833469	0.74271095	0.88334363	0.74270283
16.46	0.89105491	0.7540644	0.89105491	0.7540644	0.8910549	0.75406439	0.89105154	0.75405658
16.47	0.89950029	0.76632001	0.89950029	0.76632001	0.89950028	0.76632001	0.89949683	0.76631249
16.48	0.90863887	0.77941241	0.90863887	0.77941241	0.90863887	0.77941241	0.90863533	0.77940518
16.49	0.91842359	0.79327159	0.91842358	0.79327159	0.91842358	0.79327159	0.91841997	0.79326463
16.5	0.92880491	0.80782353	0.92880491	0.80782353	0.92880491	0.80782353	0.92880124	0.80781684
16.51	0.93973157	0.82299088	0.93973157	0.82299088	0.93973156	0.82299088	0.93972784	0.82298445
16.52	0.95115104	0.83869362	0.95115104	0.83869361	0.95115104	0.83869361	0.95114729	0.83868742
16.53	0.96301016	0.85484965	0.96301016	0.85484965	0.96301015	0.85484965	0.96300639	0.85484367
16.54	0.9752557	0.87137578	0.9752557	0.87137578	0.9752557	0.87137578	0.97525195	0.87137
16.55	0.98783498	0.88818838	0.98783498	0.88818838	0.98783498	0.88818838	0.98783125	0.88818277
16.56	1.0006966	0.90520444	1.0006966	0.90520444	1.0006966	0.90520444	1.0006929	0.90519899
16.57	1.0137908	0.92234219	1.0137908	0.92234219	1.0137908	0.92234219	1.0137872	0.92233686
16.58	1.0270703	0.9395222	1.0270703	0.9395222	1.0270703	0.9395222	1.0270668	0.93951697
16.59	1.0404905	0.95666797	1.0404905	0.95666797	1.0404905	0.95666797	1.0404871	0.95666281
16.6	1.0540098	0.97370682	1.0540098	0.97370682	1.0540098	0.97370682	1.0540066	0.97370169
16.61	1.0675907	0.99057067	1.0675907	0.99057067	1.0675907	0.99057067	1.0675877	0.99056555
16.62	1.0811991	1.0071964	1.0811991	1.0071964	1.0811991	1.0071964	1.0811962	1.0071912
16.63	1.0948049	1.0235264	1.0948049	1.0235264	1.0948049	1.0235264	1.0948023	1.0235212
16.64	1.1083822	1.0395093	1.1083822	1.0395093	1.1083822	1.0395093	1.1083799	1.0395041
16.65	1.1219092	1.0550997	1.1219092	1.0550997	1.1219092	1.0550997	1.1219071	1.0550943
16.66	1.1353678	1.0702586	1.1353678	1.0702586	1.1353678	1.0702586	1.135366	1.0702531
16.67	1.1487437	1.0849533	1.1487437	1.0849533	1.1487437	1.0849533	1.1487422	1.0849475
16.68	1.162026	1.099157	1.162026	1.099157	1.1620259	1.099157	1.1620248	1.0991511
16.69	1.1752067	1.1128493	1.1752067	1.1128493	1.1752067	1.1128493	1.1752059	1.1128431
16.7	1.1882805	1.1260148	1.1882805	1.1260148	1.1882805	1.1260148	1.1882802	1.1260084
16.71	1.2012441	1.1386435	1.2012441	1.1386435	1.2012441	1.1386435	1.2012441	1.1386367
16.72	1.2140956	1.1507296	1.2140956	1.1507296	1.2140956	1.1507296	1.214096	1.1507225
16.73	1.226834	1.1622714	1.226834	1.1622714	1.226834	1.1622714	1.2268348	1.162264
16.74	1.2394589	1.1732704	1.2394589	1.1732704	1.2394589	1.1732704	1.2394601	1.1732626
16.75	1.2519694	1.1837306	1.2519694	1.1837306	1.2519694	1.1837306	1.2519711	1.1837224
16.76	1.2643641	1.193658	1.2643641	1.193658	1.2643641	1.193658	1.2643661	1.1936495
16.77	1.2766401	1.2030603	1.2766401	1.2030603	1.2766401	1.2030603	1.2766426	1.2030514
16.78	1.2887931	1.2119454	1.2887931	1.2119454	1.2887931	1.2119454	1.2887959	1.2119361
16.79	1.3008163	1.2203219	1.3008163	1.2203219	1.3008163	1.2203219	1.3008195	1.2203121
16.8	1.3127009	1.2281981	1.3127009	1.2281981	1.3127009	1.2281981	1.3127045	1.2281879
16.81	1.3244351	1.2355817	1.3244351	1.2355817	1.3244351	1.2355817	1.324439	1.2355711
16.82	1.3360045	1.2424798	1.3360045	1.2424798	1.3360045	1.2424798	1.3360087	1.2424688
16.83	1.3473914	1.2488983	1.3473914	1.2488983	1.3473914	1.2488983	1.3473959	1.2488869
16.84	1.3585754	1.2548423	1.3585754	1.2548423	1.3585754	1.2548423	1.3585802	1.2548304
16.85	1.3695332	1.2603156	1.3695332	1.2603156	1.3695332	1.2603156	1.3695383	1.2603033
16.86	1.3802387	1.2653211	1.3802387	1.2653211	1.3802387	1.2653211	1.380244	1.2653084
16.87	1.3906632	1.269861	1.3906632	1.269861	1.3906632	1.269861	1.3906686	1.2698479
16.88	1.4007755	1.2739368	1.4007755	1.2739368	1.4007755	1.2739368	1.4007812	1.2739233
16.89	1.4105429	1.2775497	1.4105429	1.2775497	1.4105429	1.2775497	1.4105487	1.2775359
16.9	1.4199306	1.2807011	1.4199306	1.2807011	1.4199306	1.2807011	1.4199365	1.2806869
16.91	1.4289028	1.2833926	1.4289028	1.2833926	1.4289028	1.2833926	1.4289087	1.2833781
16.92	1.4374225	1.2856267	1.4374225	1.2856267	1.4374225	1.2856267	1.4374285	1.2856119
16.93	1.4454527	1.2874068	1.4454527	1.2874068	1.4454527	1.2874068	1.4454587	1.2873918
16.94	1.4529558	1.2887381	1.4529558	1.2887381	1.4529558	1.2887381	1.4529618	1.2887228
16.95	1.4598948	1.2896273	1.4598948	1.2896273	1.4598948	1.2896273	1.4599007	1.2896118
16.96	1.4662333	1.2900832	1.4662333	1.2900832	1.4662333	1.2900832	1.4662391	1.2900676
16.97	1.4719359	1.2901172	1.4719359	1.2901172	1.4719359	1.2901172	1.4719416	1.2901014
16.98	1.4769687	1.289743	1.4769687	1.289743	1.4769687	1.289743	1.4769742	1.2897272
16.99	1.4812991	1.288977	1.4812991	1.288977	1.4812991	1.288977	1.4813044	1.2889612
17	1.4848967	1.2878384	1.4848967	1.2878384	1.4848967	1.2878384	1.4849017	1.2878226
17.01	1.487733	1.286349	1.487733	1.286349	1.487733	1.286349	1.4877378	1.2863333
17.02	1.4897821	1.2845334	1.4897821	1.2845334	1.4897821	1.2845334	1.4897865	1.2845179
17.03	1.4910203	1.2824188	1.4910203	1.2824188	1.4910203	1.2824188	1.4910243	1.2824035
17.04	1.4914268	1.2800346	1.4914268	1.2800346	1.4914268	1.2800346	1.4914305	1.2800196
17.05	1.4909837	1.2774128	1.4909837	1.2774128	1.4909837	1.2774128	1.4909869	1.2773982
17.06	1.4896761	1.2745869	1.4896761	1.2745869	1.4896761	1.2745869	1.4896788	1.2745727
17.07	1.4874921	1.2715922	1.4874921	1.2715922	1.4874921	1.2715922	1.4874943	1.2715785
17.08	1.4844234	1.2684654	1.4844234	1.2684654	1.4844234	1.2684654	1.4844251	1.2684524
17.09	1.4804652	1.2652442	1.4804652	1.2652442	1.4804652	1.2652442	1.4804663	1.2652319
17.1	1.4756162	1.2619669	1.4756162	1.2619669	1.4756162	1.2619669	1.4756166	1.2619553
17.11	1.4698791	1.2586723	1.4698791	1.2586723	1.4698791	1.2586723	1.4698788	1.2586615
17.12	1.4632607	1.2553989	1.4632607	1.2553989	1.4632607	1.2553989	1.4632597	1.255389
17.13	1.455772	1.2521852	1.455772	1.2521852	1.455772	1.2521852	1.4557703	1.2521763
17.14	1.4474284	1.249069	1.4474284	1.249069	1.4474283	1.249069	1.4474259	1.2490612
17.15	1.4382499	1.2460872	1.4382499	1.2460872	1.4382499	1.2460872	1.4382466	1.2460805
17.16	1.4282614	1.2432758	1.4282614	1.2432758	1.4282614	1.2432758	1.4282571	1.2432703
17.17	1.4174923	1.2406693	1.4174923	1.2406693	1.4174923	1.2406693	1.4174871	1.240665
17.18	1.4059772	1.2383007	1.4059772	1.2383007	1.4059772	1.2383007	1.4059711	1.2382977
17.19	1.3937556	1.2362015	1.3937556	1.2362015	1.3937556	1.2362015	1.3937483	1.2361998
17.2	1.3808716	1.2344014	1.3808716	1.2344014	1.3808716	1.2344014	1.3808633	1.2344011
17.21	1.3673745	1.2329284	1.3673745	1.2329284	1.3673745	1.2329284	1.367365	1.2329295
17.22	1.3533181	1.2318084	1.3533181	1.2318084	1.3533181	1.2318084	1.3533074	1.2318109
17.23	1.3387604	1.2310654	1.3387604	1.2310654	1.3387604	1.2310654	1.3387483	1.2310694
17.24	1.3237636	1.2307217	1.3237636	1.2307217	1.3237636	1.2307217	1.3237501	1.230727
17.25	1.3083936	1.2307973	1.3083936	1.2307973	1.3083936	1.2307973	1.3083787	1.2308041
17.26	1.2927195	1.2313107	1.2927195	1.2313107	1.2927195	1.2313107	1.2927031	1.2313189
17.27	1.2768132	1.232278	1.2768132	1.232278	1.2768132	1.232278	1.2767952	1.2322876
17.28	1.2607486	1.2337138	1.2607486	1.2337138	1.2607486	1.2337138	1.260729	1.2337248
17.29	1.2446013	1.2356308	1.2446014	1.2356308	1.2446013	1.2356308	1.24458	1.2356431
17.3	1.2284479	1.2380399	1.2284479	1.2380399	1.2284479	1.2380399	1.2284247	1.2380535
17.31	1.2123649	1.2409502	1.2123649	1.2409502	1.2123649	1.2409502	1.2123398	1.240965
17.32	1.1964287	1.244369	1.1964287	1.244369	1.1964287	1.244369	1.1964017	1.244385
17.33	1.1807147	1.2483021	1.1807147	1.2483021	1.1807147	1.2483021	1.1806857	1.2483192
17.34	1.1652965	1.2527533	1.1652965	1.2527533	1.1652965	1.2527533	1.1652655	1.2527715
17.35	1.1502453	1.257725	1.1502453	1.257725	1.1502453	1.257725	1.1502122	1.2577442
17.36	1.1356297	1.2632179	1.1356297	1.2632179	1.1356297	1.2632179	1.1355945	1.2632379
17.37	1.1215147	1.2692307	1.1215147	1.2692307	1.1215147	1.2692307	1.1214773	1.2692516
17.38	1.1079617	1.2757608	1.1079617	1.2757608	1.1079617	1.2757608	1.1079221	1.2757824
17.39	1.0950275	1.2828033	1.0950275	1.2828033	1.0950275	1.2828033	1.0949858	1.2828256
17.4	1.0827646	1.2903518	1.0827646	1.2903518	1.0827646	1.2903518	1.0827207	1.2903747
17.41	1.0712205	1.298398	1.0712205	1.2983979	1.0712205	1.298398	1.0711744	1.2984214
17.42	1.0604374	1.3069313	1.0604374	1.3069313	1.0604374	1.3069313	1.0603892	1.3069552
17.43	1.0504525	1.3159394	1.0504525	1.3159394	1.0504525	1.3159394	1.0504021	1.3159637
17.44	1.0412973	1.3254076	1.0412973	1.3254076	1.0412973	1.3254076	1.0412448	1.3254322
17.45	1.032998	1.335319	1.032998	1.335319	1.032998	1.335319	1.0329434	1.3353438
17.46	1.025575	1.3456541	1.025575	1.3456541	1.025575	1.3456541	1.0255185	1.3456791
17.47	1.0190436	1.3563911	1.0190436	1.3563911	1.0190436	1.3563911	1.0189851	1.3564162
17.48	1.0134134	1.3675056	1.0134134	1.3675056	1.0134134	1.3675056	1.013353	1.3675307
17.49	1.0086887	1.3789703	1.0086887	1.3789703	1.0086887	1.3789703	1.0086265	1.3789954
17.5	1.0048686	1.3907549	1.0048686	1.3907549	1.0048686	1.3907549	1.0048047	1.39078
17.51	1.0019472	1.4028264	1.0019472	1.4028264	1.0019472	1.4028264	1.0018816	1.4028513
17.52	0.99991361	1.4151485	0.99991361	1.4151485	0.99991361	1.4151485	0.99984657	1.4151732
17.53	0.9987523	1.4276816	0.99875231	1.4276816	0.99875231	1.4276816	0.99868384	1.4277062
17.54	0.99844323	1.4403831	0.99844323	1.440383	0.99844323	1.440383	0.99837347	1.4404074
17.55	0.99896204	1.4532065	0.99896204	1.4532065	0.99896204	1.4532065	0.99889109	1.4532306
17.56	1.0002803	1.4661025	1.0002803	1.4661025	1.0002803	1.4661025	1.0002083	1.4661263
17.57	1.002366	1.4790179	1.002366	1.4790179	1.002366	1.4790179	1.002293	1.4790413
17.58	1.0051832	1.4918962	1.0051832	1.4918962	1.0051832	1.4918962	1.0051094	1.4919192
17.59	1.008693	1.5046775	1.008693	1.5046774	1.008693	1.5046774	1.0086186	1.5047001
17.6	1.0128534	1.5172986	1.0128534	1.5172986	1.0128534	1.5172986	1.0127784	1.5173208
17.61	1.0176196	1.5296931	1.0176196	1.5296931	1.0176196	1.5296931	1.0175443	1.5297149
17.62	1.0229447	1.5417918	1.0229447	1.5417918	1.0229447	1.5417918	1.0228691	1.541813
17.63	1.0287793	1.5535224	1.0287793	1.5535223	1.0287793	1.5535224	1.0287036	1.5535431
17.64	1.0350725	1.5648104	1.0350725	1.5648104	1.0350725	1.5648104	1.034997	1.5648306
17.65	1.041772	1.5755794	1.041772	1.5755794	1.041772	1.5755794	1.0416967	1.5755991
17.66	1.0488244	1.5857512	1.0488244	1.5857512	1.0488244	1.5857512	1.0487496	1.5857703
17.67	1.0561757	1.5952467	1.0561757	1.5952467	1.0561757	1.5952467	1.0561014	1.5952651
17.68	1.0637715	1.6039863	1.0637714	1.6039863	1.0637715	1.6039863	1.0636979	1.6040041
17.69	1.0715574	1.6118906	1.0715574	1.6118906	1.0715574	1.6118906	1.0714848	1.6119077
17.7	1.0794798	1.6188813	1.0794798	1.6188813	1.0794798	1.6188813	1.0794083	1.6188977
17.71	1.0874858	1.6248818	1.0874858	1.6248818	1.0874858	1.6248818	1.0874155	1.6248975
17.72	1.0955237	1.6298184	1.0955237	1.6298184	1.0955237	1.6298184	1.0954548	1.6298333
17.73	1.1035436	1.6336205	1.1035436	1.6336205	1.1035436	1.6336205	1.1034763	1.6336347
17.74	1.1114976	1.6362225	1.1114976	1.6362225	1.1114976	1.6362225	1.1114321	1.6362358
17.75	1.1193404	1.6375641	1.1193404	1.6375641	1.1193404	1.6375641	1.1192767	1.6375765
17.76	1.1270291	1.6375912	1.1270291	1.6375912	1.1270291	1.6375912	1.1269676	1.6376027
17.77	1.1345244	1.6362575	1.1345244	1.6362574	1.1345244	1.6362574	1.134465	1.636268
17.78	1.1417899	1.6335243	1.1417899	1.6335243	1.1417899	1.6335243	1.1417329	1.6335338
17.79	1.1487931	1.6293625	1.1487931	1.6293625	1.1487931	1.6293625	1.1487386	1.629371
17.8	1.1555052	1.6237523	1.1555052	1.6237523	1.1555052	1.6237523	1.1554533	1.6237597
17.81	1.1619015	1.6166842	1.1619015	1.6166842	1.1619015	1.6166842	1.1618523	1.6166906
17.82	1.1679613	1.6081598	1.1679613	1.6081598	1.1679613	1.6081598	1.1679148	1.608165
17.83	1.1736679	1.5981916	1.1736679	1.5981916	1.1736679	1.5981916	1.1736243	1.5981956
17.84	1.1790088	1.5868032	1.1790088	1.5868032	1.1790088	1.5868032	1.1789681	1.586806
17.85	1.1839756	1.5740296	1.1839756	1.5740296	1.1839756	1.5740296	1.1839379	1.5740312
17.86	1.1885638	1.5599169	1.1885638	1.5599169	1.1885638	1.5599169	1.1885289	1.5599172
17.87	1.1927724	1.5445218	1.1927724	1.5445218	1.1927724	1.5445218	1.1927405	1.5445208
17.88	1.1966041	1.5279113	1.1966041	1.5279113	1.1966041	1.5279113	1.1965751	1.527909
17.89	1.2000647	1.5101617	1.2000647	1.5101617	1.2000647	1.5101617	1.2000386	1.5101581
17.9	1.2031632	1.4913583	1.2031632	1.4913583	1.2031632	1.4913583	1.2031399	1.4913534
17.91	1.2059107	1.4715939	1.2059107	1.4715939	1.2059107	1.4715939	1.2058902	1.4715877
17.92	1.208321	1.4509681	1.208321	1.4509681	1.208321	1.4509681	1.2083031	1.4509606
17.93	1.2104094	1.4295861	1.2104094	1.429586	1.2104094	1.429586	1.210394	1.4295773
17.94	1.2121928	1.4075573	1.2121928	1.4075573	1.2121928	1.4075573	1.2121798	1.4075474
17.95	1.2136892	1.3849947	1.2136892	1.3849946	1.2136892	1.3849947	1.2136785	1.3849834
17.96	1.2149174	1.3620126	1.2149174	1.3620126	1.2149174	1.3620126	1.2149087	1.3620002
17.97	1.2158965	1.3387267	1.2158965	1.3387267	1.2158965	1.3387267	1.2158897	1.3387131
17.98	1.2166456	1.3152518	1.2166456	1.3152518	1.2166456	1.3152518	1.2166405	1.3152371
17.99	1.2171837	1.2917012	1.2171837	1.2917012	1.2171837	1.2917012	1.2171802	1.2916854
18	1.2175293	1.2681856	1.2175293	1.2681856	1.2175293	1.2681856	1.2175272	1.2681689
18.01	1.2177	1.2448123	1.2177	1.2448123	1.2177	1.2448123	1.2176992	1.2447946
18.02	1.2177127	1.2216839	1.2177127	1.2216839	1.2177127	1.2216839	1.2177129	1.2216653
18.03	1.2175829	1.1988979	1.2175829	1.1988979	1.2175829	1.1988979	1.217584	1.1988785
18.04	1.2173253	1.1765462	1.2173253	1.1765462	1.2173253	1.1765462	1.2173271	1.1765259
18.05	1.2169529	1.1547139	1.2169529	1.1547139	1.2169529	1.1547139	1.2169553	1.154693
18.06	1.2164774	1.1334797	1.2164774	1.1334797	1.2164774	1.1334797	1.2164802	1.1334582
18.07	1.2159092	1.1129149	1.2159092	1.1129149	1.2159092	1.1129149	1.2159123	1.1128928
18.08	1.215257	1.0930835	1.215257	1.0930835	1.215257	1.0930835	1.2152602	1.093061
18.09	1.2145282	1.0740422	1.2145282	1.0740422	1.2145282	1.0740422	1.2145315	1.0740193
18.1	1.2137288	1.05584	1.2137288	1.05584	1.2137288	1.05584	1.2137321	1.0558168
18.11	1.2128634	1.0385184	1.2128634	1.0385184	1.2128634	1.0385184	1.2128665	1.0384949
18.12	1.2119351	1.0221116	1.2119351	1.0221116	1.2119351	1.0221116	1.211938	1.0220879
18.13	1.2109458	1.0066463	1.2109458	1.0066463	1.2109458	1.0066463	1.2109484	1.0066225
18.14	1.2098962	0.99214246	1.2098962	0.99214246	1.2098962	0.99214246	1.2098985	0.99211863
18.15	1.2087857	0.97861294	1.2087857	0.97861294	1.2087857	0.97861294	1.2087876	0.97858913
18.16	1.2076128	0.96606414	1.2076128	0.96606414	1.2076128	0.96606414	1.2076144	0.96604041
18.17	1.2063749	0.95449618	1.2063749	0.95449618	1.2063749	0.95449618	1.206376	0.95447259
18.18	1.2050684	0.94390331	1.2050684	0.9439033	1.2050684	0.94390331	1.2050691	0.94387991
18.19	1.2036889	0.93427397	1.2036889	0.93427397	1.2036889	0.93427397	1.2036891	0.93425082
18.2	1.2022314	0.9255916	1.2022314	0.9255916	1.2022314	0.9255916	1.2022312	0.92556874
18.21	1.20069	0.91783453	1.20069	0.91783453	1.20069	0.91783453	1.2006894	0.917812
18.22	1.1990586	0.91097663	1.1990585	0.91097662	1.1990585	0.91097662	1.1990575	0.91095445
18.23	1.1973303	0.90498764	1.1973303	0.90498763	1.1973303	0.90498763	1.1973289	0.90496585
18.24	1.1954982	0.89983344	1.1954982	0.89983344	1.1954982	0.89983344	1.1954964	0.89981208
18.25	1.1935551	0.89547671	1.1935551	0.89547671	1.1935551	0.89547671	1.1935529	0.89545579
18.26	1.1914937	0.89187693	1.1914937	0.89187693	1.1914937	0.89187693	1.1914912	0.89185648
18.27	1.189307	0.88899118	1.189307	0.88899118	1.189307	0.88899118	1.1893042	0.88897119
18.28	1.186988	0.88677438	1.186988	0.88677438	1.186988	0.88677438	1.186985	0.88675489
18.29	1.1845304	0.88517977	1.1845304	0.88517977	1.1845304	0.88517977	1.1845271	0.88516076
18.3	1.1819281	0.8841592	1.1819281	0.8841592	1.1819281	0.8841592	1.1819245	0.88414068
18.31	1.1791759	0.88366379	1.1791759	0.88366379	1.1791758	0.88366379	1.1791721	0.88364576
18.32	1.1762694	0.88364433	1.1762694	0.88364433	1.1762694	0.88364433	1.1762654	0.88362678
18.33	1.1732053	0.88405159	1.1732053	0.88405158	1.1732052	0.88405158	1.1732011	0.88403452
18.34	1.1699812	0.88483703	1.1699812	0.88483703	1.1699812	0.88483702	1.1699769	0.88482042
18.35	1.1665963	0.88595303	1.1665963	0.88595303	1.1665963	0.88595303	1.1665919	0.88593688
18.36	1.1630509	0.88735346	1.1630509	0.88735346	1.1630509	0.88735346	1.1630464	0.88733775
18.37	1.159347	0.88899414	1.159347	0.88899414	1.1593469	0.88899414	1.1593423	0.88897884
18.38	1.1554879	0.89083319	1.1554879	0.89083319	1.1554879	0.89083319	1.1554831	0.8908183
18.39	1.151479	0.89283153	1.151479	0.89283153	1.1514789	0.89283153	1.1514741	0.89281702
18.4	1.1473269	0.89495315	1.1473269	0.89495315	1.1473269	0.89495315	1.147322	0.894939
18.41	1.1430405	0.89716558	1.1430404	0.89716558	1.1430404	0.89716558	1.1430354	0.89715177
18.42	1.1386298	0.89944007	1.1386298	0.89944007	1.1386298	0.89944007	1.1386246	0.89942658
18.43	1.1341071	0.90175186	1.1341071	0.90175185	1.1341071	0.90175185	1.1341019	0.90173867
18.44	1.1294861	0.90408046	1.1294861	0.90408046	1.1294861	0.90408046	1.1294807	0.90406756
18.45	1.1247821	0.90640977	1.1247821	0.90640977	1.1247821	0.90640977	1.1247767	0.90639713
18.46	1.1200121	0.90872804	1.1200121	0.90872804	1.1200121	0.90872804	1.1200066	0.90871565
18.47	1.1151945	0.91102807	1.1151945	0.91102806	1.1151945	0.91102806	1.1151888	0.9110159
18.48	1.110349	0.91330702	1.110349	0.91330701	1.1103489	0.91330701	1.1103431	0.91329506
18.49	1.1054963	0.91556632	1.1054963	0.91556632	1.1054963	0.91556632	1.1054904	0.91555457
18.5	1.1006585	0.91781154	1.1006585	0.91781154	1.1006585	0.91781154	1.1006524	0.91779998
18.51	1.0958582	0.92005209	1.0958582	0.92005209	1.0958582	0.92005209	1.095852	0.92004072
18.52	1.091119	0.92230093	1.091119	0.92230093	1.091119	0.92230093	1.0911126	0.92228973
18.53	1.0864648	0.92457422	1.0864648	0.92457422	1.0864648	0.92457422	1.0864582	0.92456319
18.54	1.0819198	0.92689095	1.0819198	0.92689094	1.0819198	0.92689095	1.0819131	0.92688009
18.55	1.0775086	0.92927234	1.0775086	0.92927234	1.0775086	0.92927234	1.0775016	0.92926165
18.56	1.0732554	0.93174167	1.0732554	0.93174167	1.0732554	0.93174167	1.0732482	0.93173114
18.57	1.0691846	0.9343234	1.0691846	0.9343234	1.0691846	0.9343234	1.0691772	0.93431304
18.58	1.0653199	0.93704302	1.0653199	0.93704302	1.0653199	0.93704302	1.0653122	0.93703283
18.59	1.0616846	0.9399263	1.0616846	0.9399263	1.0616846	0.9399263	1.0616767	0.93991629
18.6	1.0583013	0.94299886	1.0583013	0.94299886	1.0583013	0.94299886	1.0582931	0.94298903
18.61	1.0551918	0.94628568	1.0551918	0.94628567	1.0551918	0.94628567	1.0551834	0.94627603
18.62	1.0523769	0.9498106	1.0523769	0.94981059	1.0523769	0.94981059	1.0523682	0.94980114
18.63	1.0498764	0.95359594	1.0498764	0.95359593	1.0498764	0.95359593	1.0498674	0.95358669
18.64	1.0477089	0.95766205	1.0477089	0.95766205	1.0477088	0.95766205	1.0476996	0.95765301
18.65	1.0458917	0.96202696	1.0458917	0.96202696	1.0458917	0.96202696	1.0458822	0.96201813
18.66	1.044441	0.96670602	1.0444409	0.96670601	1.0444409	0.96670601	1.0444312	0.9666974
18.67	1.0433713	0.97171167	1.0433713	0.97171167	1.0433713	0.97171167	1.0433613	0.97170328
18.68	1.0426959	0.97705324	1.0426959	0.97705324	1.0426959	0.97705324	1.0426857	0.97704508
18.69	1.0424266	0.98273686	1.0424266	0.98273685	1.0424266	0.98273685	1.0424161	0.98272892
18.7	1.0425736	0.9887652	1.0425736	0.98876519	1.0425736	0.9887652	1.0425629	0.98875749
18.71	1.0431456	0.99513756	1.0431456	0.99513755	1.0431456	0.99513756	1.0431347	0.99513008
18.72	1.0441499	1.0018499	1.0441499	1.0018499	1.0441499	1.0018499	1.0441388	1.0018427
18.73	1.0455922	1.0088949	1.0455922	1.0088949	1.0455921	1.0088949	1.0455808	1.0088879
18.74	1.0474764	1.0162619	1.0474764	1.0162619	1.0474764	1.0162619	1.0474649	1.0162551
18.75	1.0498054	1.0239374	1.0498054	1.0239374	1.0498054	1.0239374	1.0497938	1.0239308
18.76	1.0525803	1.0319049	1.0525803	1.0319049	1.0525803	1.0319049	1.0525685	1.0318986
18.77	1.0558007	1.0401457	1.0558007	1.0401457	1.0558007	1.0401457	1.0557888	1.0401395
18.78	1.0594649	1.0486383	1.0594649	1.0486383	1.0594649	1.0486383	1.059453	1.0486324
18.79	1.0635698	1.0573598	1.0635698	1.0573598	1.0635698	1.0573598	1.0635579	1.057354
18.8	1.068111	1.0662853	1.068111	1.0662853	1.0681109	1.0662853	1.0680991	1.0662796
18.81	1.0730827	1.0753886	1.0730827	1.0753886	1.0730827	1.0753886	1.0730708	1.0753831
18.82	1.0784781	1.0846428	1.0784781	1.0846428	1.0784781	1.0846428	1.0784663	1.0846374
18.83	1.0842891	1.09402	1.0842891	1.0940199	1.0842891	1.09402	1.0842774	1.0940147
18.84	1.0905066	1.1034921	1.0905066	1.1034921	1.0905066	1.1034921	1.0904951	1.103487
18.85	1.0971206	1.1130311	1.0971206	1.1130311	1.0971206	1.1130311	1.0971092	1.113026
18.86	1.10412	1.1226091	1.10412	1.1226091	1.10412	1.1226091	1.1041088	1.1226042
18.87	1.1114931	1.1321989	1.1114931	1.1321989	1.1114931	1.1321989	1.1114821	1.132194
18.88	1.1192275	1.1417738	1.1192275	1.1417738	1.1192275	1.1417738	1.1192168	1.141769
18.89	1.1273102	1.1513083	1.1273102	1.1513083	1.1273102	1.1513083	1.1272998	1.1513035
18.9	1.1357277	1.1607778	1.1357277	1.1607778	1.1357277	1.1607778	1.1357176	1.160773
18.91	1.1444663	1.170159	1.1444663	1.170159	1.1444663	1.170159	1.1444565	1.1701542
18.92	1.1535119	1.1794302	1.1535119	1.1794302	1.1535119	1.1794302	1.1535025	1.1794253
18.93	1.1628505	1.1885707	1.1628505	1.1885707	1.1628505	1.1885707	1.1628414	1.1885658
18.94	1.1724678	1.1975615	1.1724678	1.1975615	1.1724678	1.1975615	1.1724591	1.1975566
18.95	1.1823501	1.2063852	1.1823501	1.2063852	1.1823501	1.2063852	1.1823418	1.2063802
18.96	1.1924837	1.2150256	1.1924837	1.2150255	1.1924837	1.2150255	1.1924759	1.2150204
18.97	1.2028555	1.223468	1.2028555	1.223468	1.2028555	1.223468	1.202848	1.2234628
18.98	1.2134525	1.2316995	1.2134525	1.2316995	1.2134525	1.2316995	1.2134456	1.2316941
18.99	1.2242629	1.2397082	1.2242629	1.2397081	1.2242629	1.2397081	1.2242564	1.2397026
19	1.235275	1.2474835	1.235275	1.2474835	1.235275	1.2474835	1.235269	1.2474779
19.01	1.2464784	1.2550166	1.2464783	1.2550166	1.2464783	1.2550166	1.2464728	1.2550107
19.02	1.257863	1.2622996	1.257863	1.2622996	1.257863	1.2622996	1.2578579	1.2622935
19.03	1.2694199	1.2693258	1.2694199	1.2693258	1.2694199	1.2693258	1.2694153	1.2693194
19.04	1.281141	1.2760899	1.281141	1.2760899	1.281141	1.2760899	1.2811369	1.2760832
19.05	1.2930189	1.2825877	1.2930189	1.2825877	1.2930189	1.2825877	1.2930153	1.2825808
19.06	1.305047	1.2888163	1.305047	1.2888163	1.305047	1.2888163	1.3050439	1.288809
19.07	1.3172197	1.2947738	1.3172197	1.2947738	1.3172197	1.2947738	1.3172171	1.2947661
19.08	1.3295315	1.3004596	1.3295315	1.3004596	1.3295315	1.3004596	1.3295294	1.3004516
19.09	1.3419779	1.3058743	1.3419779	1.3058743	1.3419779	1.3058743	1.3419763	1.3058659
19.1	1.3545545	1.3110198	1.3545545	1.3110198	1.3545545	1.3110198	1.3545534	1.3110109
19.11	1.3672572	1.3158991	1.3672572	1.3158991	1.3672572	1.3158991	1.3672567	1.3158898
19.12	1.3800819	1.3205167	1.3800819	1.3205166	1.3800819	1.3205167	1.3800819	1.3205068
19.13	1.3930243	1.324878	1.3930243	1.324878	1.3930243	1.324878	1.3930247	1.3248677
19.14	1.4060796	1.3289903	1.4060796	1.3289903	1.4060796	1.3289903	1.4060805	1.3289793
19.15	1.4192426	1.3328618	1.4192426	1.3328618	1.4192426	1.3328618	1.419244	1.3328503
19.16	1.4325072	1.3365021	1.4325072	1.3365021	1.4325072	1.3365021	1.4325091	1.3364901
19.17	1.4458663	1.3399225	1.4458663	1.3399225	1.4458663	1.3399225	1.4458686	1.3399098
19.18	1.4593115	1.343135	1.4593115	1.343135	1.4593115	1.343135	1.4593143	1.3431217
19.19	1.4728331	1.3461535	1.4728331	1.3461535	1.4728331	1.3461535	1.4728363	1.3461396
19.2	1.4864199	1.3489929	1.4864199	1.3489929	1.4864199	1.3489929	1.4864235	1.3489783
19.21	1.5000587	1.3516692	1.5000587	1.3516692	1.5000587	1.3516692	1.5000627	1.351654
19.22	1.5137349	1.3541996	1.5137349	1.3541996	1.5137348	1.3541996	1.5137392	1.3541836
19.23	1.5274315	1.356602	1.5274315	1.356602	1.5274315	1.356602	1.5274361	1.3565854
19.24	1.5411298	1.3588954	1.5411298	1.3588954	1.5411298	1.3588954	1.5411348	1.3588782
19.25	1.5548093	1.3610996	1.5548093	1.3610996	1.5548093	1.3610996	1.5548145	1.3610817
19.26	1.568447	1.3632343	1.568447	1.3632343	1.568447	1.3632343	1.5684524	1.3632158
19.27	1.5820185	1.36532	1.5820185	1.36532	1.5820185	1.36532	1.5820241	1.3653009
19.28	1.5954972	1.3673771	1.5954972	1.3673771	1.5954972	1.3673771	1.5955029	1.3673574
19.29	1.6088549	1.3694258	1.6088549	1.3694258	1.6088549	1.3694258	1.6088606	1.3694056
19.3	1.6220618	1.3714861	1.6220618	1.3714861	1.6220618	1.3714861	1.6220676	1.3714653
19.31	1.6350866	1.3735769	1.6350866	1.3735769	1.6350866	1.3735769	1.6350923	1.3735556
19.32	1.6478968	1.3757164	1.6478968	1.3757164	1.6478968	1.3757164	1.6479025	1.3756947
19.33	1.6604589	1.3779214	1.6604589	1.3779214	1.6604588	1.3779214	1.6604645	1.3778993
19.34	1.6727384	1.3802074	1.6727384	1.3802074	1.6727384	1.3802074	1.6727438	1.3801849
19.35	1.6847005	1.3825878	1.6847005	1.3825878	1.6847005	1.3825878	1.6847058	1.3825651
19.36	1.6963097	1.3850741	1.6963096	1.385074	1.6963096	1.385074	1.6963147	1.3850511
19.37	1.7075304	1.387675	1.7075303	1.387675	1.7075303	1.387675	1.7075352	1.3876518
19.38	1.7183272	1.3903971	1.7183271	1.3903971	1.7183271	1.3903971	1.7183317	1.3903738
19.39	1.7286647	1.3932437	1.7286647	1.3932437	1.7286647	1.3932437	1.728669	1.3932203
19.4	1.7385083	1.3962149	1.7385083	1.3962149	1.7385083	1.3962149	1.7385123	1.3961915
19.41	1.7478236	1.3993078	1.7478236	1.3993078	1.7478236	1.3993078	1.7478273	1.3992844
19.42	1.7565772	1.4025157	1.7565772	1.4025157	1.7565772	1.4025157	1.7565805	1.4024924
19.43	1.7647363	1.4058283	1.7647363	1.4058283	1.7647363	1.4058283	1.7647393	1.4058051
19.44	1.7722695	1.4092317	1.7722695	1.4092317	1.7722695	1.4092317	1.7722722	1.4092087
19.45	1.7791463	1.4127081	1.7791463	1.4127081	1.7791463	1.4127081	1.7791485	1.4126853
19.46	1.7853372	1.4162358	1.7853372	1.4162358	1.7853372	1.4162358	1.7853391	1.4162132
19.47	1.7908143	1.4197895	1.7908142	1.4197895	1.7908142	1.4197895	1.7908158	1.4197672
19.48	1.7955507	1.4233402	1.7955507	1.4233402	1.7955507	1.4233402	1.7955519	1.4233183
19.49	1.7995213	1.4268556	1.7995213	1.4268556	1.7995213	1.4268556	1.7995221	1.4268341
19.5	1.8027021	1.4303	1.8027021	1.4303	1.8027021	1.4303	1.8027026	1.4302789
19.51	1.805071	1.4336347	1.805071	1.4336347	1.805071	1.4336347	1.8050712	1.4336141
19.52	1.8066073	1.4368185	1.8066073	1.4368185	1.8066072	1.4368185	1.8066072	1.4367983
19.53	1.8072922	1.4398078	1.8072922	1.4398078	1.8072922	1.4398078	1.8072918	1.4397881
19.54	1.8071088	1.4425575	1.8071088	1.4425575	1.8071088	1.4425575	1.8071081	1.4425383
19.55	1.8060421	1.4450209	1.8060421	1.4450209	1.8060421	1.4450209	1.8060413	1.4450022
19.56	1.8040796	1.4471508	1.8040796	1.4471508	1.8040796	1.4471508	1.8040785	1.4471326
19.57	1.801211	1.4488998	1.801211	1.4488998	1.801211	1.4488998	1.8012097	1.4488821
19.58	1.7974285	1.4502208	1.7974285	1.4502208	1.7974285	1.4502208	1.797427	1.4502037
19.59	1.7927273	1.451068	1.7927273	1.451068	1.7927273	1.451068	1.7927257	1.4510514
19.6	1.7871056	1.4513974	1.7871056	1.4513974	1.7871056	1.4513974	1.7871038	1.4513813
19.61	1.7805648	1.4511671	1.7805648	1.4511671	1.7805648	1.4511671	1.7805629	1.4511515
19.62	1.7731099	1.4503385	1.7731099	1.4503385	1.7731099	1.4503385	1.7731079	1.4503234
19.63	1.7647496	1.4488765	1.7647496	1.4488765	1.7647496	1.4488765	1.7647475	1.4488619
19.64	1.7554966	1.4467502	1.7554966	1.4467502	1.7554966	1.4467502	1.7554944	1.4467361
19.65	1.7453677	1.4439337	1.7453676	1.4439336	1.7453676	1.4439336	1.7453654	1.44392
19.66	1.7343838	1.4404058	1.7343838	1.4404058	1.7343838	1.4404058	1.7343816	1.4403926
19.67	1.7225707	1.4361515	1.7225707	1.4361515	1.7225707	1.4361515	1.7225684	1.4361387
19.68	1.7099581	1.4311612	1.7099581	1.4311612	1.7099581	1.4311612	1.7099558	1.4311488
19.69	1.6965808	1.4254319	1.6965808	1.4254319	1.6965808	1.4254319	1.6965785	1.4254199
19.7	1.6824777	1.4189667	1.6824777	1.4189667	1.6824777	1.4189667	1.6824755	1.418955
19.71	1.6676923	1.4117749	1.6676923	1.4117749	1.6676923	1.4117749	1.6676901	1.4117635
19.72	1.6522721	1.4038725	1.6522721	1.4038725	1.6522721	1.4038725	1.65227	1.4038614
19.73	1.636269	1.3952813	1.636269	1.3952813	1.636269	1.3952813	1.6362669	1.3952705
19.74	1.6197381	1.3860292	1.6197381	1.3860292	1.6197381	1.3860292	1.6197361	1.3860187
19.75	1.6027387	1.3761499	1.6027387	1.3761498	1.6027387	1.3761498	1.6027367	1.3761396
19.76	1.5853323	1.3656819	1.5853323	1.3656819	1.5853323	1.3656819	1.5853305	1.3656719
19.77	1.5675836	1.354669	1.5675836	1.354669	1.5675836	1.354669	1.5675819	1.3546591
19.78	1.549559	1.3431586	1.549559	1.3431586	1.549559	1.3431586	1.5495574	1.343149
19.79	1.5313268	1.3312023	1.5313268	1.3312023	1.5313268	1.3312023	1.5313253	1.3311928
19.8	1.512956	1.3188543	1.512956	1.3188543	1.512956	1.3188543	1.5129546	1.318845
19.81	1.494516	1.3061714	1.494516	1.3061714	1.494516	1.3061714	1.4945148	1.3061621
19.82	1.4760764	1.2932119	1.4760764	1.2932119	1.4760764	1.2932119	1.4760753	1.2932027
19.83	1.4577057	1.2800352	1.4577056	1.2800352	1.4577056	1.2800352	1.4577047	1.2800261
19.84	1.4394711	1.2667012	1.4394711	1.2667012	1.4394711	1.2667012	1.4394703	1.2666922
19.85	1.4214381	1.2532695	1.4214381	1.2532695	1.421438	1.2532695	1.4214374	1.2532605
19.86	1.4036695	1.2397987	1.4036695	1.2397987	1.4036695	1.2397987	1.4036691	1.2397898
19.87	1.3862254	1.2263463	1.3862254	1.2263463	1.3862254	1.2263463	1.3862252	1.2263374
19.88	1.3691623	1.2129675	1.3691623	1.2129675	1.3691623	1.2129675	1.3691622	1.2129586
19.89	1.3525329	1.1997154	1.3525329	1.1997154	1.3525329	1.1997154	1.352533	1.1997065
19.9	1.3363856	1.1866401	1.3363856	1.1866401	1.3363856	1.1866401	1.3363859	1.1866312
19.91	1.3207644	1.1737887	1.3207644	1.1737887	1.3207644	1.1737887	1.3207648	1.1737798
19.92	1.3057082	1.1612049	1.3057082	1.1612049	1.3057082	1.1612049	1.3057088	1.1611959
19.93	1.2912513	1.1489286	1.2912513	1.1489286	1.2912513	1.1489286	1.2912521	1.1489196
19.94	1.2774224	1.136996	1.2774224	1.136996	1.2774224	1.136996	1.2774233	1.136987
19.95	1.2642453	1.1254396	1.2642453	1.1254396	1.2642453	1.1254396	1.2642464	1.1254305
19.96	1.2517383	1.1142876	1.2517383	1.1142876	1.2517383	1.1142876	1.2517396	1.1142785
19.97	1.2399147	1.1035647	1.2399147	1.1035647	1.2399147	1.1035647	1.2399162	1.1035555
19.98	1.2287825	1.0932914	1.2287825	1.0932914	1.2287825	1.0932914	1.2287841	1.0932821
19.99	1.2183449	1.0834846	1.2183449	1.0834846	1.2183449	1.0834846	1.2183467	1.0834753
20	1.2086003	1.0741578	1.2086003	1.0741578	1.2086003	1.0741578	1.2086022	1.0741485
20.01	1.1995427	1.0653212	1.1995427	1.0653212	1.1995427	1.0653212	1.1995447	1.0653118
20.02	1.1911621	1.0569816	1.1911621	1.0569816	1.1911621	1.0569816	1.1911642	1.0569722
20.03	1.1834445	1.0491432	1.1834445	1.0491432	1.1834445	1.0491432	1.1834467	1.0491337
20.04	1.1763728	1.0418075	1.1763728	1.0418075	1.1763728	1.0418075	1.1763751	1.041798
20.05	1.169927	1.0349739	1.169927	1.0349739	1.169927	1.0349739	1.1699293	1.0349644
20.06	1.1640848	1.0286397	1.1640848	1.0286397	1.1640848	1.0286397	1.1640872	1.0286301
20.07	1.1588219	1.0228006	1.1588219	1.0228006	1.1588219	1.0228006	1.1588243	1.0227911
20.08	1.154113	1.0174512	1.1541129	1.0174512	1.1541129	1.0174512	1.1541154	1.0174417
20.09	1.1499316	1.0125848	1.1499316	1.0125848	1.1499316	1.0125848	1.149934	1.0125754
20.1	1.1462513	1.0081943	1.1462513	1.0081943	1.1462513	1.0081943	1.1462537	1.0081849
20.11	1.143046	1.0042719	1.143046	1.0042719	1.143046	1.0042719	1.1430484	1.0042626
20.12	1.1402903	1.0008098	1.1402903	1.0008098	1.1402903	1.0008098	1.1402926	1.0008005
20.13	1.1379601	0.99780009	1.1379601	0.99780009	1.1379601	0.99780009	1.1379623	0.99779091
20.14	1.1360331	0.99523536	1.1360331	0.99523536	1.1360331	0.99523536	1.1360352	0.99522629
20.15	1.1344891	0.99310844	1.1344891	0.99310844	1.1344891	0.99310844	1.1344912	0.9930995
20.16	1.1333104	0.99141273	1.1333104	0.99141272	1.1333104	0.99141272	1.1333124	0.99140393
20.17	1.1324822	0.99014222	1.1324822	0.99014222	1.1324822	0.99014222	1.1324841	0.99013359
20.18	1.1319924	0.98929153	1.1319924	0.98929152	1.1319924	0.98929152	1.1319941	0.98928306
20.19	1.1318321	0.9888559	1.1318321	0.9888559	1.1318321	0.9888559	1.1318337	0.98884761
20.2	1.1319954	0.98883114	1.1319954	0.98883114	1.1319954	0.98883114	1.1319969	0.98882303
20.21	1.1324796	0.98921345	1.1324796	0.98921345	1.1324796	0.98921345	1.1324809	0.98920553
20.22	1.1332847	0.98999937	1.1332847	0.98999937	1.1332847	0.98999937	1.1332859	0.98999164
20.23	1.1344136	0.99118551	1.1344136	0.99118551	1.1344136	0.99118551	1.1344146	0.99117798
20.24	1.1358714	0.99276845	1.1358714	0.99276845	1.1358714	0.99276845	1.1358722	0.99276111
20.25	1.1376653	0.99474428	1.1376653	0.99474428	1.1376653	0.99474428	1.137666	0.99473712
20.26	1.1398042	0.99710856	1.1398042	0.99710856	1.1398042	0.99710856	1.1398047	0.99710157
20.27	1.142298	0.9998558	1.142298	0.9998558	1.142298	0.9998558	1.1422984	0.99984898
20.28	1.1451572	1.0029793	1.1451572	1.0029793	1.1451572	1.0029793	1.1451575	1.0029726
20.29	1.1483923	1.0064707	1.1483923	1.0064707	1.1483923	1.0064707	1.1483924	1.0064641
20.3	1.1520132	1.0103197	1.1520132	1.0103197	1.1520132	1.0103197	1.1520132	1.0103133
20.31	1.1560287	1.014514	1.1560287	1.014514	1.1560287	1.014514	1.1560286	1.0145076
20.32	1.1604458	1.0190386	1.1604458	1.0190386	1.1604458	1.0190386	1.1604457	1.0190323
20.33	1.1652691	1.0238757	1.1652691	1.0238757	1.1652691	1.0238757	1.165269	1.0238695
20.34	1.1705006	1.0290046	1.1705006	1.0290046	1.1705006	1.0290046	1.1705004	1.0289984
20.35	1.1761384	1.0344016	1.1761384	1.0344016	1.1761384	1.0344016	1.1761382	1.0343954
20.36	1.1821774	1.0400396	1.1821774	1.0400396	1.1821774	1.0400396	1.1821772	1.0400333
20.37	1.1886078	1.0458881	1.1886078	1.0458881	1.1886078	1.0458881	1.1886077	1.0458817
20.38	1.1954154	1.0519134	1.1954154	1.0519134	1.1954154	1.0519134	1.1954154	1.0519069
20.39	1.2025815	1.0580785	1.2025814	1.0580785	1.2025814	1.0580785	1.2025815	1.0580719
20.4	1.2100819	1.0643435	1.2100819	1.0643435	1.2100819	1.0643435	1.2100821	1.0643367
20.41	1.2178881	1.0706655	1.2178881	1.0706655	1.2178881	1.0706655	1.2178884	1.0706585
20.42	1.2259661	1.0769994	1.2259661	1.0769994	1.2259661	1.0769994	1.2259666	1.0769921
20.43	1.2342774	1.0832976	1.2342774	1.0832976	1.2342774	1.0832976	1.2342781	1.0832901
20.44	1.242779	1.0895115	1.242779	1.0895115	1.242779	1.0895115	1.2427799	1.0895036
20.45	1.2514234	1.095591	1.2514234	1.0955909	1.2514234	1.0955909	1.2514245	1.0955828
20.46	1.2601595	1.1014857	1.2601595	1.1014857	1.2601595	1.1014857	1.2601609	1.1014771
20.47	1.2689329	1.1071456	1.2689329	1.1071456	1.2689329	1.1071456	1.2689345	1.1071366
20.48	1.2776864	1.1125215	1.2776864	1.1125215	1.2776864	1.1125215	1.2776883	1.1125122
20.49	1.2863611	1.1175661	1.2863611	1.1175661	1.2863611	1.1175661	1.2863632	1.1175564
20.5	1.2948963	1.1222344	1.2948963	1.1222344	1.2948963	1.1222344	1.2948987	1.1222242
20.51	1.3032311	1.1264843	1.3032311	1.1264843	1.3032311	1.1264843	1.3032338	1.1264737
20.52	1.3113049	1.1302781	1.3113049	1.1302781	1.3113049	1.1302781	1.3113079	1.1302671
20.53	1.319058	1.133582	1.319058	1.133582	1.319058	1.133582	1.3190613	1.1335705
20.54	1.3264327	1.1363676	1.3264327	1.1363676	1.3264327	1.1363676	1.3264362	1.1363556
20.55	1.3333739	1.1386118	1.3333739	1.1386118	1.3333739	1.1386118	1.3333776	1.1385994
20.56	1.3398298	1.1402976	1.3398298	1.1402976	1.3398297	1.1402976	1.3398337	1.1402849
20.57	1.3457526	1.1414142	1.3457526	1.1414142	1.3457526	1.1414142	1.3457568	1.141401
20.58	1.3510992	1.141957	1.3510992	1.141957	1.3510992	1.141957	1.3511036	1.1419434
20.59	1.3558315	1.1419279	1.3558315	1.1419279	1.3558315	1.1419279	1.355836	1.141914
20.6	1.3599168	1.1413351	1.3599168	1.1413351	1.3599168	1.1413351	1.3599214	1.1413209
20.61	1.3633283	1.140193	1.3633283	1.140193	1.3633283	1.140193	1.3633329	1.1401785
20.62	1.3660448	1.1385216	1.3660448	1.1385216	1.3660448	1.1385216	1.3660495	1.1385068
20.63	1.3680514	1.1363462	1.3680514	1.1363462	1.3680514	1.1363462	1.3680561	1.1363313
20.64	1.3693385	1.1336971	1.3693385	1.1336971	1.3693385	1.1336971	1.3693432	1.1336819
20.65	1.3699026	1.1306084	1.3699026	1.1306084	1.3699026	1.1306084	1.3699072	1.1305931
20.66	1.3697451	1.1271178	1.3697451	1.1271178	1.3697451	1.1271178	1.3697496	1.1271025
20.67	1.3688726	1.1232658	1.3688726	1.1232657	1.3688726	1.1232657	1.368877	1.1232504
20.68	1.3672959	1.1190944	1.3672959	1.1190944	1.3672959	1.1190944	1.3673002	1.119079
20.69	1.3650298	1.1146469	1.3650298	1.1146469	1.3650298	1.1146469	1.3650339	1.1146317
20.7	1.3620923	1.1099669	1.3620923	1.1099669	1.3620923	1.1099669	1.3620962	1.1099518
20.71	1.3585042	1.1050973	1.3585042	1.1050973	1.3585042	1.1050973	1.3585078	1.1050823
20.72	1.3542882	1.1000797	1.3542882	1.1000797	1.3542882	1.1000797	1.3542915	1.1000649
20.73	1.3494685	1.0949536	1.3494685	1.0949536	1.3494685	1.0949536	1.3494716	1.0949391
20.74	1.3440701	1.0897559	1.3440701	1.0897559	1.3440701	1.0897559	1.3440729	1.0897417
20.75	1.3381184	1.0845203	1.3381184	1.0845203	1.3381183	1.0845203	1.3381208	1.0845065
20.76	1.3316383	1.0792767	1.3316383	1.0792767	1.3316383	1.0792767	1.3316405	1.0792632
20.77	1.3246545	1.0740507	1.3246545	1.0740507	1.3246545	1.0740507	1.3246564	1.0740377
20.78	1.3171905	1.0688638	1.3171905	1.0688638	1.3171905	1.0688638	1.317192	1.0688513
20.79	1.3092684	1.0637326	1.3092683	1.0637326	1.3092683	1.0637326	1.3092695	1.0637206
20.8	1.300909	1.0586693	1.300909	1.0586693	1.300909	1.0586693	1.3009098	1.0586578
20.81	1.2921317	1.0536809	1.2921317	1.0536809	1.2921317	1.0536809	1.2921322	1.05367
20.82	1.2829542	1.0487704	1.2829542	1.0487704	1.2829542	1.0487704	1.2829543	1.0487601
20.83	1.2733928	1.0439362	1.2733928	1.0439362	1.2733928	1.0439362	1.2733925	1.0439264
20.84	1.2634625	1.0391728	1.2634625	1.0391728	1.2634625	1.0391728	1.2634619	1.0391636
20.85	1.2531774	1.034471	1.2531774	1.034471	1.2531773	1.034471	1.2531764	1.0344624
20.86	1.2425506	1.0298188	1.2425506	1.0298188	1.2425506	1.0298188	1.2425492	1.0298109
20.87	1.231595	1.0252015	1.231595	1.0252015	1.231595	1.0252015	1.2315933	1.0251943
20.88	1.2203236	1.020603	1.2203236	1.020603	1.2203236	1.020603	1.2203216	1.0205963
20.89	1.2087497	1.0160057	1.2087497	1.0160057	1.2087497	1.0160057	1.2087473	1.0159997
20.9	1.1968874	1.011392	1.1968874	1.011392	1.1968874	1.011392	1.1968848	1.0113866
20.91	1.1847524	1.0067446	1.1847524	1.0067446	1.1847524	1.0067446	1.1847495	1.0067398
20.92	1.172362	1.0020473	1.172362	1.0020473	1.172362	1.0020473	1.1723587	1.0020431
20.93	1.1597357	0.99728619	1.1597357	0.99728619	1.1597357	0.99728619	1.1597321	0.9972826
20.94	1.1468955	0.99244969	1.1468955	0.99244969	1.1468955	0.99244969	1.1468916	0.99244667
20.95	1.1338662	0.9875298	1.1338662	0.98752979	1.1338662	0.98752979	1.133862	0.98752733
20.96	1.1206759	0.98252246	1.1206759	0.98252245	1.1206759	0.98252245	1.1206714	0.98252052
20.97	1.1073557	0.97742799	1.1073557	0.97742799	1.1073557	0.97742799	1.107351	0.97742657
20.98	1.0939404	0.97225179	1.0939404	0.97225179	1.0939404	0.97225179	1.0939354	0.97225087
20.99	1.080468	0.96700427	1.080468	0.96700427	1.080468	0.96700427	1.0804627	0.96700383
21	1.0669801	0.96170139	1.06698	0.96170139	1.06698	0.96170139	1.0669745	0.96170141
21.01	1.0535212	0.95636461	1.0535211	0.9563646	1.0535211	0.9563646	1.0535153	0.95636505
21.02	1.0401391	0.95102066	1.0401391	0.95102066	1.0401391	0.95102066	1.040133	0.95102152
21.03	1.0268844	0.94570163	1.0268844	0.94570163	1.0268844	0.94570163	1.0268781	0.94570289
21.04	1.01381	0.94044455	1.01381	0.94044455	1.01381	0.94044455	1.0138034	0.94044619
21.05	1.0009708	0.93529094	1.0009708	0.93529094	1.0009708	0.93529094	1.000964	0.93529294
21.06	0.98842341	0.93028641	0.98842341	0.93028641	0.9884234	0.93028641	0.98841638	0.93028875
21.07	0.97622542	0.92548	0.97622542	0.92548	0.97622542	0.92548	0.97621815	0.92548266
21.08	0.96443503	0.92092347	0.96443503	0.92092347	0.96443503	0.92092347	0.96442753	0.92092644
21.09	0.9531105	0.91667063	0.9531105	0.91667063	0.9531105	0.91667063	0.95310276	0.91667389
21.1	0.94230955	0.9127766	0.94230955	0.91277659	0.94230955	0.91277659	0.94230158	0.91278014
21.11	0.93208891	0.90929693	0.9320889	0.90929693	0.9320889	0.90929693	0.9320807	0.90930074
21.12	0.92250371	0.90628683	0.9225037	0.90628683	0.9225037	0.90628683	0.92249526	0.90629089
21.13	0.91360705	0.90380043	0.91360704	0.90380042	0.91360704	0.90380042	0.91359837	0.90380472
21.14	0.90544937	0.90188978	0.90544937	0.90188977	0.90544936	0.90188977	0.90544046	0.9018943
21.15	0.89807813	0.90060431	0.89807813	0.9006043	0.89807813	0.9006043	0.89806899	0.90060904
21.16	0.89153733	0.89998994	0.89153733	0.89998993	0.89153733	0.89998994	0.89152796	0.89999486
21.17	0.88586701	0.90008842	0.88586701	0.90008842	0.88586701	0.90008842	0.88585742	0.90009353
21.18	0.88110295	0.90093663	0.88110295	0.90093663	0.88110294	0.90093663	0.88109314	0.90094192
21.19	0.87727634	0.90256606	0.87727634	0.90256606	0.87727633	0.90256606	0.87726632	0.9025715
21.2	0.87441335	0.90500209	0.87441335	0.90500208	0.87441335	0.90500208	0.87440313	0.90500766
21.21	0.87253492	0.90826354	0.87253492	0.90826354	0.87253492	0.90826354	0.87252451	0.90826924
21.22	0.87165645	0.91236227	0.87165645	0.91236227	0.87165645	0.91236227	0.87164586	0.91236808
21.23	0.87178764	0.91730267	0.87178764	0.91730267	0.87178763	0.91730267	0.87177688	0.91730857
21.24	0.87293212	0.92308133	0.87293212	0.92308133	0.87293212	0.92308133	0.87292121	0.92308731
21.25	0.8750874	0.92968673	0.8750874	0.92968673	0.8750874	0.92968673	0.87507636	0.92969275
21.26	0.8782446	0.937099	0.8782446	0.937099	0.8782446	0.937099	0.87823345	0.93710506
21.27	0.88238841	0.94528976	0.88238841	0.94528975	0.88238841	0.94528975	0.88237717	0.94529582
21.28	0.887497	0.95422206	0.887497	0.95422206	0.887497	0.95422206	0.8874857	0.95422811
21.29	0.89354178	0.96385016	0.89354178	0.96385016	0.89354178	0.96385016	0.89353045	0.96385616
21.3	0.90048757	0.97411977	0.90048757	0.97411977	0.90048757	0.97411977	0.90047624	0.97412571
21.31	0.90829256	0.98496807	0.90829256	0.98496807	0.90829256	0.98496807	0.90828126	0.98497391
21.32	0.91690839	0.99632393	0.91690839	0.99632393	0.91690839	0.99632393	0.91689716	0.99632965
21.33	0.92628029	1.0081083	0.92628029	1.0081083	0.92628029	1.0081083	0.92626917	1.0081139
21.34	0.93634735	1.0202347	0.93634735	1.0202347	0.93634735	1.0202347	0.93633638	1.0202401
21.35	0.9470428	1.0326096	0.9470428	1.0326096	0.9470428	1.0326096	0.94703203	1.0326148
21.36	0.95829427	1.045133	0.95829427	1.045133	0.95829427	1.045133	0.95828374	1.0451379
21.37	0.97002453	1.0576996	0.97002453	1.0576996	0.97002453	1.0576996	0.97001428	1.0577043
21.38	0.98215179	1.0701994	0.98215179	1.0701994	0.98215179	1.0701994	0.98214189	1.0702037
21.39	0.99459051	1.0825186	0.99459051	1.0825186	0.99459051	1.0825186	0.99458099	1.0825226
21.4	1.0072521	1.0945411	1.0072521	1.0945411	1.0072521	1.0945411	1.007243	1.0945446
21.41	1.0200457	1.106149	1.0200457	1.106149	1.0200457	1.106149	1.0200371	1.1061521
21.42	1.0328793	1.1172247	1.0328793	1.1172247	1.0328793	1.1172247	1.0328713	1.1172274
21.43	1.0456605	1.1276518	1.0456605	1.1276518	1.0456605	1.1276518	1.045653	1.127654
21.44	1.0582975	1.1373161	1.0582975	1.1373161	1.0582975	1.1373161	1.0582907	1.1373178
21.45	1.0707005	1.1461076	1.0707005	1.1461076	1.0707005	1.1461076	1.0706944	1.1461087
21.46	1.0827826	1.1539216	1.0827826	1.1539216	1.0827826	1.1539216	1.0827771	1.153922
21.47	1.0944605	1.1606596	1.0944605	1.1606596	1.0944605	1.1606596	1.0944559	1.1606594
21.48	1.1056564	1.1662313	1.1056564	1.1662312	1.1056564	1.1662312	1.1056525	1.1662303
21.49	1.1162981	1.1705549	1.1162981	1.1705549	1.1162981	1.1705549	1.1162951	1.1705533
21.5	1.1263205	1.1735587	1.1263205	1.1735587	1.1263205	1.1735587	1.1263184	1.1735563
21.51	1.1356661	1.1751818	1.1356661	1.1751818	1.1356661	1.1751818	1.1356649	1.1751785
21.52	1.1442859	1.1753745	1.1442859	1.1753745	1.1442859	1.1753745	1.1442856	1.1753704
21.53	1.1521397	1.1740995	1.1521397	1.1740995	1.1521397	1.1740995	1.1521404	1.1740944
21.54	1.1591969	1.1713314	1.1591969	1.1713314	1.1591969	1.1713314	1.1591985	1.1713255
21.55	1.1654361	1.1670577	1.1654361	1.1670577	1.1654361	1.1670577	1.1654387	1.1670507
21.56	1.170846	1.161278	1.1708459	1.161278	1.1708459	1.161278	1.1708495	1.16127
21.57	1.1754242	1.1540044	1.1754242	1.1540044	1.1754242	1.1540044	1.1754288	1.1539954
21.58	1.1791782	1.1452608	1.1791782	1.1452608	1.1791782	1.1452608	1.1791836	1.1452507
21.59	1.1821237	1.1350825	1.1821237	1.1350825	1.1821237	1.1350825	1.1821301	1.1350712
21.6	1.1842851	1.1235154	1.1842851	1.1235154	1.1842851	1.1235154	1.1842923	1.1235029
21.61	1.1856939	1.1106153	1.1856939	1.1106153	1.1856939	1.1106153	1.185702	1.1106016
21.62	1.1863885	1.096447	1.1863885	1.096447	1.1863885	1.096447	1.1863973	1.096432
21.63	1.1864128	1.0810833	1.1864128	1.0810833	1.1864128	1.0810833	1.1864223	1.081067
21.64	1.1858155	1.0646038	1.1858155	1.0646038	1.1858155	1.0646038	1.1858257	1.0645863
21.65	1.184649	1.0470945	1.184649	1.0470945	1.184649	1.0470945	1.1846597	1.0470756
21.66	1.1829681	1.0286458	1.1829681	1.0286458	1.1829681	1.0286458	1.1829794	1.0286255
21.67	1.1808292	1.0093519	1.1808292	1.0093519	1.1808292	1.0093519	1.1808408	1.0093303
21.68	1.1782887	0.98931	1.1782887	0.98931	1.1782887	0.98931	1.1783005	0.98928698
21.69	1.1754025	0.9686188	1.1754025	0.9686188	1.1754025	0.9686188	1.1754144	0.96859438
21.7	1.1722245	0.94737787	1.1722245	0.94737786	1.1722245	0.94737786	1.1722365	0.94735204
21.71	1.1688061	0.92568671	1.1688061	0.92568671	1.1688061	0.92568671	1.168818	0.92565948
21.72	1.1651948	0.90364374	1.1651948	0.90364374	1.1651948	0.90364374	1.1652064	0.90361512
21.73	1.1614335	0.88134596	1.1614335	0.88134596	1.1614335	0.88134596	1.1614447	0.88131595
21.74	1.15756	0.85888779	1.15756	0.85888779	1.1575599	0.85888779	1.1575706	0.85885643
21.75	1.153606	0.83636093	1.153606	0.83636093	1.153606	0.83636093	1.1536159	0.83632823
21.76	1.1495971	0.81385347	1.1495971	0.81385347	1.149597	0.81385346	1.1496061	0.81381946
21.77	1.1455515	0.79144973	1.1455515	0.79144972	1.1455515	0.79144972	1.1455595	0.79141446
21.78	1.1414807	0.76922979	1.1414807	0.76922979	1.1414807	0.76922979	1.1414876	0.76919331
21.79	1.1373886	0.74726923	1.1373886	0.74726923	1.1373886	0.74726923	1.1373942	0.7472316
21.8	1.1332717	0.72563887	1.1332717	0.72563886	1.1332717	0.72563886	1.1332758	0.72560015
21.81	1.1291191	0.70440457	1.129119	0.70440457	1.129119	0.70440457	1.1291216	0.70436484
21.82	1.1249125	0.68362719	1.1249125	0.68362719	1.1249125	0.68362719	1.1249133	0.68358652
21.83	1.1206272	0.66336248	1.1206272	0.66336248	1.1206271	0.66336247	1.1206262	0.66332097
21.84	1.1162317	0.64366109	1.1162316	0.64366109	1.1162316	0.64366109	1.1162288	0.64361885
21.85	1.1116886	0.62456855	1.1116886	0.62456854	1.1116886	0.62456854	1.1116838	0.62452566
21.86	1.1069557	0.60612529	1.1069556	0.60612529	1.1069556	0.60612529	1.1069488	0.60608189
21.87	1.1019859	0.58836678	1.1019859	0.58836678	1.1019859	0.58836678	1.101977	0.58832298
21.88	1.0967292	0.5713236	1.0967292	0.5713236	1.0967291	0.5713236	1.0967182	0.57127952
21.89	1.0911326	0.55502156	1.0911326	0.55502156	1.0911326	0.55502155	1.0911196	0.55497733
21.9	1.0851421	0.53948182	1.0851421	0.53948182	1.0851421	0.53948182	1.085127	0.53943759
21.91	1.0787033	0.52472112	1.0787033	0.52472112	1.0787033	0.52472112	1.0786862	0.52467702
21.92	1.0717628	0.5107519	1.0717628	0.5107519	1.0717627	0.5107519	1.0717438	0.51070808
21.93	1.0642692	0.49758243	1.0642692	0.49758243	1.0642692	0.49758243	1.0642484	0.49753902
21.94	1.0561746	0.48521714	1.0561746	0.48521714	1.0561745	0.48521714	1.056152	0.48517429
21.95	1.0474353	0.47365671	1.0474353	0.4736567	1.0474353	0.4736567	1.0474112	0.47361455
21.96	1.0380134	0.46289828	1.0380134	0.46289828	1.0380133	0.46289827	1.0379878	0.46285696
21.97	1.0278773	0.45293567	1.0278773	0.45293567	1.0278772	0.45293567	1.0278504	0.45289532
21.98	1.017003	0.44375971	1.017003	0.4437597	1.0170029	0.4437597	1.0169749	0.44372044
21.99	1.0053745	0.43535824	1.0053745	0.43535824	1.0053744	0.43535824	1.0053453	0.43532018
22	0.99298459	0.42771654	0.99298459	0.42771654	0.99298456	0.42771654	0.99295462	0.4276798
22.01	0.97983531	0.42081751	0.97983531	0.42081751	0.97983528	0.42081751	0.97980464	0.42078218
22.02	0.96593798	0.41464176	0.96593798	0.41464176	0.96593795	0.41464175	0.96590678	0.41460792
22.03	0.95131345	0.40916799	0.95131345	0.40916799	0.95131342	0.40916799	0.95128186	0.40913573
22.04	0.93599176	0.40437316	0.93599176	0.40437316	0.93599173	0.40437316	0.93595993	0.40434254
22.05	0.920012	0.4002327	0.920012	0.4002327	0.92001198	0.4002327	0.91998007	0.40020376
22.06	0.90342181	0.39672089	0.9034218	0.39672089	0.90342178	0.39672089	0.90338989	0.39669366
22.07	0.88627661	0.39381087	0.88627661	0.39381087	0.88627659	0.39381086	0.88624482	0.39378538
22.08	0.86863888	0.39147493	0.86863888	0.39147493	0.86863886	0.39147493	0.86860731	0.39145119
22.09	0.85057728	0.38968487	0.85057727	0.38968487	0.85057726	0.38968487	0.85054601	0.38966288
22.1	0.83216581	0.38841218	0.83216581	0.38841218	0.83216579	0.38841218	0.83213492	0.38839191
22.11	0.81348248	0.38762814	0.81348247	0.38762814	0.81348246	0.38762814	0.81345202	0.38760956
22.12	0.79460852	0.38730418	0.79460852	0.38730418	0.7946085	0.38730418	0.79457853	0.38728726
22.13	0.77562721	0.38741207	0.77562721	0.38741207	0.77562719	0.38741207	0.77559773	0.38739676
22.14	0.75662275	0.38792411	0.75662275	0.38792411	0.75662274	0.3879241	0.7565938	0.38791034
22.15	0.73767936	0.38881337	0.73767935	0.38881336	0.73767934	0.38881336	0.73765094	0.38880108
22.16	0.71888027	0.39005381	0.71888026	0.39005381	0.71888025	0.39005381	0.7188524	0.39004293
22.17	0.70030685	0.39162055	0.70030685	0.39162055	0.70030684	0.39162055	0.70027953	0.391611
22.18	0.68203779	0.39348999	0.68203779	0.39348999	0.68203778	0.39348999	0.682011	0.39348169
22.19	0.6641485	0.39564002	0.66414849	0.39564001	0.66414848	0.39564001	0.66412224	0.39563287
22.2	0.64671031	0.39804998	0.64671031	0.39804998	0.6467103	0.39804998	0.64668457	0.39804391
22.21	0.62979022	0.40070109	0.62979022	0.40070109	0.62979021	0.40070109	0.62976498	0.40069601
22.22	0.61345024	0.4035762	0.61345024	0.40357619	0.61345023	0.40357619	0.6134255	0.40357201
22.23	0.59774734	0.40666004	0.59774734	0.40666004	0.59774733	0.40666004	0.59772308	0.40665667
22.24	0.58273295	0.40993919	0.58273294	0.40993918	0.58273294	0.40993918	0.58270915	0.40993655
22.25	0.56845305	0.41340212	0.56845305	0.41340211	0.56845304	0.41340211	0.56842971	0.41340012
22.26	0.554948	0.41703915	0.554948	0.41703915	0.55494799	0.41703915	0.55492512	0.41703773
22.27	0.54225253	0.42084242	0.54225253	0.42084242	0.54225252	0.42084242	0.5422301	0.42084149
22.28	0.5303958	0.42480577	0.5303958	0.42480577	0.5303958	0.42480577	0.53037383	0.42480527
22.29	0.51940145	0.42892464	0.51940144	0.42892464	0.51940144	0.42892464	0.51937992	0.42892449
22.3	0.50928778	0.43319603	0.50928778	0.43319602	0.50928777	0.43319602	0.5092667	0.43319618
22.31	0.50006786	0.43761817	0.50006786	0.43761817	0.50006786	0.43761817	0.50004723	0.43761858
22.32	0.49174968	0.44219056	0.49174968	0.44219055	0.49174967	0.44219055	0.49172951	0.44219115
22.33	0.48433637	0.44691364	0.48433637	0.44691364	0.48433637	0.44691364	0.48431666	0.44691439
22.34	0.47782639	0.45178862	0.47782639	0.45178862	0.47782638	0.45178861	0.47780714	0.45178948
22.35	0.47221365	0.45681729	0.47221365	0.45681729	0.47221365	0.45681729	0.47219487	0.45681823
22.36	0.46748784	0.46200186	0.46748784	0.46200186	0.46748784	0.46200186	0.46746952	0.46200285
22.37	0.46363454	0.46734467	0.46363454	0.46734466	0.46363453	0.46734466	0.46361669	0.46734568
22.38	0.46063551	0.47284801	0.46063551	0.472848	0.4606355	0.472848	0.46061813	0.47284902
22.39	0.45846887	0.47851396	0.45846887	0.47851395	0.45846887	0.47851395	0.45845195	0.47851496
22.4	0.4571094	0.48434422	0.4571094	0.48434422	0.4571094	0.48434422	0.45709294	0.48434521
22.41	0.45652873	0.49033988	0.45652873	0.49033988	0.45652873	0.49033988	0.45651272	0.49034085
22.42	0.45669566	0.49650143	0.45669566	0.49650143	0.45669566	0.49650142	0.45668009	0.49650236
22.43	0.45757645	0.50282852	0.45757645	0.50282852	0.45757645	0.50282852	0.4575613	0.50282943
22.44	0.45913509	0.50931986	0.45913508	0.50931986	0.45913508	0.50931986	0.45912035	0.50932074
22.45	0.46133364	0.51597322	0.46133364	0.51597322	0.46133364	0.51597322	0.4613193	0.51597408
22.46	0.46413268	0.5227854	0.46413268	0.5227854	0.46413267	0.5227854	0.46411871	0.52278626
22.47	0.46749156	0.5297522	0.46749156	0.52975219	0.46749156	0.52975219	0.46747794	0.52975306
22.48	0.47136891	0.53686844	0.47136891	0.53686844	0.4713689	0.53686844	0.47135561	0.53686932
22.49	0.47572301	0.54412805	0.47572301	0.54412805	0.475723	0.54412805	0.47571001	0.54412897
22.5	0.4805122	0.55152401	0.4805122	0.55152401	0.4805122	0.55152401	0.48049948	0.55152498
22.51	0.48569542	0.5590486	0.48569542	0.5590486	0.48569542	0.5590486	0.48568294	0.55904963
22.52	0.49123261	0.56669345	0.4912326	0.56669344	0.4912326	0.56669344	0.49122034	0.56669456
22.53	0.49708509	0.57444954	0.49708509	0.57444954	0.49708509	0.57444954	0.49707301	0.57445076
22.54	0.50321615	0.58230755	0.50321614	0.58230755	0.50321614	0.58230755	0.50320422	0.58230888
22.55	0.50959132	0.5902578	0.50959132	0.5902578	0.50959132	0.5902578	0.50957952	0.59025927
22.56	0.51617894	0.59829056	0.51617894	0.59829056	0.51617894	0.59829056	0.51616723	0.59829217
22.57	0.5229503	0.60639602	0.5229503	0.60639602	0.5229503	0.60639602	0.52293866	0.60639779
22.58	0.52988012	0.61456454	0.52988011	0.61456454	0.52988011	0.61456454	0.52986851	0.61456648
22.59	0.53694675	0.62278674	0.53694675	0.62278674	0.53694675	0.62278674	0.53693516	0.62278886
22.6	0.54413241	0.63105358	0.54413241	0.63105358	0.54413241	0.63105358	0.54412081	0.63105588
22.61	0.5514233	0.63935659	0.5514233	0.63935659	0.5514233	0.63935659	0.55141167	0.63935908
22.62	0.55880967	0.64768774	0.55880967	0.64768773	0.55880967	0.64768773	0.55879798	0.64769041
22.63	0.56628587	0.65603971	0.56628587	0.6560397	0.56628586	0.6560397	0.5662741	0.65604257
22.64	0.57385028	0.66440586	0.57385028	0.66440586	0.57385028	0.66440586	0.57383843	0.6644089
22.65	0.58150518	0.67278019	0.58150518	0.67278019	0.58150518	0.67278019	0.58149323	0.6727834
22.66	0.58925653	0.68115746	0.58925652	0.68115746	0.58925652	0.68115746	0.58924446	0.68116083
22.67	0.59711383	0.68953316	0.59711383	0.68953316	0.59711383	0.68953316	0.59710164	0.68953667
22.68	0.60508968	0.69790347	0.60508968	0.69790347	0.60508967	0.69790346	0.60507736	0.69790709
22.69	0.61319951	0.7062651	0.6131995	0.7062651	0.6131995	0.7062651	0.61318706	0.70626882
22.7	0.62146114	0.71461551	0.62146114	0.71461551	0.62146113	0.71461551	0.62144857	0.71461931
22.71	0.62989439	0.72295254	0.62989439	0.72295254	0.62989438	0.72295254	0.6298817	0.72295639
22.72	0.63852063	0.73127455	0.63852062	0.73127455	0.63852062	0.73127455	0.63850781	0.73127841
22.73	0.64736225	0.73958029	0.64736224	0.73958028	0.64736224	0.73958028	0.64734933	0.73958413
22.74	0.65644222	0.74786877	0.65644221	0.74786877	0.65644221	0.74786877	0.6564292	0.74787256
22.75	0.66578357	0.75613921	0.66578357	0.75613921	0.66578356	0.75613921	0.66577046	0.75614292
22.76	0.67540893	0.76439101	0.67540892	0.76439101	0.67540892	0.76439101	0.67539575	0.7643946
22.77	0.68534008	0.77262361	0.68534008	0.7726236	0.68534007	0.7726236	0.68532685	0.77262704
22.78	0.69559745	0.78083653	0.69559745	0.78083652	0.69559745	0.78083652	0.69558418	0.78083976
22.79	0.70619967	0.78902917	0.70619967	0.78902917	0.70619967	0.78902917	0.70618638	0.78903217
22.8	0.71716321	0.79720097	0.71716321	0.79720097	0.7171632	0.79720097	0.71714992	0.7972037
22.81	0.72850199	0.80535127	0.72850199	0.80535127	0.72850199	0.80535127	0.72848872	0.80535369
22.82	0.74022703	0.81347919	0.74022703	0.81347919	0.74022702	0.81347919	0.74021378	0.81348126
22.83	0.75234614	0.82158392	0.75234614	0.82158392	0.75234614	0.82158392	0.75233295	0.82158562
22.84	0.76486372	0.82966453	0.76486372	0.82966453	0.76486371	0.82966453	0.76485059	0.82966582
22.85	0.77778051	0.83771999	0.7777805	0.83771998	0.7777805	0.83771998	0.77776745	0.83772083
22.86	0.79109347	0.84574926	0.79109347	0.84574926	0.79109346	0.84574926	0.79108051	0.84574963
22.87	0.80479562	0.85375139	0.80479562	0.85375139	0.80479562	0.85375139	0.80478277	0.85375126
22.88	0.81887609	0.86172543	0.81887609	0.86172543	0.81887608	0.86172543	0.81886335	0.86172478
22.89	0.8333201	0.86967052	0.8333201	0.86967052	0.83332009	0.86967052	0.83330748	0.86966932
22.9	0.84810904	0.87758598	0.84810904	0.87758598	0.84810903	0.87758598	0.84809655	0.87758423
22.91	0.8632205	0.88547117	0.8632205	0.88547117	0.86322049	0.88547116	0.86320815	0.88546883
22.92	0.87862873	0.89332571	0.87862873	0.8933257	0.87862872	0.8933257	0.87861652	0.89332278
22.93	0.89430459	0.90114919	0.89430459	0.90114919	0.89430458	0.90114918	0.89429252	0.90114567
22.94	0.91021617	0.90894151	0.91021617	0.90894151	0.91021616	0.90894151	0.91020425	0.9089374
22.95	0.92632897	0.91670253	0.92632897	0.91670253	0.92632896	0.91670252	0.9263172	0.91669781
22.96	0.94260638	0.92443211	0.94260638	0.92443211	0.94260637	0.92443211	0.94259476	0.9244268
22.97	0.95901024	0.93213009	0.95901024	0.93213009	0.95901023	0.93213009	0.95899878	0.93212419
22.98	0.97550129	0.93979605	0.97550129	0.93979605	0.97550128	0.93979605	0.97548999	0.93978956
22.99	0.99203973	0.94742931	0.99203973	0.94742931	0.99203972	0.94742931	0.99202858	0.94742224
23	1.0085858	0.95502868	1.0085858	0.95502868	1.0085857	0.95502868	1.0085748	0.95502104
23.01	1.0251003	0.9625923	1.0251003	0.9625923	1.0251003	0.9625923	1.0250895	0.96258411
23.02	1.0415454	0.9701176	1.0415454	0.9701176	1.0415454	0.9701176	1.0415348	0.97010887
23.03	1.0578849	0.97760105	1.0578849	0.97760105	1.0578849	0.97760105	1.0578745	0.97759179
23.04	1.0740851	0.98503793	1.0740851	0.98503792	1.0740851	0.98503792	1.0740748	0.98502815
23.05	1.0901149	0.99242219	1.0901149	0.99242219	1.0901149	0.99242218	1.0901049	0.99241191
23.06	1.1059466	0.99974642	1.1059466	0.99974642	1.1059466	0.99974642	1.1059369	0.99973565
23.07	1.1215564	1.0070016	1.1215564	1.0070016	1.1215564	1.0070016	1.1215469	1.0069903
23.08	1.1369244	1.0141769	1.1369244	1.0141769	1.1369244	1.0141769	1.1369151	1.0141652
23.09	1.1520348	1.02126	1.1520348	1.02126	1.1520348	1.02126	1.1520259	1.0212478
23.1	1.1668767	1.0282366	1.1668767	1.0282366	1.1668767	1.0282366	1.1668681	1.0282239
23.11	1.1814433	1.0350906	1.1814433	1.0350906	1.1814433	1.0350906	1.1814351	1.0350775
23.12	1.1957327	1.0418043	1.1957327	1.0418043	1.1957327	1.0418043	1.1957249	1.0417907
23.13	1.2097474	1.0483584	1.2097474	1.0483584	1.2097473	1.0483584	1.20974	1.0483442
23.14	1.2234941	1.0547319	1.2234941	1.0547319	1.2234941	1.0547319	1.2234872	1.0547173
23.15	1.2369839	1.060903	1.2369839	1.060903	1.2369839	1.060903	1.2369774	1.0608878
23.16	1.2502315	1.0668485	1.2502315	1.0668485	1.2502315	1.0668485	1.2502255	1.0668328
23.17	1.2632549	1.0725447	1.2632549	1.0725447	1.2632549	1.0725447	1.2632495	1.0725284
23.18	1.2760753	1.0779676	1.2760753	1.0779676	1.2760753	1.0779676	1.2760705	1.0779506
23.19	1.2887164	1.0830932	1.2887164	1.0830932	1.2887164	1.0830932	1.2887122	1.0830755
23.2	1.3012038	1.0878981	1.3012038	1.0878981	1.3012038	1.0878981	1.3012003	1.0878797
23.21	1.3135647	1.0923597	1.3135647	1.0923597	1.3135647	1.0923597	1.3135617	1.0923406
23.22	1.3258269	1.0964568	1.3258269	1.0964568	1.3258269	1.0964568	1.3258246	1.0964369
23.23	1.3380189	1.1001703	1.3380189	1.1001703	1.3380189	1.1001703	1.3380172	1.1001496
23.24	1.3501686	1.1034831	1.3501686	1.1034831	1.3501686	1.1034831	1.3501676	1.1034614
23.25	1.3623033	1.1063809	1.3623033	1.1063809	1.3623033	1.1063809	1.362303	1.1063584
23.26	1.3744488	1.1088528	1.3744488	1.1088528	1.3744488	1.1088528	1.3744491	1.1088292
23.27	1.3866289	1.1108911	1.3866289	1.1108911	1.3866289	1.1108911	1.3866298	1.1108665
23.28	1.3988647	1.1124921	1.3988647	1.1124921	1.3988647	1.1124921	1.3988661	1.1124664
23.29	1.4111746	1.1136562	1.4111746	1.1136562	1.4111746	1.1136562	1.4111765	1.1136295
23.3	1.4235732	1.1143883	1.4235732	1.1143883	1.4235732	1.1143883	1.4235756	1.1143604
23.31	1.4360712	1.1146976	1.4360712	1.1146976	1.4360712	1.1146976	1.436074	1.1146685
23.32	1.448675	1.1145978	1.448675	1.1145978	1.448675	1.1145978	1.448678	1.1145675
23.33	1.461386	1.1141073	1.461386	1.1141073	1.461386	1.1141073	1.4613892	1.1140758
23.34	1.4742009	1.113249	1.4742009	1.113249	1.4742009	1.113249	1.4742042	1.1132163
23.35	1.4871109	1.11205	1.4871109	1.11205	1.4871108	1.11205	1.4871142	1.1120161
23.36	1.5001016	1.1105417	1.5001016	1.1105417	1.5001016	1.1105417	1.5001048	1.1105066
23.37	1.5131534	1.1087593	1.5131534	1.1087593	1.5131534	1.1087593	1.5131563	1.108723
23.38	1.5262409	1.1067418	1.5262409	1.1067418	1.5262409	1.1067418	1.5262435	1.1067042
23.39	1.5393334	1.104531	1.5393334	1.104531	1.5393334	1.104531	1.5393355	1.1044923
23.4	1.5523949	1.102172	1.5523949	1.102172	1.5523949	1.102172	1.5523964	1.1021323
23.41	1.5653843	1.0997121	1.5653843	1.0997121	1.5653843	1.0997121	1.5653851	1.0996713
23.42	1.5782563	1.0972006	1.5782563	1.0972006	1.5782563	1.0972006	1.5782562	1.0971588
23.43	1.5909612	1.0946882	1.5909612	1.0946882	1.5909612	1.0946882	1.5909602	1.0946455
23.44	1.6034462	1.0922268	1.6034462	1.0922268	1.6034462	1.0922268	1.6034441	1.0921833
23.45	1.6156557	1.0898686	1.6156557	1.0898686	1.6156556	1.0898686	1.6156525	1.0898244
23.46	1.6275322	1.0876663	1.6275322	1.0876663	1.6275322	1.0876662	1.6275278	1.0876214
23.47	1.6390175	1.0856717	1.6390175	1.0856717	1.6390175	1.0856717	1.6390119	1.0856264
23.48	1.6500532	1.0839364	1.6500532	1.0839364	1.6500532	1.0839364	1.6500463	1.0838907
23.49	1.6605822	1.0825104	1.6605822	1.0825104	1.6605822	1.0825104	1.6605739	1.0824645
23.5	1.6705494	1.0814423	1.6705494	1.0814423	1.6705494	1.0814423	1.6705398	1.0813962
23.51	1.6799028	1.0807785	1.6799028	1.0807785	1.6799028	1.0807785	1.6798918	1.0807324
23.52	1.6885948	1.0805633	1.6885948	1.0805633	1.6885948	1.0805633	1.6885825	1.0805174
23.53	1.6965828	1.0808383	1.6965828	1.0808383	1.6965828	1.0808383	1.6965692	1.0807926
23.54	1.7038303	1.081642	1.7038304	1.081642	1.7038303	1.081642	1.7038155	1.0815967
23.55	1.7103079	1.0830097	1.7103079	1.0830097	1.7103079	1.0830097	1.7102919	1.0829649
23.56	1.7159935	1.0849732	1.7159935	1.0849732	1.7159935	1.0849732	1.7159764	1.0849292
23.57	1.7208732	1.0875606	1.7208732	1.0875606	1.7208732	1.0875606	1.7208551	1.0875173
23.58	1.7249415	1.0907956	1.7249415	1.0907956	1.7249415	1.0907956	1.7249225	1.0907533
23.59	1.7282016	1.0946981	1.7282016	1.0946981	1.7282016	1.0946981	1.7281818	1.0946568
23.6	1.7306653	1.0992832	1.7306653	1.0992832	1.7306653	1.0992832	1.7306447	1.099243
23.61	1.7323528	1.1045614	1.7323529	1.1045614	1.7323528	1.1045614	1.7323317	1.1045225
23.62	1.7332926	1.1105382	1.7332927	1.1105382	1.7332926	1.1105382	1.733271	1.1105005
23.63	1.7335206	1.1172139	1.7335206	1.1172139	1.7335206	1.1172139	1.7334985	1.1171776
23.64	1.7330797	1.1245837	1.7330797	1.1245837	1.7330797	1.1245837	1.7330573	1.1245488
23.65	1.7320188	1.1326371	1.7320189	1.1326371	1.7320188	1.1326371	1.7319962	1.1326037
23.66	1.7303923	1.141358	1.7303923	1.141358	1.7303922	1.141358	1.7303695	1.141326
23.67	1.7282582	1.1507244	1.7282582	1.1507244	1.7282582	1.1507244	1.7282354	1.150694
23.68	1.7256782	1.1607086	1.7256782	1.1607086	1.7256782	1.1607086	1.7256554	1.1606797
23.69	1.7227156	1.1712765	1.7227156	1.1712765	1.7227156	1.1712765	1.722693	1.1712491
23.7	1.7194348	1.1823881	1.7194348	1.1823881	1.7194348	1.1823881	1.7194123	1.1823622
23.71	1.7158997	1.1939973	1.7158997	1.1939973	1.7158997	1.1939973	1.7158776	1.1939728
23.72	1.7121733	1.2060516	1.7121733	1.2060516	1.7121733	1.2060516	1.7121514	1.2060286
23.73	1.7083159	1.2184928	1.7083159	1.2184928	1.7083159	1.2184928	1.7082944	1.2184712
23.74	1.7043849	1.2312567	1.7043849	1.2312567	1.7043849	1.2312567	1.7043639	1.2312363
23.75	1.7004337	1.2442733	1.7004337	1.2442733	1.7004337	1.2442733	1.7004131	1.2442542
23.76	1.6965108	1.2574675	1.6965108	1.2574675	1.6965108	1.2574675	1.6964907	1.2574495
23.77	1.6926595	1.2707589	1.6926596	1.2707589	1.6926595	1.2707589	1.69264	1.270742
23.78	1.6889175	1.284063	1.6889175	1.2840629	1.6889175	1.2840629	1.6888986	1.284047
23.79	1.6853162	1.297291	1.6853162	1.297291	1.6853162	1.297291	1.6852979	1.2972759
23.8	1.6818808	1.3103511	1.6818808	1.3103511	1.6818808	1.3103511	1.6818632	1.3103368
23.81	1.6786301	1.3231488	1.6786301	1.3231488	1.6786301	1.3231488	1.6786132	1.3231352
23.82	1.6755766	1.3355881	1.6755766	1.3355881	1.6755766	1.3355881	1.6755606	1.335575
23.83	1.6727267	1.3475721	1.6727267	1.3475721	1.6727267	1.3475721	1.6727114	1.3475594
23.84	1.6700805	1.3590042	1.6700805	1.3590042	1.6700805	1.3590042	1.6700661	1.3589918
23.85	1.6676328	1.3697887	1.6676328	1.3697887	1.6676328	1.3697887	1.6676193	1.3697766
23.86	1.665373	1.3798327	1.665373	1.3798326	1.665373	1.3798326	1.6653605	1.3798207
23.87	1.6632858	1.389046	1.6632858	1.389046	1.6632858	1.389046	1.6632743	1.3890341
23.88	1.6613515	1.3973434	1.6613515	1.3973434	1.6613515	1.3973434	1.6613411	1.3973314
23.89	1.6595471	1.4046447	1.6595471	1.4046447	1.6595471	1.4046447	1.6595377	1.4046325
23.9	1.6578459	1.4108763	1.6578459	1.4108763	1.6578459	1.4108763	1.6578376	1.4108637
23.91	1.6562191	1.4159716	1.6562191	1.4159716	1.6562191	1.4159716	1.6562119	1.4159587
23.92	1.6546358	1.4198725	1.6546358	1.4198725	1.6546358	1.4198725	1.6546298	1.4198591
23.93	1.6530637	1.4225292	1.6530638	1.4225292	1.6530637	1.4225292	1.6530589	1.4225152
23.94	1.6514698	1.4239016	1.6514698	1.4239016	1.6514698	1.4239016	1.651466	1.4238871
23.95	1.6498205	1.4239594	1.6498205	1.4239593	1.6498205	1.4239593	1.6498179	1.4239441
23.96	1.6480827	1.4226818	1.6480827	1.4226818	1.6480826	1.4226818	1.6480812	1.4226659
23.97	1.6462236	1.4200589	1.6462236	1.4200589	1.6462236	1.4200589	1.6462232	1.4200421
23.98	1.6442117	1.4160902	1.6442117	1.4160902	1.6442117	1.4160902	1.6442124	1.4160725
23.99	1.6420167	1.4107854	1.6420167	1.4107854	1.6420166	1.4107854	1.6420184	1.4107668
24	1.6396099	1.4041638	1.6396099	1.4041638	1.6396099	1.4041638	1.6396126	1.4041443
24.01	1.6369646	1.3962538	1.6369646	1.3962538	1.6369646	1.3962538	1.6369683	1.3962333
24.02	1.6340562	1.387092	1.6340562	1.387092	1.6340562	1.387092	1.6340607	1.3870705
24.03	1.6308623	1.3767232	1.6308623	1.3767232	1.6308623	1.3767232	1.6308676	1.3767007
24.04	1.6273629	1.3651991	1.6273628	1.365199	1.6273628	1.365199	1.6273688	1.3651755
24.05	1.6235404	1.3525773	1.6235404	1.3525773	1.6235404	1.3525773	1.6235469	1.3525528
24.06	1.6193798	1.3389212	1.6193798	1.3389212	1.6193798	1.3389212	1.6193869	1.3388956
24.07	1.6148688	1.3242984	1.6148688	1.3242984	1.6148688	1.3242984	1.6148762	1.3242718
24.08	1.6099974	1.3087802	1.6099974	1.3087802	1.6099974	1.3087802	1.6100052	1.3087526
24.09	1.6047585	1.2924405	1.6047585	1.2924405	1.6047585	1.2924405	1.6047664	1.2924118
24.1	1.5991473	1.2753549	1.5991473	1.2753549	1.5991473	1.2753549	1.5991553	1.2753253
24.11	1.5931618	1.2576003	1.5931618	1.2576003	1.5931617	1.2576003	1.5931698	1.2575697
24.12	1.5868023	1.2392539	1.5868023	1.2392539	1.5868023	1.2392539	1.5868102	1.2392224
24.13	1.580072	1.2203925	1.580072	1.2203925	1.580072	1.2203925	1.5800797	1.2203601
24.14	1.5729764	1.201092	1.5729764	1.201092	1.5729764	1.201092	1.5729838	1.2010588
24.15	1.5655236	1.181427	1.5655236	1.181427	1.5655236	1.181427	1.5655306	1.1813929
24.16	1.5577242	1.1614701	1.5577242	1.1614701	1.5577242	1.1614701	1.5577306	1.1614352
24.17	1.5495913	1.1412917	1.5495913	1.1412917	1.5495913	1.1412917	1.5495972	1.141256
24.18	1.5411405	1.1209599	1.5411405	1.1209599	1.5411405	1.1209599	1.5411458	1.1209235
24.19	1.53239	1.1005399	1.53239	1.1005399	1.53239	1.1005399	1.5323945	1.1005029
24.2	1.5233603	1.0800943	1.5233603	1.0800943	1.5233603	1.0800943	1.5233641	1.0800567
24.21	1.5140745	1.0596828	1.5140745	1.0596828	1.5140744	1.0596828	1.5140774	1.0596445
24.22	1.5045578	1.039362	1.5045578	1.039362	1.5045578	1.039362	1.5045598	1.0393232
24.23	1.4948382	1.0191859	1.4948382	1.0191859	1.4948382	1.0191859	1.4948393	1.0191467
24.24	1.4849455	0.99920558	1.4849455	0.99920557	1.4849455	0.99920557	1.4849456	0.99916584
24.25	1.4749118	0.9794692	1.4749118	0.9794692	1.4749118	0.9794692	1.4749109	0.97942905
24.26	1.4647714	0.96002258	1.4647714	0.96002258	1.4647714	0.96002258	1.4647695	0.95998205
24.27	1.4545602	0.94090885	1.4545602	0.94090885	1.4545602	0.94090885	1.4545572	0.94086799
24.28	1.444316	0.92216876	1.444316	0.92216876	1.444316	0.92216876	1.4443119	0.92212761
24.29	1.4340781	0.90384088	1.4340781	0.90384087	1.4340781	0.90384087	1.434073	0.90379946
24.3	1.4238871	0.88596156	1.4238871	0.88596156	1.4238871	0.88596156	1.4238809	0.88591992
24.31	1.4137848	0.86856519	1.4137848	0.86856519	1.4137847	0.86856519	1.4137775	0.86852336
24.32	1.4038136	0.85168424	1.4038136	0.85168424	1.4038136	0.85168424	1.4038053	0.85164224
24.33	1.3940168	0.83534927	1.3940168	0.83534926	1.3940168	0.83534926	1.3940074	0.83530713
24.34	1.3844379	0.81958908	1.3844379	0.81958908	1.3844378	0.81958908	1.3844274	0.81954684
24.35	1.3751203	0.80443083	1.3751203	0.80443082	1.3751203	0.80443082	1.3751088	0.8043885
24.36	1.3661075	0.78989992	1.3661075	0.78989992	1.3661074	0.78989992	1.3660949	0.78985753
24.37	1.3574422	0.77602011	1.3574422	0.77602011	1.3574422	0.77602011	1.3574287	0.77597767
24.38	1.3491667	0.76281359	1.3491667	0.76281359	1.3491666	0.76281359	1.3491521	0.76277112
24.39	1.341322	0.75030079	1.341322	0.75030079	1.341322	0.75030079	1.3413065	0.7502583
24.4	1.333948	0.73850051	1.333948	0.73850051	1.333948	0.73850051	1.3339316	0.73845802
24.41	1.3270833	0.7274299	1.3270833	0.72742989	1.3270833	0.72742989	1.3270659	0.72738741
24.42	1.3207645	0.71710433	1.3207645	0.71710433	1.3207645	0.71710433	1.3207462	0.71706185
24.43	1.3150268	0.70753739	1.3150268	0.70753739	1.3150268	0.70753739	1.3150076	0.70749492
24.44	1.3099031	0.69874086	1.3099031	0.69874086	1.3099031	0.69874086	1.3098831	0.6986984
24.45	1.3054245	0.69072466	1.3054245	0.69072466	1.3054245	0.69072466	1.3054036	0.69068221
24.46	1.3016196	0.68349679	1.3016196	0.68349678	1.3016195	0.68349678	1.3015979	0.68345434
24.47	1.2985149	0.67706333	1.2985149	0.67706333	1.2985149	0.67706333	1.2984925	0.67702088
24.48	1.2961346	0.67142832	1.2961346	0.67142831	1.2961346	0.67142831	1.2961115	0.67138585
24.49	1.2945005	0.66659377	1.2945005	0.66659376	1.2945005	0.66659376	1.2944767	0.66655127
24.5	1.2936319	0.66255959	1.2936319	0.66255959	1.2936319	0.66255959	1.2936074	0.66251704
24.51	1.2935459	0.6593236	1.2935459	0.65932359	1.2935459	0.6593236	1.2935207	0.65928099
24.52	1.2942569	0.65688144	1.2942569	0.65688143	1.2942569	0.65688143	1.2942312	0.65683873
24.53	1.2957771	0.65522651	1.2957771	0.65522651	1.2957771	0.65522651	1.2957508	0.65518369
24.54	1.2981164	0.6543501	1.2981164	0.6543501	1.2981163	0.6543501	1.2980896	0.65430714
24.55	1.3012819	0.65424118	1.3012819	0.65424117	1.3012819	0.65424117	1.3012546	0.65419804
24.56	1.3052787	0.65488644	1.3052787	0.65488643	1.3052787	0.65488643	1.305251	0.6548431
24.57	1.3101093	0.65627029	1.3101093	0.65627028	1.3101093	0.65627028	1.3100811	0.65622671
24.58	1.3157736	0.65837475	1.3157736	0.65837475	1.3157736	0.65837475	1.3157451	0.6583309
24.59	1.3222692	0.66117954	1.3222691	0.66117953	1.3222691	0.66117953	1.3222403	0.66113537
24.6	1.3295908	0.66466195	1.3295908	0.66466195	1.3295908	0.66466195	1.3295617	0.66461743
24.61	1.3377308	0.66879688	1.3377307	0.66879687	1.3377307	0.66879687	1.3377014	0.66875196
24.62	1.3466782	0.67355667	1.3466782	0.67355666	1.3466781	0.67355667	1.3466486	0.67351132
24.63	1.3564194	0.67891126	1.3564194	0.67891125	1.3564194	0.67891125	1.3563896	0.67886542
24.64	1.3669375	0.68482809	1.3669375	0.68482808	1.3669375	0.68482808	1.3669076	0.68478172
24.65	1.3782122	0.691272	1.3782122	0.69127199	1.3782121	0.691272	1.3781821	0.69122506
24.66	1.3902194	0.69820536	1.3902194	0.69820536	1.3902194	0.69820536	1.3901892	0.69815781
24.67	1.4029315	0.70558786	1.4029315	0.70558786	1.4029314	0.70558786	1.4029011	0.70553964
24.68	1.4163163	0.71337675	1.4163163	0.71337674	1.4163163	0.71337674	1.4162859	0.71332782
24.69	1.4303378	0.72152677	1.4303378	0.72152676	1.4303378	0.72152676	1.4303073	0.72147709
24.7	1.4449549	0.7299901	1.4449549	0.72999009	1.4449549	0.72999009	1.4449243	0.72993963
24.71	1.4601221	0.73871678	1.4601221	0.73871677	1.4601221	0.73871677	1.4600914	0.73866548
24.72	1.4757886	0.74765441	1.4757885	0.7476544	1.4757885	0.7476544	1.4757578	0.74760224
24.73	1.4918984	0.75674859	1.4918984	0.75674858	1.4918984	0.75674858	1.4918675	0.75669551
24.74	1.5083905	0.7659431	1.5083904	0.76594309	1.5083904	0.76594309	1.5083594	0.76588908
24.75	1.5251981	0.77517993	1.5251981	0.77517992	1.5251981	0.77517992	1.5251669	0.77512494
24.76	1.5422496	0.78439991	1.5422496	0.7843999	1.5422496	0.7843999	1.5422181	0.78434392
24.77	1.5594677	0.79354276	1.5594677	0.79354275	1.5594677	0.79354275	1.559436	0.79348575
24.78	1.5767703	0.80254772	1.5767703	0.80254771	1.5767703	0.80254771	1.5767383	0.80248968
24.79	1.5940704	0.81135375	1.5940704	0.81135374	1.5940704	0.81135374	1.5940381	0.81129467
24.8	1.6112767	0.81990017	1.6112767	0.81990016	1.6112767	0.81990016	1.6112439	0.81984004
24.81	1.6282939	0.8281273	1.6282939	0.82812729	1.6282939	0.82812729	1.6282607	0.82806613
24.82	1.6450236	0.83597668	1.6450236	0.83597668	1.6450235	0.83597667	1.6449898	0.83591447
24.83	1.6613644	0.84339184	1.6613644	0.84339183	1.6613644	0.84339183	1.6613301	0.8433286
24.84	1.6772135	0.85031883	1.6772135	0.85031882	1.6772135	0.85031882	1.6771786	0.85025459
24.85	1.6924671	0.85670686	1.6924671	0.85670685	1.6924671	0.85670685	1.6924315	0.85664165
24.86	1.7070215	0.86250869	1.7070215	0.86250868	1.7070214	0.86250868	1.7069851	0.86244255
24.87	1.7207741	0.86768126	1.7207741	0.86768125	1.7207741	0.86768125	1.720737	0.86761424
24.88	1.7336246	0.87218605	1.7336246	0.87218604	1.7336245	0.87218604	1.7335866	0.8721182
24.89	1.7454761	0.87598952	1.7454761	0.87598952	1.745476	0.87598951	1.7454372	0.8759209
24.9	1.7562361	0.87906344	1.7562361	0.87906343	1.756236	0.87906343	1.7561963	0.87899412
24.91	1.7658182	0.88138518	1.7658182	0.88138517	1.7658181	0.88138517	1.7657774	0.88131524
24.92	1.7741424	0.88293764	1.7741424	0.88293763	1.7741423	0.88293763	1.7741007	0.88286716
24.93	1.7811369	0.88370957	1.7811369	0.88370956	1.7811368	0.88370956	1.7810942	0.88363864
24.94	1.7867385	0.88369532	1.7867385	0.88369531	1.7867385	0.88369531	1.7866949	0.88362402
24.95	1.790894	0.88289468	1.790894	0.88289467	1.790894	0.88289467	1.7908495	0.88282313
24.96	1.7935606	0.88131282	1.7935606	0.88131281	1.7935605	0.88131281	1.7935151	0.8812411
24.97	1.7947065	0.87895971	1.7947065	0.8789597	1.7947064	0.8789597	1.7946602	0.87888792
24.98	1.7943116	0.87584985	1.7943116	0.87584985	1.7943115	0.87584984	1.7942644	0.8757781
24.99	1.7923677	0.87200182	1.7923677	0.87200181	1.7923677	0.87200181	1.7923198	0.8719302
25	1.7888788	0.86743762	1.7888788	0.86743761	1.7888787	0.86743761	1.7888301	0.86736623
25.01	1.7838605	0.8621822	1.7838606	0.86218219	1.7838605	0.86218219	1.7838112	0.86211113
25.02	1.7773409	0.85626291	1.7773409	0.85626291	1.7773409	0.85626291	1.777291	0.85619226
25.03	1.769359	0.84970893	1.7693591	0.84970892	1.769359	0.84970892	1.7693086	0.84963876
25.04	1.7599653	0.84255062	1.7599653	0.84255062	1.7599653	0.84255061	1.7599145	0.84248102
25.05	1.7492204	0.8348191	1.7492204	0.83481909	1.7492204	0.83481909	1.7491692	0.83475012
25.06	1.7371946	0.82654569	1.7371947	0.82654569	1.7371946	0.82654569	1.7371433	0.8264774
25.07	1.7239672	0.81776168	1.7239672	0.81776167	1.7239672	0.81776167	1.7239157	0.81769411
25.08	1.7096251	0.80849769	1.7096251	0.80849768	1.7096251	0.80849768	1.7095735	0.80843088
25.09	1.6942623	0.79878371	1.6942623	0.7987837	1.6942623	0.7987837	1.6942107	0.79871768
25.1	1.6779786	0.78864868	1.6779786	0.78864867	1.6779785	0.78864867	1.6779271	0.78858345
25.11	1.6608784	0.77812055	1.6608784	0.77812054	1.6608784	0.77812054	1.6608272	0.77805612
25.12	1.6430701	0.76722615	1.6430701	0.76722614	1.6430701	0.76722614	1.6430191	0.7671625
25.13	1.6246645	0.75599122	1.6246646	0.75599121	1.6246645	0.75599121	1.6246139	0.75592834
25.14	1.6057743	0.7444406	1.6057743	0.74444059	1.6057743	0.74444059	1.605724	0.74437845
25.15	1.5865125	0.73259853	1.5865126	0.73259852	1.5865125	0.73259852	1.5864627	0.73253707
25.16	1.5669922	0.72048863	1.5669922	0.72048862	1.5669922	0.72048862	1.5669428	0.72042781
25.17	1.5473251	0.70813442	1.5473251	0.70813441	1.547325	0.70813441	1.5472762	0.70807418
25.18	1.5276209	0.69555949	1.5276209	0.69555948	1.5276209	0.69555949	1.5275725	0.69549977
25.19	1.5079868	0.68278796	1.5079868	0.68278795	1.5079868	0.68278795	1.5079389	0.68272869
25.2	1.4885265	0.66984472	1.4885266	0.66984471	1.4885265	0.66984471	1.4884792	0.66978583
25.21	1.4693398	0.65675579	1.4693398	0.65675578	1.4693398	0.65675578	1.4692929	0.6566972
25.22	1.4505219	0.64354867	1.4505219	0.64354866	1.4505218	0.64354866	1.4504755	0.6434903
25.23	1.432163	0.63025258	1.432163	0.63025257	1.432163	0.63025257	1.432117	0.63019435
25.24	1.4143482	0.61689873	1.4143482	0.61689872	1.4143481	0.61689872	1.4143026	0.61684057
25.25	1.3971564	0.60352046	1.3971564	0.60352044	1.3971564	0.60352045	1.3971111	0.60346228
25.26	1.3806609	0.59015342	1.3806609	0.59015341	1.3806609	0.59015341	1.3806158	0.59009516
25.27	1.3649284	0.57683563	1.3649284	0.57683562	1.3649284	0.57683562	1.3648835	0.57677722
25.28	1.3500191	0.5636075	1.3500191	0.56360749	1.350019	0.56360749	1.3499742	0.56354886
25.29	1.3359863	0.55051173	1.3359863	0.55051171	1.3359863	0.55051172	1.3359415	0.5504528
25.3	1.3228767	0.5375933	1.3228767	0.53759328	1.3228766	0.53759329	1.3228316	0.53753404
25.31	1.3107293	0.52489914	1.3107293	0.52489912	1.3107293	0.52489913	1.310684	0.52483949
25.32	1.2995764	0.51247816	1.2995764	0.51247815	1.2995764	0.51247815	1.2995307	0.5124181
25.33	1.2894428	0.50038079	1.2894428	0.50038077	1.2894427	0.50038078	1.2893966	0.50032028
25.34	1.2803456	0.4886587	1.2803456	0.48865868	1.2803455	0.48865868	1.2802987	0.48859772
25.35	1.2722947	0.47736462	1.2722947	0.4773646	1.2722947	0.47736461	1.272247	0.47730316
25.36	1.2652925	0.46655192	1.2652925	0.4665519	1.2652924	0.46655191	1.2652439	0.46648998
25.37	1.2593338	0.45627426	1.2593338	0.45627424	1.2593338	0.45627424	1.2592842	0.45621185
25.38	1.2544062	0.44658533	1.2544062	0.44658532	1.2544061	0.44658532	1.2543554	0.44652247
25.39	1.25049	0.4375384	1.25049	0.43753838	1.2504899	0.43753839	1.2504379	0.43747512
25.4	1.2475584	0.42918612	1.2475584	0.42918611	1.2475584	0.42918611	1.247505	0.42912246
25.41	1.2455782	0.42158017	1.2455782	0.42158016	1.2455782	0.42158016	1.2455234	0.42151619
25.42	1.2445096	0.41477102	1.2445096	0.41477101	1.2445095	0.41477101	1.2444532	0.41470677
25.43	1.2443068	0.40880755	1.2443068	0.40880753	1.2443068	0.40880754	1.2442489	0.4087431
25.44	1.244919	0.403737	1.244919	0.40373699	1.244919	0.40373699	1.2448595	0.40367244
25.45	1.2462905	0.39960473	1.2462905	0.39960472	1.2462905	0.39960472	1.2462294	0.39954014
25.46	1.2483617	0.39645398	1.2483616	0.39645396	1.2483616	0.39645397	1.248299	0.39638945
25.47	1.2510696	0.39432574	1.2510696	0.39432573	1.2510696	0.39432573	1.2510054	0.39426139
25.48	1.2543494	0.39325864	1.2543494	0.39325863	1.2543494	0.39325863	1.2542837	0.39319457
25.49	1.2581346	0.39328877	1.2581346	0.39328875	1.2581346	0.39328876	1.2580674	0.3932251
25.5	1.2623587	0.39444969	1.2623587	0.39444968	1.2623586	0.39444968	1.2622901	0.39438655
25.51	1.2669556	0.39677218	1.2669556	0.39677217	1.2669555	0.39677217	1.2668858	0.39670967
25.52	1.2718612	0.40028415	1.2718612	0.40028414	1.2718612	0.40028414	1.2717903	0.40022241
25.53	1.2770141	0.40501058	1.2770141	0.40501057	1.2770141	0.40501057	1.2769423	0.40494973
25.54	1.2823567	0.41097338	1.2823567	0.41097337	1.2823567	0.41097337	1.2822841	0.41091354
25.55	1.2878359	0.41819116	1.2878359	0.41819115	1.2878359	0.41819115	1.2877626	0.41813245
25.56	1.2934043	0.42667924	1.2934043	0.42667923	1.2934042	0.42667923	1.2933305	0.42662178
25.57	1.2990202	0.43644917	1.2990202	0.43644916	1.2990201	0.43644916	1.2989461	0.43639306
25.58	1.3046489	0.44750881	1.3046489	0.4475088	1.3046488	0.4475088	1.3045746	0.44745416
25.59	1.3102625	0.45986193	1.3102625	0.45986192	1.3102625	0.45986192	1.3101883	0.45980883
25.6	1.3158406	0.47350795	1.3158406	0.47350794	1.3158406	0.47350794	1.3157666	0.47345648
25.61	1.3213698	0.48844167	1.3213698	0.48844166	1.3213698	0.48844166	1.3212962	0.48839192
25.62	1.3268439	0.50465299	1.3268439	0.50465298	1.3268438	0.50465298	1.3267707	0.50460502
25.63	1.3322634	0.52212658	1.3322634	0.52212657	1.3322634	0.52212657	1.3321909	0.52208044
25.64	1.3376355	0.54084143	1.3376355	0.54084142	1.3376354	0.54084142	1.3375636	0.54079716
25.65	1.3429725	0.56077065	1.3429725	0.56077064	1.3429725	0.56077064	1.3429015	0.56072827
25.66	1.3482923	0.58188105	1.3482923	0.58188104	1.3482923	0.58188104	1.3482221	0.5818406
25.67	1.3536166	0.60413288	1.3536166	0.60413287	1.3536166	0.60413287	1.3535474	0.60409434
25.68	1.3589704	0.62747942	1.3589704	0.62747941	1.3589703	0.62747941	1.3589021	0.6274428
25.69	1.364381	0.65186691	1.364381	0.6518669	1.364381	0.6518669	1.3643137	0.65183217
25.7	1.3698771	0.67723426	1.3698771	0.67723425	1.3698771	0.67723425	1.3698109	0.67720138
25.71	1.3754878	0.70351291	1.3754878	0.7035129	1.3754878	0.7035129	1.3754227	0.70348184
25.72	1.3812416	0.73062688	1.3812416	0.73062687	1.3812416	0.73062687	1.3811775	0.73059757
25.73	1.3871658	0.75849287	1.3871657	0.75849285	1.3871657	0.75849285	1.3871027	0.75846526
25.74	1.3932851	0.7870203	1.3932851	0.78702029	1.393285	0.78702029	1.393223	0.78699433
25.75	1.3996218	0.81611186	1.3996217	0.81611185	1.3996217	0.81611185	1.3995607	0.81608744
25.76	1.4061944	0.84566383	1.4061944	0.84566382	1.4061944	0.84566382	1.4061344	0.84564087
25.77	1.4130179	0.87556672	1.4130179	0.87556671	1.4130178	0.87556671	1.4129588	0.87554513
25.78	1.4201025	0.90570602	1.4201024	0.905706	1.4201024	0.905706	1.4200443	0.90568571
25.79	1.427454	0.93596316	1.427454	0.93596315	1.427454	0.93596315	1.4273969	0.93594404
25.8	1.4350738	0.96621647	1.4350738	0.96621646	1.4350737	0.96621646	1.4350175	0.96619843
25.81	1.442958	0.99634238	1.442958	0.99634237	1.442958	0.99634237	1.4429027	0.99632531
25.82	1.4510986	1.0262167	1.4510986	1.0262166	1.4510985	1.0262166	1.4510442	1.0262005
25.83	1.4594825	1.0557157	1.4594825	1.0557157	1.4594824	1.0557157	1.459429	1.0557003
25.84	1.4680926	1.0847182	1.4680926	1.0847182	1.4680925	1.0847182	1.4680401	1.0847034
25.85	1.4769074	1.1131059	1.4769074	1.1131059	1.4769073	1.1131059	1.4768558	1.1130917
25.86	1.4859017	1.1407659	1.4859017	1.1407659	1.4859017	1.1407659	1.4858512	1.1407521
25.87	1.4950469	1.1675912	1.4950469	1.1675912	1.4950469	1.1675912	1.4949974	1.1675778
25.88	1.504311	1.1934825	1.504311	1.1934825	1.504311	1.1934825	1.5042626	1.1934694
25.89	1.5136592	1.218349	1.5136592	1.218349	1.5136592	1.218349	1.5136118	1.2183361
25.9	1.5230542	1.2421097	1.5230542	1.2421097	1.5230542	1.2421097	1.5230079	1.2420969
25.91	1.5324564	1.264694	1.5324564	1.264694	1.5324564	1.264694	1.5324112	1.2646812
25.92	1.5418243	1.2860424	1.5418243	1.2860423	1.5418242	1.2860423	1.5417802	1.2860296
25.93	1.5511145	1.306107	1.5511145	1.306107	1.5511145	1.306107	1.5510716	1.3060941
25.94	1.5602824	1.3248516	1.5602824	1.3248516	1.5602824	1.3248516	1.5602406	1.3248386
25.95	1.569282	1.342252	1.569282	1.342252	1.569282	1.342252	1.5692415	1.3422389
25.96	1.5780663	1.3582953	1.5780663	1.3582953	1.5780663	1.3582953	1.5780269	1.3582819
25.97	1.5865874	1.3729798	1.5865874	1.3729798	1.5865874	1.3729798	1.5865491	1.3729662
25.98	1.5947966	1.3863144	1.5947966	1.3863144	1.5947966	1.3863144	1.5947595	1.3863006
25.99	1.6026447	1.3983178	1.6026447	1.3983178	1.6026447	1.3983178	1.6026087	1.3983037
26	1.6100822	1.4090174	1.6100822	1.4090174	1.6100822	1.4090174	1.6100473	1.4090031
26.01	1.6170596	1.4184488	1.6170596	1.4184488	1.6170596	1.4184488	1.6170257	1.4184342
26.02	1.6235273	1.4266543	1.6235273	1.4266542	1.6235273	1.4266542	1.6234944	1.4266395
26.03	1.6294364	1.4336819	1.6294364	1.4336819	1.6294364	1.4336819	1.6294044	1.433667
26.04	1.6347385	1.4395846	1.6347385	1.4395846	1.6347385	1.4395846	1.6347073	1.4395695
26.05	1.6393865	1.4444185	1.6393865	1.4444185	1.6393864	1.4444185	1.6393561	1.4444033
26.06	1.6433346	1.4482425	1.6433346	1.4482424	1.6433346	1.4482424	1.6433049	1.4482273
26.07	1.6465393	1.451117	1.6465393	1.451117	1.6465393	1.451117	1.6465103	1.4511018
26.08	1.6489595	1.453103	1.6489595	1.453103	1.6489595	1.453103	1.6489311	1.4530879
26.09	1.6505571	1.4542615	1.6505571	1.4542615	1.6505571	1.4542615	1.6505291	1.4542466
26.1	1.6512974	1.4546527	1.6512974	1.4546527	1.6512974	1.4546527	1.6512699	1.4546379
26.11	1.6511501	1.4543352	1.6511501	1.4543352	1.6511501	1.4543352	1.6511229	1.4543207
26.12	1.6500894	1.4533661	1.6500894	1.4533661	1.6500894	1.4533661	1.6500625	1.4533519
26.13	1.6480947	1.4518001	1.6480947	1.4518001	1.6480947	1.4518001	1.648068	1.4517863
26.14	1.6451511	1.4496898	1.6451511	1.4496898	1.6451511	1.4496898	1.6451245	1.4496765
26.15	1.6412499	1.4470853	1.6412499	1.4470853	1.6412499	1.4470853	1.6412234	1.4470725
26.16	1.6363888	1.4440345	1.6363888	1.4440345	1.6363888	1.4440345	1.6363623	1.4440223
26.17	1.6305724	1.4405826	1.6305724	1.4405826	1.6305724	1.4405826	1.6305458	1.440571
26.18	1.6238123	1.4367729	1.6238123	1.4367729	1.6238123	1.4367729	1.6237855	1.436762
26.19	1.6161271	1.4326465	1.6161271	1.4326465	1.6161271	1.4326465	1.6161002	1.4326364
26.2	1.6075428	1.4282431	1.6075428	1.4282431	1.6075428	1.4282431	1.6075156	1.4282338
26.21	1.5980924	1.4236007	1.5980924	1.4236007	1.5980924	1.4236007	1.5980649	1.4235922
26.22	1.5878156	1.4187561	1.5878156	1.4187561	1.5878156	1.4187561	1.5877877	1.4187484
26.23	1.5767587	1.4137451	1.5767587	1.4137451	1.5767587	1.4137451	1.5767304	1.4137383
26.24	1.5649743	1.4086029	1.5649743	1.4086029	1.5649743	1.4086029	1.5649455	1.408597
26.25	1.5525205	1.4033641	1.5525205	1.4033641	1.5525204	1.4033641	1.5524912	1.4033592
26.26	1.5394604	1.3980629	1.5394604	1.3980629	1.5394603	1.3980629	1.5394305	1.3980589
26.27	1.5258615	1.3927329	1.5258615	1.3927329	1.5258615	1.3927329	1.525831	1.3927298
26.28	1.511795	1.3874076	1.511795	1.3874076	1.511795	1.3874076	1.5117638	1.3874055
26.29	1.497335	1.3821202	1.497335	1.3821202	1.497335	1.3821202	1.4973031	1.3821189
26.3	1.4825576	1.3769031	1.4825576	1.3769031	1.4825576	1.3769031	1.4825249	1.3769028
26.31	1.46754	1.3717882	1.46754	1.3717882	1.46754	1.3717882	1.4675065	1.3717888
26.32	1.45236	1.3668065	1.45236	1.3668065	1.45236	1.3668065	1.4523257	1.3668079
26.33	1.437095	1.3619876	1.437095	1.3619876	1.437095	1.3619876	1.4370597	1.3619898
26.34	1.4218208	1.3573597	1.4218208	1.3573597	1.4218208	1.3573597	1.4217846	1.3573627
26.35	1.4066115	1.352949	1.4066115	1.352949	1.4066115	1.352949	1.4065743	1.3529528
26.36	1.3915384	1.3487795	1.3915384	1.3487794	1.3915383	1.3487794	1.3915001	1.3487839
26.37	1.376669	1.3448722	1.376669	1.3448722	1.376669	1.3448722	1.3766298	1.3448773
26.38	1.3620673	1.3412453	1.3620673	1.3412452	1.3620673	1.3412452	1.362027	1.341251
26.39	1.3477922	1.3379133	1.3477922	1.3379133	1.3477922	1.3379133	1.3477507	1.3379197
26.4	1.3338976	1.3348871	1.3338976	1.3348871	1.3338976	1.3348871	1.3338551	1.334894
26.41	1.3204319	1.3321733	1.3204319	1.3321733	1.3204319	1.3321733	1.3203882	1.3321806
26.42	1.3074376	1.329774	1.3074376	1.329774	1.3074376	1.329774	1.3073928	1.3297818
26.43	1.2949508	1.327687	1.2949508	1.327687	1.2949508	1.327687	1.2949049	1.3276952
26.44	1.2830017	1.3259051	1.2830017	1.3259051	1.2830017	1.3259051	1.2829547	1.3259135
26.45	1.2716136	1.3244166	1.2716136	1.3244165	1.2716136	1.3244165	1.2715655	1.3244253
26.46	1.2608035	1.323205	1.2608036	1.323205	1.2608035	1.323205	1.2607544	1.3232139
26.47	1.2505822	1.3222494	1.2505822	1.3222494	1.2505822	1.3222494	1.2505321	1.3222585
26.48	1.2409538	1.3215247	1.2409538	1.3215247	1.2409538	1.3215247	1.2409027	1.3215338
26.49	1.2319165	1.3210017	1.2319165	1.3210017	1.2319165	1.3210017	1.2318645	1.3210109
26.5	1.2234628	1.3206479	1.2234628	1.3206479	1.2234628	1.3206479	1.2234099	1.3206571
26.51	1.2155794	1.3204277	1.2155794	1.3204277	1.2155794	1.3204277	1.2155257	1.3204367
26.52	1.2082482	1.3203032	1.2082482	1.3203031	1.2082482	1.3203031	1.2081938	1.3203121
26.53	1.2014463	1.3202347	1.2014463	1.3202347	1.2014463	1.3202347	1.2013913	1.3202435
26.54	1.1951468	1.3201818	1.1951468	1.3201818	1.1951468	1.3201818	1.1950912	1.3201903
26.55	1.1893189	1.3201036	1.1893189	1.3201036	1.1893189	1.3201036	1.1892629	1.3201119
26.56	1.1839291	1.31996	1.1839291	1.3199599	1.1839291	1.3199599	1.1838727	1.3199679
26.57	1.1789413	1.319712	1.1789413	1.319712	1.1789413	1.319712	1.1788847	1.3197196
26.58	1.1743177	1.319323	1.1743177	1.319323	1.1743177	1.319323	1.1742609	1.3193302
26.59	1.1700192	1.3187591	1.1700192	1.318759	1.1700192	1.318759	1.1699624	1.3187659
26.6	1.1660062	1.31799	1.1660062	1.3179899	1.1660062	1.3179899	1.1659495	1.3179964
26.61	1.1622391	1.3169894	1.1622391	1.3169894	1.1622391	1.3169894	1.1621825	1.3169954
26.62	1.1586789	1.3157361	1.1586789	1.3157361	1.1586789	1.3157361	1.1586226	1.3157416
26.63	1.1552878	1.3142134	1.1552878	1.3142134	1.1552878	1.3142134	1.1552319	1.3142185
26.64	1.1520297	1.3124103	1.1520298	1.3124103	1.1520297	1.3124103	1.1519742	1.312415
26.65	1.1488706	1.3103214	1.1488706	1.3103214	1.1488706	1.3103214	1.1488156	1.3103256
26.66	1.1457788	1.3079466	1.1457789	1.3079466	1.1457788	1.3079466	1.1457244	1.3079504
26.67	1.1427258	1.3052917	1.1427259	1.3052917	1.1427258	1.3052917	1.1426721	1.3052951
26.68	1.1396861	1.3023675	1.1396861	1.3023675	1.1396861	1.3023675	1.1396331	1.3023705
26.69	1.1366374	1.2991901	1.1366374	1.2991901	1.1366374	1.2991901	1.1365851	1.2991927
26.7	1.1335611	1.2957798	1.1335611	1.2957798	1.1335611	1.2957798	1.1335096	1.295782
26.71	1.1304419	1.2921614	1.130442	1.2921614	1.130442	1.2921614	1.1303913	1.2921633
26.72	1.1272684	1.288363	1.1272684	1.2883629	1.1272684	1.2883629	1.1272186	1.2883645
26.73	1.1240325	1.2844155	1.1240325	1.2844155	1.1240325	1.2844155	1.1239836	1.2844169
26.74	1.1207295	1.2803524	1.1207296	1.2803524	1.1207296	1.2803524	1.1206815	1.2803535
26.75	1.1173582	1.2762083	1.1173583	1.2762083	1.1173582	1.2762083	1.117311	1.2762092
26.76	1.1139204	1.2720191	1.1139204	1.2720191	1.1139204	1.2720191	1.113874	1.2720198
26.77	1.1104205	1.2678207	1.1104206	1.2678207	1.1104205	1.2678207	1.110375	1.2678212
26.78	1.1068662	1.2636486	1.1068662	1.2636486	1.1068662	1.2636486	1.1068215	1.2636491
26.79	1.1032671	1.2595377	1.1032671	1.2595377	1.1032671	1.2595377	1.1032232	1.2595381
26.8	1.0996351	1.2555212	1.0996351	1.2555212	1.0996351	1.2555212	1.0995919	1.2555216
26.81	1.0959841	1.2516308	1.0959841	1.2516308	1.0959841	1.2516308	1.0959417	1.2516312
26.82	1.0923296	1.247896	1.0923296	1.247896	1.0923296	1.247896	1.0922879	1.2478964
26.83	1.0886887	1.244344	1.0886887	1.244344	1.0886887	1.244344	1.0886477	1.2443444
26.84	1.0850795	1.2409996	1.0850795	1.2409996	1.0850795	1.2409996	1.0850391	1.2410001
26.85	1.0815215	1.2378852	1.0815215	1.2378852	1.0815215	1.2378852	1.0814817	1.2378857
26.86	1.0780348	1.2350205	1.0780348	1.2350205	1.0780348	1.2350205	1.0779956	1.2350212
26.87	1.0746405	1.2324233	1.0746405	1.2324232	1.0746405	1.2324232	1.0746019	1.2324241
26.88	1.0713605	1.2301088	1.0713605	1.2301088	1.0713605	1.2301088	1.0713223	1.2301098
26.89	1.068217	1.2280909	1.068217	1.2280909	1.068217	1.2280909	1.0681792	1.228092
26.9	1.065233	1.2263814	1.0652331	1.2263814	1.0652331	1.2263814	1.0651957	1.2263827
26.91	1.0624322	1.2249913	1.0624322	1.2249913	1.0624322	1.2249913	1.0623952	1.2249928
26.92	1.0598384	1.2239303	1.0598384	1.2239303	1.0598384	1.2239303	1.0598018	1.223932
26.93	1.0574762	1.2232079	1.0574762	1.2232079	1.0574762	1.2232079	1.05744	1.2232098
26.94	1.0553707	1.2228333	1.0553707	1.2228333	1.0553707	1.2228333	1.0553348	1.2228354
26.95	1.0535473	1.2228157	1.0535473	1.2228157	1.0535473	1.2228157	1.0535117	1.222818
26.96	1.0520319	1.223165	1.0520319	1.223165	1.0520319	1.223165	1.0519966	1.2231675
26.97	1.0508509	1.2238917	1.0508509	1.2238917	1.0508509	1.2238917	1.0508158	1.2238944
26.98	1.0500308	1.225007	1.0500308	1.225007	1.0500308	1.225007	1.049996	1.2250099
26.99	1.0495986	1.2265235	1.0495986	1.2265235	1.0495986	1.2265235	1.049564	1.2265266
27	1.0495811	1.2284548	1.0495811	1.2284548	1.0495811	1.2284548	1.0495468	1.228458
27.01	1.0500053	1.2308155	1.0500053	1.2308155	1.0500053	1.2308155	1.0499712	1.2308189
27.02	1.0508979	1.2336215	1.0508979	1.2336215	1.0508979	1.2336215	1.0508639	1.2336251
27.03	1.052285	1.2368896	1.052285	1.2368896	1.052285	1.2368896	1.0522512	1.2368934
27.04	1.054192	1.2406376	1.054192	1.2406376	1.054192	1.2406376	1.0541584	1.2406415
27.05	1.0566435	1.2448835	1.0566435	1.2448835	1.0566435	1.2448835	1.0566101	1.2448876
27.06	1.0596626	1.2496459	1.0596626	1.2496459	1.0596626	1.2496459	1.0596293	1.2496501
27.07	1.0632706	1.254943	1.0632706	1.254943	1.0632706	1.254943	1.0632375	1.2549473
27.08	1.0674872	1.2607928	1.0674872	1.2607928	1.0674872	1.2607928	1.0674542	1.2607972
27.09	1.0723292	1.2672122	1.0723292	1.2672122	1.0723292	1.2672122	1.0722964	1.2672167
27.1	1.077811	1.2742167	1.077811	1.2742167	1.077811	1.2742167	1.0777784	1.2742214
27.11	1.0839437	1.2818202	1.0839437	1.2818202	1.0839437	1.2818202	1.0839112	1.2818249
27.12	1.0907348	1.290034	1.0907348	1.290034	1.0907348	1.290034	1.0907024	1.2900388
27.13	1.098188	1.2988668	1.098188	1.2988667	1.098188	1.2988667	1.0981557	1.2988716
27.14	1.1063024	1.3083238	1.1063025	1.3083238	1.1063024	1.3083238	1.1062704	1.3083288
27.15	1.1150729	1.3184068	1.115073	1.3184068	1.1150729	1.3184068	1.115041	1.3184118
27.16	1.1244892	1.3291132	1.1244892	1.3291132	1.1244892	1.3291132	1.1244574	1.3291184
27.17	1.1345356	1.3404362	1.1345356	1.3404362	1.1345356	1.3404362	1.134504	1.3404414
27.18	1.1451913	1.3523638	1.1451913	1.3523638	1.1451913	1.3523638	1.1451598	1.3523691
27.19	1.1564295	1.364879	1.1564295	1.364879	1.1564295	1.364879	1.1563981	1.3648844
27.2	1.1682178	1.3779595	1.1682178	1.3779595	1.1682178	1.3779595	1.1681865	1.3779649
27.21	1.1805176	1.391577	1.1805176	1.391577	1.1805176	1.391577	1.1804865	1.3915825
27.22	1.1932848	1.4056979	1.1932848	1.4056979	1.1932848	1.4056979	1.1932537	1.4057035
27.23	1.2064689	1.4202825	1.2064689	1.4202825	1.2064689	1.4202825	1.206438	1.4202882
27.24	1.2200141	1.4352854	1.2200141	1.4352854	1.2200141	1.4352854	1.2199832	1.4352912
27.25	1.2338586	1.4506557	1.2338586	1.4506557	1.2338586	1.4506557	1.2338278	1.4506616
27.26	1.2479356	1.4663366	1.2479356	1.4663365	1.2479356	1.4663365	1.2479048	1.4663426
27.27	1.2621729	1.4822661	1.262173	1.4822661	1.2621729	1.4822661	1.2621423	1.4822723
27.28	1.2764944	1.4983775	1.2764944	1.4983775	1.2764944	1.4983775	1.2764637	1.4983837
27.29	1.2908192	1.514599	1.2908192	1.514599	1.2908192	1.514599	1.2907886	1.5146054
27.3	1.3050635	1.5308551	1.3050635	1.5308551	1.3050635	1.5308551	1.3050329	1.5308617
27.31	1.3191404	1.5470665	1.3191404	1.5470665	1.3191404	1.5470665	1.3191097	1.5470732
27.32	1.3329609	1.5631509	1.3329609	1.5631509	1.3329609	1.5631509	1.3329302	1.5631579
27.33	1.3464349	1.5790241	1.3464349	1.5790241	1.3464349	1.5790241	1.3464041	1.5790312
27.34	1.3594716	1.5945998	1.3594716	1.5945998	1.3594716	1.5945998	1.3594407	1.5946072
27.35	1.3719806	1.6097914	1.3719806	1.6097914	1.3719806	1.6097914	1.3719495	1.609799
27.36	1.3838729	1.6245122	1.3838729	1.6245122	1.3838729	1.6245122	1.3838416	1.6245201
27.37	1.3950616	1.6386767	1.3950616	1.6386767	1.3950616	1.6386767	1.3950302	1.6386848
27.38	1.405463	1.6522011	1.405463	1.6522011	1.405463	1.6522011	1.4054314	1.6522095
27.39	1.4149974	1.6650044	1.4149974	1.6650044	1.4149974	1.6650044	1.4149656	1.6650131
27.4	1.4235902	1.6770096	1.4235902	1.6770096	1.4235902	1.6770096	1.423558	1.6770185
27.41	1.4311723	1.6881438	1.4311723	1.6881438	1.4311723	1.6881438	1.4311398	1.6881531
27.42	1.4376813	1.6983401	1.4376813	1.6983401	1.4376813	1.6983401	1.4376485	1.6983496
27.43	1.4430621	1.7075374	1.4430621	1.7075374	1.4430621	1.7075374	1.443029	1.7075473
27.44	1.4472677	1.7156818	1.4472677	1.7156818	1.4472677	1.7156818	1.4472341	1.715692
27.45	1.4502593	1.7227269	1.4502593	1.7227269	1.4502593	1.7227269	1.4502253	1.7227374
27.46	1.4520071	1.7286347	1.4520072	1.7286347	1.4520072	1.7286347	1.4519727	1.7286455
27.47	1.4524909	1.7333755	1.4524909	1.7333755	1.4524909	1.7333755	1.452456	1.7333866
27.48	1.4516997	1.7369288	1.4516997	1.7369288	1.4516997	1.7369288	1.4516643	1.7369402
27.49	1.4496322	1.7392833	1.4496322	1.7392833	1.4496322	1.7392833	1.4495964	1.739295
27.5	1.4462969	1.7404367	1.4462969	1.7404367	1.4462969	1.7404367	1.4462605	1.7404488
27.51	1.4417115	1.7403962	1.4417115	1.7403962	1.4417115	1.7403962	1.4416745	1.7404086
27.52	1.4359032	1.7391779	1.4359032	1.7391779	1.4359032	1.7391779	1.4358657	1.7391905
27.53	1.4289081	1.7368064	1.4289081	1.7368064	1.4289081	1.7368064	1.42887	1.7368194
27.54	1.4207705	1.7333148	1.4207705	1.7333148	1.4207705	1.7333148	1.4207318	1.7333281
27.55	1.4115428	1.7287438	1.4115429	1.7287438	1.4115429	1.7287438	1.4115035	1.7287573
27.56	1.4012847	1.7231411	1.4012847	1.7231411	1.4012847	1.7231411	1.4012447	1.7231549
27.57	1.3900621	1.7165607	1.3900621	1.7165607	1.3900621	1.7165607	1.3900215	1.7165748
27.58	1.3779468	1.709062	1.3779468	1.709062	1.3779468	1.709062	1.3779056	1.7090763
27.59	1.3650157	1.7007091	1.3650157	1.700709	1.3650157	1.7007091	1.3649739	1.7007235
27.6	1.3513496	1.6915695	1.3513496	1.6915695	1.3513496	1.6915695	1.3513071	1.6915842
27.61	1.3370324	1.6817137	1.3370324	1.6817137	1.3370324	1.6817137	1.3369894	1.6817286
27.62	1.3221506	1.6712138	1.3221506	1.6712138	1.3221506	1.6712138	1.3221069	1.6712288
27.63	1.3067918	1.6601428	1.3067918	1.6601428	1.3067918	1.6601428	1.3067476	1.660158
27.64	1.2910445	1.6485737	1.2910445	1.6485737	1.2910445	1.6485737	1.2909997	1.648589
27.65	1.2749969	1.6365785	1.2749969	1.6365785	1.2749969	1.6365785	1.2749515	1.6365939
27.66	1.2587362	1.6242277	1.2587362	1.6242277	1.2587362	1.6242277	1.2586903	1.6242431
27.67	1.242348	1.6115893	1.242348	1.6115893	1.242348	1.6115893	1.2423017	1.6116047
27.68	1.2259158	1.5987284	1.2259158	1.5987284	1.2259158	1.5987284	1.225869	1.5987439
27.69	1.2095199	1.5857067	1.2095199	1.5857067	1.2095199	1.5857067	1.2094727	1.5857221
27.7	1.1932375	1.5725819	1.1932375	1.5725819	1.1932376	1.5725819	1.19319	1.5725973
27.71	1.1771422	1.5594075	1.1771422	1.5594075	1.1771422	1.5594075	1.1770944	1.5594227
27.72	1.1613032	1.5462324	1.1613032	1.5462324	1.1613032	1.5462324	1.1612551	1.5462475
27.73	1.1457856	1.533101	1.1457856	1.533101	1.1457856	1.533101	1.1457374	1.533116
27.74	1.13065	1.5200532	1.13065	1.5200532	1.13065	1.5200532	1.1306016	1.5200679
27.75	1.1159522	1.5071239	1.1159522	1.5071239	1.1159523	1.5071239	1.1159038	1.5071384
27.76	1.1017437	1.494344	1.1017437	1.494344	1.1017437	1.494344	1.1016953	1.4943582
27.77	1.0880711	1.4817399	1.0880711	1.4817399	1.0880711	1.4817399	1.0880228	1.4817538
27.78	1.0749765	1.4693343	1.0749765	1.4693342	1.0749765	1.4693343	1.0749285	1.4693478
27.79	1.0624979	1.4571458	1.0624979	1.4571457	1.0624979	1.4571457	1.0624501	1.4571589
27.8	1.0506688	1.4451902	1.0506688	1.4451902	1.0506688	1.4451902	1.0506213	1.4452029
27.81	1.0395188	1.4334803	1.0395188	1.4334803	1.0395188	1.4334803	1.0394718	1.4334926
27.82	1.0290738	1.4220265	1.0290738	1.4220265	1.0290738	1.4220265	1.0290273	1.4220383
27.83	1.0193561	1.4108371	1.0193561	1.4108371	1.0193561	1.4108371	1.0193102	1.4108484
27.84	1.0103849	1.399919	1.0103849	1.399919	1.0103849	1.399919	1.0103397	1.3999297
27.85	1.0021763	1.389278	1.0021763	1.389278	1.0021763	1.389278	1.0021319	1.3892881
27.86	0.99474393	1.3789189	0.99474393	1.3789189	0.99474394	1.3789189	0.99470041	1.3789285
27.87	0.98809873	1.3688466	0.98809873	1.3688466	0.98809874	1.3688466	0.98805616	1.3688555
27.88	0.98224966	1.3590657	0.98224966	1.3590657	0.98224967	1.3590657	0.98220811	1.359074
27.89	0.97720367	1.3495811	0.97720367	1.3495811	0.97720367	1.3495811	0.9771632	1.3495887
27.9	0.97296601	1.3403983	0.972966	1.3403983	0.97296601	1.3403983	0.9729267	1.3404052
27.91	0.96954032	1.3315234	0.96954032	1.3315234	0.96954032	1.3315234	0.96950223	1.3315297
27.92	0.96692883	1.3229634	0.96692883	1.3229634	0.96692883	1.3229634	0.96689201	1.3229689
27.93	0.9651325	1.3147262	0.9651325	1.3147262	0.96513251	1.3147262	0.965097	1.314731
27.94	0.96415108	1.3068206	0.96415108	1.3068206	0.96415108	1.3068206	0.96411694	1.3068247
27.95	0.96398315	1.2992562	0.96398314	1.2992562	0.96398315	1.2992562	0.96395041	1.2992595
27.96	0.96462612	1.2920436	0.96462612	1.2920436	0.96462613	1.2920436	0.96459481	1.2920462
27.97	0.96607632	1.2851937	0.96607632	1.2851937	0.96607633	1.2851937	0.96604645	1.2851956
27.98	0.96832881	1.2787183	0.96832881	1.2787183	0.96832881	1.2787183	0.96830039	1.2787194
27.99	0.97137742	1.2726293	0.97137741	1.2726293	0.97137742	1.2726293	0.97135046	1.2726296
28	0.97521452	1.2669385	0.97521452	1.2669385	0.97521452	1.2669385	0.97518903	1.2669381
28.01	0.97983107	1.2616576	0.97983107	1.2616576	0.97983107	1.2616576	0.97980704	1.2616565
28.02	0.98521637	1.256798	0.98521637	1.256798	0.98521637	1.256798	0.98519378	1.2567961
28.03	0.99135792	1.2523701	0.99135792	1.2523701	0.99135792	1.2523701	0.99133675	1.2523674
28.04	0.99824122	1.2483833	0.99824122	1.2483833	0.99824122	1.2483833	0.99822144	1.24838
28.05	1.0058497	1.244846	1.0058497	1.244846	1.0058497	1.244846	1.0058313	1.244842
28.06	1.0141644	1.2417649	1.0141644	1.2417649	1.0141644	1.2417649	1.0141473	1.2417602
28.07	1.023164	1.2391449	1.023164	1.2391449	1.023164	1.2391449	1.0231482	1.2391395
28.08	1.0328245	1.2369891	1.0328245	1.2369891	1.0328245	1.2369891	1.0328099	1.236983
28.09	1.043119	1.2352983	1.043119	1.2352983	1.043119	1.2352983	1.0431056	1.2352916
28.1	1.0540178	1.2340711	1.0540178	1.2340711	1.0540178	1.2340711	1.0540056	1.2340637
28.11	1.0654883	1.2333036	1.0654883	1.2333036	1.0654883	1.2333036	1.0654772	1.2332956
28.12	1.0774947	1.2329893	1.0774947	1.2329893	1.0774947	1.2329893	1.0774846	1.2329808
28.13	1.0899981	1.2331195	1.0899981	1.2331195	1.0899981	1.2331195	1.089989	1.2331103
28.14	1.1029565	1.2336822	1.1029565	1.2336822	1.1029565	1.2336822	1.1029484	1.2336725
28.15	1.1163252	1.2346633	1.1163252	1.2346633	1.1163252	1.2346633	1.1163179	1.2346531
28.16	1.1300562	1.2360459	1.1300562	1.2360459	1.1300562	1.2360459	1.1300497	1.2360352
28.17	1.1440989	1.2378104	1.1440989	1.2378104	1.1440989	1.2378104	1.1440932	1.2377992
28.18	1.1584003	1.2399346	1.1584003	1.2399346	1.1584003	1.2399346	1.1583953	1.239923
28.19	1.1729052	1.2423941	1.1729052	1.2423941	1.1729052	1.2423941	1.1729008	1.2423821
28.2	1.1875564	1.245162	1.1875564	1.245162	1.1875564	1.245162	1.1875526	1.2451496
28.21	1.2022951	1.2482092	1.2022951	1.2482092	1.2022951	1.2482092	1.2022918	1.2481963
28.22	1.2170618	1.2515045	1.2170618	1.2515045	1.2170618	1.2515045	1.2170589	1.2514913
28.23	1.231796	1.2550148	1.231796	1.2550148	1.231796	1.2550148	1.2317937	1.2550013
28.24	1.2464375	1.2587051	1.2464376	1.2587051	1.2464375	1.2587051	1.2464356	1.2586913
28.25	1.2609265	1.262539	1.2609265	1.262539	1.2609265	1.262539	1.2609248	1.262525
28.26	1.2752041	1.2664784	1.2752041	1.2664784	1.2752041	1.2664784	1.2752028	1.2664641
28.27	1.2892133	1.2704842	1.2892133	1.2704842	1.2892133	1.2704842	1.2892123	1.2704697
28.28	1.3028993	1.2745159	1.3028993	1.2745159	1.3028993	1.2745159	1.3028985	1.2745012
28.29	1.3162102	1.2785325	1.3162102	1.2785325	1.3162102	1.2785325	1.3162096	1.2785176
28.3	1.3290973	1.2824921	1.3290973	1.2824921	1.3290973	1.2824921	1.3290969	1.282477
28.31	1.341516	1.2863524	1.341516	1.2863524	1.341516	1.2863524	1.3415158	1.2863372
28.32	1.3534261	1.290071	1.3534261	1.290071	1.3534261	1.290071	1.353426	1.2900556
28.33	1.3647921	1.2936054	1.3647921	1.2936054	1.3647921	1.2936054	1.3647922	1.2935899
28.34	1.3755836	1.2969133	1.3755836	1.2969133	1.3755836	1.2969133	1.3755839	1.2968977
28.35	1.385776	1.2999532	1.385776	1.2999532	1.385776	1.2999532	1.3857764	1.2999375
28.36	1.3953498	1.302684	1.3953499	1.302684	1.3953498	1.302684	1.3953504	1.3026682
28.37	1.4042918	1.305066	1.4042918	1.305066	1.4042918	1.305066	1.4042925	1.30505
28.38	1.4125942	1.3070607	1.4125942	1.3070607	1.4125942	1.3070607	1.412595	1.3070445
28.39	1.4202549	1.3086311	1.4202549	1.3086311	1.4202549	1.3086311	1.4202559	1.3086147
28.4	1.4272776	1.3097425	1.4272776	1.3097425	1.4272776	1.3097425	1.4272789	1.3097259
28.41	1.4336714	1.3103621	1.4336714	1.3103621	1.4336714	1.3103621	1.4336728	1.3103452
28.42	1.4394502	1.31046	1.4394502	1.31046	1.4394502	1.31046	1.4394519	1.3104428
28.43	1.4446329	1.3100089	1.4446329	1.3100089	1.4446329	1.3100089	1.4446349	1.3099915
28.44	1.4492426	1.3089851	1.4492426	1.3089851	1.4492426	1.3089851	1.4492448	1.3089673
28.45	1.4533062	1.3073679	1.4533062	1.3073679	1.4533061	1.3073679	1.4533086	1.3073497
28.46	1.4568539	1.3051406	1.4568539	1.3051406	1.4568539	1.3051406	1.4568566	1.3051219
28.47	1.4599189	1.3022905	1.4599189	1.3022905	1.4599189	1.3022905	1.4599219	1.3022713
28.48	1.4625364	1.2988088	1.4625364	1.2988088	1.4625364	1.2988088	1.4625398	1.2987892
28.49	1.4647436	1.2946915	1.4647436	1.2946915	1.4647436	1.2946915	1.4647473	1.2946713
28.5	1.4665786	1.2899389	1.4665786	1.2899389	1.4665786	1.2899389	1.4665826	1.289918
28.51	1.46808	1.2845557	1.46808	1.2845557	1.46808	1.2845557	1.4680844	1.2845341
28.52	1.4692866	1.2785515	1.4692866	1.2785515	1.4692866	1.2785515	1.4692913	1.2785292
28.53	1.4702367	1.2719404	1.4702367	1.2719404	1.4702367	1.2719404	1.4702416	1.2719173
28.54	1.4709673	1.2647411	1.4709673	1.2647411	1.4709673	1.2647411	1.4709725	1.2647171
28.55	1.4715142	1.2569765	1.4715142	1.2569765	1.4715142	1.2569765	1.4715197	1.2569517
28.56	1.4719113	1.248674	1.4719113	1.248674	1.4719113	1.248674	1.4719169	1.2486483
28.57	1.47219	1.239865	1.47219	1.239865	1.47219	1.239865	1.4721958	1.2398384
28.58	1.4723792	1.2305843	1.4723792	1.2305843	1.4723792	1.2305843	1.4723851	1.2305568
28.59	1.4725048	1.2208707	1.4725048	1.2208707	1.4725048	1.2208707	1.4725107	1.2208422
28.6	1.4725897	1.2107655	1.4725897	1.2107655	1.4725897	1.2107655	1.4725955	1.210736
28.61	1.4726532	1.200313	1.4726532	1.200313	1.4726532	1.200313	1.4726589	1.2002825
28.62	1.4727113	1.1895598	1.4727113	1.1895598	1.4727113	1.1895598	1.4727168	1.1895283
28.63	1.4727764	1.1785543	1.4727764	1.1785543	1.4727764	1.1785543	1.4727816	1.1785219
28.64	1.4728573	1.1673466	1.4728573	1.1673466	1.4728573	1.1673466	1.4728621	1.1673131
28.65	1.4729594	1.1559874	1.4729594	1.1559874	1.4729594	1.1559874	1.4729638	1.155953
28.66	1.4730848	1.1445285	1.4730848	1.1445285	1.4730848	1.1445285	1.4730886	1.1444932
28.67	1.4732323	1.1330218	1.4732323	1.1330218	1.4732322	1.1330218	1.4732353	1.1329856
28.68	1.4733977	1.1215191	1.4733977	1.1215191	1.4733977	1.1215191	1.4734	1.121482
28.69	1.4735743	1.1100717	1.4735743	1.1100717	1.4735743	1.1100717	1.4735758	1.1100338
28.7	1.4737532	1.0987303	1.4737532	1.0987303	1.4737532	1.0987303	1.4737537	1.0986916
28.71	1.4739234	1.0875445	1.4739234	1.0875445	1.4739234	1.0875445	1.4739229	1.0875051
28.72	1.4740725	1.0765628	1.4740725	1.0765628	1.4740725	1.0765628	1.4740709	1.0765227
28.73	1.4741873	1.0658322	1.4741873	1.0658322	1.4741873	1.0658322	1.4741846	1.0657916
28.74	1.474254	1.0553982	1.474254	1.0553982	1.474254	1.0553982	1.4742501	1.0553571
28.75	1.4742589	1.0453048	1.4742589	1.0453048	1.4742589	1.0453048	1.4742537	1.0452632
28.76	1.4741888	1.035594	1.4741888	1.035594	1.4741888	1.035594	1.4741824	1.035552
28.77	1.4740316	1.0263064	1.4740316	1.0263063	1.4740316	1.0263063	1.4740239	1.026264
28.78	1.4737768	1.0174805	1.4737768	1.0174805	1.4737768	1.0174805	1.4737678	1.0174379
28.79	1.473416	1.0091534	1.473416	1.0091534	1.473416	1.0091534	1.4734057	1.0091107
28.8	1.4729432	1.0013605	1.4729432	1.0013605	1.4729431	1.0013605	1.4729315	1.0013178
28.81	1.4723552	0.99413572	1.4723552	0.99413572	1.4723551	0.99413572	1.4723423	0.99409296
28.82	1.471652	0.98751129	1.471652	0.98751129	1.4716519	0.98751129	1.4716378	0.98746862
28.83	1.470837	0.98151814	1.470837	0.98151813	1.470837	0.98151813	1.4708217	0.98147563
28.84	1.4699171	0.97618582	1.4699171	0.97618581	1.4699171	0.97618581	1.4699007	0.97614355
28.85	1.468903	0.97154268	1.4689031	0.97154267	1.468903	0.97154267	1.4688855	0.97150073
28.86	1.4678089	0.96761588	1.4678089	0.96761587	1.4678089	0.96761587	1.4677904	0.96757432
28.87	1.4666527	0.96443145	1.4666527	0.96443145	1.4666527	0.96443145	1.4666332	0.96439036
28.88	1.4654556	0.96201428	1.4654556	0.96201428	1.4654556	0.96201428	1.4654353	0.96197372
28.89	1.464242	0.96038814	1.464242	0.96038814	1.464242	0.96038814	1.4642209	0.96034817
28.9	1.4630394	0.95957562	1.4630394	0.95957562	1.4630394	0.95957562	1.4630176	0.95953631
28.91	1.4618776	0.95959811	1.4618776	0.9595981	1.4618775	0.9595981	1.4618551	0.9595595
28.92	1.4607885	0.96047561	1.4607885	0.9604756	1.4607884	0.9604756	1.4607655	0.96043777
28.93	1.4598057	0.9622267	1.4598057	0.96222669	1.4598057	0.96222669	1.4597823	0.96218969
28.94	1.458964	0.96486829	1.458964	0.96486828	1.458964	0.96486828	1.4589402	0.96483214
28.95	1.4582984	0.96841532	1.4582984	0.96841531	1.4582984	0.96841532	1.4582744	0.96838009
28.96	1.4578443	0.97288061	1.4578443	0.9728806	1.4578443	0.9728806	1.4578201	0.97284633
28.97	1.4576363	0.97827454	1.4576363	0.97827453	1.4576363	0.97827453	1.4576119	0.97824124
28.98	1.4577079	0.98460467	1.4577079	0.98460467	1.4577078	0.98460467	1.4576834	0.98457239
28.99	1.4580908	0.99187544	1.4580908	0.99187543	1.4580908	0.99187544	1.4580664	0.9918442
29	1.4588148	1.0000878	1.4588148	1.0000878	1.4588148	1.0000878	1.4587904	1.0000576
29.01	1.4599067	1.0092386	1.4599067	1.0092385	1.4599067	1.0092386	1.4598824	1.0092095
29.02	1.4613902	1.0193205	1.4613902	1.0193205	1.4613901	1.0193205	1.461366	1.0192925
29.03	1.4632854	1.0303215	1.4632854	1.0303215	1.4632854	1.0303215	1.4632615	1.0302946
29.04	1.4656085	1.0422243	1.4656085	1.0422242	1.4656085	1.0422242	1.4655849	1.0421985
29.05	1.4683714	1.0550059	1.4683714	1.0550059	1.4683714	1.0550059	1.468348	1.0549813
29.06	1.4715815	1.068638	1.4715815	1.0686379	1.4715814	1.0686379	1.4715584	1.0686144
29.07	1.4752412	1.0830855	1.4752412	1.0830854	1.4752412	1.0830854	1.4752185	1.083063
29.08	1.4793483	1.0983072	1.4793483	1.0983072	1.4793483	1.0983072	1.479326	1.0982858
29.09	1.4838956	1.1142553	1.4838956	1.1142553	1.4838956	1.1142553	1.4838736	1.114235
29.1	1.4888707	1.1308753	1.4888707	1.1308753	1.4888707	1.1308753	1.4888491	1.130856
29.11	1.4942563	1.1481059	1.4942564	1.1481059	1.4942563	1.1481059	1.4942352	1.1480877
29.12	1.5000305	1.1658795	1.5000305	1.1658794	1.5000305	1.1658795	1.5000099	1.1658622
29.13	1.5061666	1.1841219	1.5061666	1.1841219	1.5061666	1.1841219	1.5061463	1.1841056
29.14	1.5126332	1.2027533	1.5126332	1.2027533	1.5126332	1.2027533	1.5126134	1.2027379
29.15	1.519395	1.2216882	1.519395	1.2216882	1.519395	1.2216882	1.5193757	1.2216737
29.16	1.5264126	1.2408363	1.5264127	1.2408363	1.5264126	1.2408363	1.5263938	1.2408226
29.17	1.5336435	1.2601034	1.5336435	1.2601034	1.5336435	1.2601034	1.5336252	1.2600905
29.18	1.5410417	1.2793922	1.5410417	1.2793922	1.5410417	1.2793922	1.5410239	1.2793801
29.19	1.5485588	1.2986031	1.5485588	1.2986031	1.5485588	1.2986031	1.5485415	1.2985917
29.2	1.5561441	1.3176358	1.5561441	1.3176358	1.5561441	1.3176358	1.5561274	1.317625
29.21	1.5637454	1.3363898	1.5637454	1.3363898	1.5637454	1.3363898	1.5637292	1.3363796
29.22	1.571309	1.3547664	1.571309	1.3547664	1.571309	1.3547664	1.5712934	1.3547567
29.23	1.5787809	1.3726694	1.5787809	1.3726694	1.5787809	1.3726694	1.5787658	1.3726602
29.24	1.5861067	1.3900068	1.5861067	1.3900068	1.5861067	1.3900068	1.5860922	1.389998
29.25	1.5932324	1.4066919	1.5932324	1.4066919	1.5932324	1.4066919	1.5932185	1.4066834
29.26	1.6001049	1.4226443	1.6001049	1.4226443	1.6001049	1.4226443	1.6000916	1.4226362
29.27	1.6066722	1.4377914	1.6066722	1.4377913	1.6066722	1.4377913	1.6066595	1.4377835
29.28	1.6128842	1.4520691	1.6128842	1.4520691	1.6128842	1.4520691	1.6128722	1.4520615
29.29	1.6186928	1.4654228	1.6186929	1.4654228	1.6186928	1.4654228	1.6186814	1.4654154
29.3	1.6240526	1.477808	1.6240526	1.4778079	1.6240526	1.477808	1.6240418	1.4778008
29.31	1.6289208	1.4891907	1.6289208	1.4891907	1.6289208	1.4891907	1.6289105	1.4891836
29.32	1.633258	1.4995479	1.633258	1.4995479	1.633258	1.4995479	1.6332482	1.499541
29.33	1.6370281	1.5088678	1.6370281	1.5088678	1.6370281	1.5088678	1.637019	1.508861
29.34	1.6401991	1.5171492	1.6401991	1.5171492	1.6401991	1.5171492	1.6401904	1.5171426
29.35	1.6427427	1.5244017	1.6427427	1.5244017	1.6427427	1.5244017	1.6427345	1.5243953
29.36	1.644635	1.5306453	1.644635	1.5306453	1.644635	1.5306453	1.6446272	1.530639
29.37	1.6458565	1.5359092	1.6458565	1.5359092	1.6458565	1.5359092	1.6458491	1.535903
29.38	1.6463924	1.5402316	1.6463924	1.5402316	1.6463924	1.5402316	1.6463854	1.5402257
29.39	1.6462327	1.5436587	1.6462327	1.5436587	1.6462327	1.5436587	1.646226	1.543653
29.4	1.6453723	1.5462436	1.6453723	1.5462436	1.6453723	1.5462436	1.6453658	1.5462381
29.41	1.6438114	1.5480453	1.6438114	1.5480453	1.6438114	1.5480453	1.6438051	1.5480401
29.42	1.6415553	1.5491279	1.6415553	1.5491279	1.6415553	1.5491279	1.6415491	1.549123
29.43	1.6386146	1.5495591	1.6386146	1.5495591	1.6386146	1.5495591	1.6386085	1.5495545
29.44	1.6350052	1.5494092	1.6350052	1.5494092	1.6350052	1.5494092	1.6349991	1.549405
29.45	1.6307483	1.5487504	1.6307483	1.5487504	1.6307483	1.5487504	1.6307421	1.5487467
29.46	1.6258705	1.5476554	1.6258705	1.5476554	1.6258705	1.5476554	1.6258641	1.5476522
29.47	1.6204034	1.5461966	1.6204034	1.5461966	1.6204034	1.5461966	1.6203968	1.5461939
29.48	1.6143837	1.5444451	1.6143837	1.5444451	1.6143836	1.5444451	1.6143768	1.544443
29.49	1.6078529	1.5424702	1.6078529	1.5424702	1.6078529	1.5424702	1.6078457	1.5424687
29.5	1.6008568	1.5403381	1.6008568	1.5403381	1.6008568	1.5403381	1.6008492	1.5403373
29.51	1.5934457	1.5381121	1.5934457	1.5381121	1.5934457	1.5381121	1.5934376	1.5381119
29.52	1.5856731	1.5358512	1.5856731	1.5358512	1.5856731	1.5358512	1.5856646	1.5358517
29.53	1.5775962	1.5336104	1.5775962	1.5336104	1.5775962	1.5336104	1.5775872	1.5336116
29.54	1.5692746	1.5314395	1.5692746	1.5314395	1.5692746	1.5314395	1.5692649	1.5314414
29.55	1.5607699	1.5293837	1.5607699	1.5293837	1.5607699	1.5293837	1.5607596	1.5293863
29.56	1.5521451	1.5274827	1.5521451	1.5274827	1.5521451	1.5274827	1.5521342	1.527486
29.57	1.5434643	1.5257711	1.5434643	1.5257711	1.5434643	1.5257711	1.5434527	1.5257751
29.58	1.5347913	1.5242779	1.5347913	1.5242779	1.5347913	1.5242779	1.534779	1.5242826
29.59	1.5261892	1.5230268	1.5261892	1.5230268	1.5261892	1.5230268	1.5261762	1.5230321
29.6	1.5177202	1.5220361	1.5177202	1.5220361	1.5177202	1.5220361	1.5177064	1.5220421
29.61	1.5094438	1.5213189	1.5094438	1.5213189	1.5094438	1.5213189	1.5094294	1.5213255
29.62	1.5014174	1.5208833	1.5014174	1.5208833	1.5014174	1.5208833	1.5014022	1.5208905
29.63	1.4936948	1.5207325	1.4936948	1.5207325	1.4936948	1.5207325	1.4936789	1.5207402
29.64	1.4863258	1.520865	1.4863258	1.520865	1.4863258	1.520865	1.4863091	1.5208731
29.65	1.4793559	1.521275	1.4793559	1.521275	1.4793559	1.521275	1.4793386	1.5212835
29.66	1.4728259	1.5219527	1.4728259	1.5219527	1.4728259	1.5219527	1.4728079	1.5219616
29.67	1.4667709	1.5228845	1.4667709	1.5228845	1.4667709	1.5228845	1.4667522	1.5228937
29.68	1.4612206	1.5240534	1.4612206	1.5240534	1.4612206	1.5240534	1.4612014	1.5240627
29.69	1.456199	1.5254392	1.456199	1.5254392	1.456199	1.5254392	1.4561791	1.5254487
29.7	1.4517237	1.5270193	1.4517237	1.5270193	1.4517237	1.5270193	1.4517033	1.5270289
29.71	1.4478065	1.5287684	1.4478065	1.5287684	1.4478065	1.5287684	1.4477856	1.5287781
29.72	1.4444527	1.5306594	1.4444527	1.5306594	1.4444527	1.5306594	1.4444314	1.5306691
29.73	1.4416617	1.5326633	1.4416617	1.5326633	1.4416617	1.5326633	1.4416399	1.5326729
29.74	1.4394267	1.5347498	1.4394267	1.5347498	1.4394267	1.5347498	1.4394046	1.5347593
29.75	1.437735	1.5368875	1.437735	1.5368875	1.437735	1.5368875	1.4377126	1.5368969
29.76	1.4365685	1.539044	1.4365685	1.539044	1.4365685	1.539044	1.4365459	1.5390533
29.77	1.4359036	1.5411867	1.4359036	1.5411867	1.4359036	1.5411867	1.4358808	1.5411957
29.78	1.4357119	1.5432823	1.4357119	1.5432823	1.4357119	1.5432823	1.4356888	1.5432911
29.79	1.4359601	1.5452972	1.4359601	1.5452972	1.4359601	1.5452972	1.4359369	1.5453057
29.8	1.436611	1.547198	1.436611	1.547198	1.436611	1.547198	1.4365878	1.5472062
29.81	1.437624	1.5489511	1.437624	1.5489511	1.437624	1.5489511	1.4376007	1.5489589
29.82	1.4389551	1.5505231	1.4389551	1.5505231	1.4389551	1.5505231	1.4389319	1.5505305
29.83	1.440558	1.5518808	1.440558	1.5518807	1.440558	1.5518808	1.4405348	1.5518878
29.84	1.4423845	1.552991	1.4423845	1.552991	1.4423845	1.552991	1.4423615	1.5529976
29.85	1.4443852	1.5538211	1.4443852	1.5538211	1.4443852	1.5538211	1.4443623	1.5538273
29.86	1.4465101	1.5543382	1.4465101	1.5543382	1.4465101	1.5543382	1.4464874	1.554344
29.87	1.4487088	1.55451	1.4487089	1.55451	1.4487089	1.55451	1.4486864	1.5545152
29.88	1.4509322	1.5543042	1.4509323	1.5543042	1.4509323	1.5543042	1.4509101	1.554309
29.89	1.4531321	1.5536889	1.4531322	1.5536889	1.4531322	1.5536889	1.4531103	1.5536932
29.9	1.4552623	1.5526324	1.4552623	1.5526324	1.4552623	1.5526324	1.4552408	1.5526362
29.91	1.457279	1.5511036	1.457279	1.5511036	1.457279	1.5511036	1.4572579	1.5511069
29.92	1.4591415	1.5490719	1.4591416	1.5490719	1.4591415	1.5490719	1.4591209	1.5490747
29.93	1.4608127	1.5465074	1.4608127	1.5465074	1.4608127	1.5465074	1.4607925	1.5465096
29.94	1.4622594	1.5433812	1.4622594	1.5433812	1.4622594	1.5433812	1.4622397	1.5433829
29.95	1.4634527	1.5396659	1.4634527	1.5396659	1.4634527	1.5396659	1.4634336	1.5396671
29.96	1.4643684	1.5353356	1.4643684	1.5353356	1.4643684	1.5353356	1.46435	1.5353361
29.97	1.4649875	1.5303665	1.4649875	1.5303665	1.4649875	1.5303665	1.4649698	1.5303665
29.98	1.4652959	1.5247376	1.4652959	1.5247376	1.4652959	1.5247376	1.4652789	1.5247368
29.99	1.4652847	1.5184304	1.4652847	1.5184304	1.4652847	1.5184304	1.4652685	1.518429
30	1.4649504	1.5114306	1.4649505	1.5114306	1.4649504	1.5114306	1.4649351	1.5114285


==> graphics/data/todalattice_g1_relerr_best.dat <==
0.01	1.0318304e-13	2.6012852e-13	0.81978621
0.01018629	0.00057263092	0.00044579056	0.80564021
0.01037605	0.0010532929	0.00082806942	0.79159977
0.010569346	0.0014520563	0.0011517801	0.77766563
0.010766242	0.0017780054	0.0014216246	0.76383859
0.010966806	0.0020393351	0.001642072	0.75011953
0.011171107	0.0022434371	0.0018173685	0.7365094
0.011379213	0.002396977	0.0019515476	0.7230092
0.011591196	0.0025059629	0.0020484406	0.70961998
0.011807128	0.0025758072	0.0021116857	0.69634286
0.012027083	0.0026113832	0.0021447375	0.68317902
0.012251136	0.0026170751	0.0021508738	0.67012965
0.012479362	0.002596825	0.0021332027	0.65719604
0.01271184	0.0025541751	0.002094668	0.64437947
0.012948649	0.002492307	0.0020380533	0.63168129
0.013189869	0.0024140779	0.0019659862	0.61910286
0.013435583	0.002322054	0.0018809406	0.60664558
0.013685874	0.0022185411	0.0017852394	0.59431087
0.013940828	0.0021056135	0.0016810558	0.58210017
0.014200532	0.0019851399	0.0015704152	0.57001492
0.014465073	0.001858808	0.0014551968	0.55805658
0.014734543	0.0017281458	0.0013371341	0.5462266
0.015009033	0.0015945419	0.0012178177	0.53452643
0.015288636	0.001459263	0.0010986957	0.52295751
0.015573448	0.0013234694	0.0009810767	0.51152126
0.015863565	0.0011882282	0.00086613142	0.50021908
0.016159088	0.0010545253	0.00075489578	0.48905236
0.016460115	0.00092327353	0.00064827375	0.47802243
0.01676675	0.00079532085	0.00054704084	0.46713059
0.017079098	0.00067145481	0.00045184778	0.45637811
0.017397264	0.00055240614	0.00036322463	0.4457662
0.017721358	0.00043885016	0.000281585	0.43529601
0.018051489	0.00033140664	0.0002072306	0.42496865
0.01838777	0.00023063821	0.00014035571	0.41478516
0.018730315	0.00013704742	8.1051674e-05	0.40474649
0.019079242	5.1072753e-05	2.9311254e-05	0.39485356
0.019434669	2.6916341e-05	1.4967525e-05	0.38510718
0.019796718	9.6624989e-05	5.1978153e-05	0.3755081
0.02016551	0.00015783899	8.200353e-05	0.36605698
0.020541173	0.00021043114	0.00010541554	0.3567544
0.020923835	0.00025436766	0.00012267715	0.34760086
0.021313625	0.00028971445	0.00013434818	0.33859676
0.021710676	0.00031664309	0.00014109634	0.32974242
0.022115124	0.00033543634	0.00014371502	0.32103805
0.022527106	0.00034649305	0.00014314849	0.31248379
0.022946764	0.00035033218	0.00014052025	0.30407969
0.023374239	0.00034759597	0.00013714823	0.29582568
0.023809677	0.000339052	0.00013450707	0.28772161
0.024253227	0.00032559376	0.0001340767	0.27976727
0.024705041	0.00030823951	0.00013705097	0.27196231
0.025165271	0.00028812764	0.00014401488	0.26430633
0.025634074	0.00026650533	0.00015481226	0.25679881
0.026111611	0.00024470258	0.00016870092	0.24943919
0.026598044	0.00022407602	0.00018464746	0.24222678
0.027093539	0.00020589963	0.00020156916	0.23516085
0.027598264	0.00019118364	0.0002184589	0.22824056
0.028112392	0.00018044484	0.00023442442	0.22146504
0.028636097	0.00017352837	0.00024868735	0.21483331
0.029169559	0.00016961596	0.00026056941	0.20834435
0.029712958	0.00016745403	0.00026947778	0.20199708
0.030266481	0.00016567718	0.00027489334	0.19579035
0.030830315	0.0001630684	0.00027636221	0.18972297
0.031404652	0.00015869086	0.00027349022	0.1837937
0.031989689	0.00015191593	0.00026593955	0.17800127
0.032585625	0.00014239556	0.00025342729	0.17234436
0.033192662	0.00013001464	0.00023572534	0.16682163
0.033811008	0.0001148412	0.00021266174	0.16143171
0.034440873	9.7081218e-05	0.00018412331	0.1561732
0.035082471	7.7040013e-05	0.00015005957	0.15104472
0.035736022	5.5090082e-05	0.00011048814	0.14604485
0.036401748	3.1644691e-05	6.5501729e-05	0.14117217
0.037079876	7.1364997e-06	1.5276818e-05	0.13642527
0.037770637	1.7999518e-05	3.9915939e-05	0.13180276
0.038474266	4.3339496e-05	9.9699539e-05	0.12730324
0.039191002	6.848101e-05	0.00016357695	0.12292534
0.039921091	9.3050835e-05	0.00023091639	0.11866771
0.040664781	0.00011671054	0.00030093642	0.11452903
0.041422325	0.00013916027	0.00037269221	0.11050801
0.042193981	0.00016014106	0.00044506495	0.1066034
0.042980012	0.00017943576	0.00051675704	0.10281398
0.043780686	0.00019686892	0.00058629642	0.099138578
0.044596276	0.00021230558	0.00065205372	0.095576064
0.04542706	0.00022564914	0.000712276	0.092125356
0.04627332	0.00023683844	0.00076514013	0.088785417
0.047135345	0.00024584398	0.00080882711	0.085555257
0.048013429	0.00025266366	0.00084161606	0.082433931
0.048907871	0.00025731802	0.00086199323	0.079420538
0.049818975	0.00025984539	0.00086876776	0.076514216
0.050747052	0.00026029716	0.00086118336	0.073714136
0.051692419	0.00025873363	0.0008390146	0.071019501
0.052655396	0.00025522066	0.0008026381	0.06842953
0.053636313	0.00024982749	0.00075307401	0.065943455
0.054635504	0.00024262581	0.00069199976	0.063560508
0.055653308	0.00023369024	0.00062174649	0.061279905
0.056690073	0.00022309996	0.0005452977	0.059100836
0.057746152	0.0002109414	0.00046631906	0.057022445
0.058821904	0.00019731158	0.00038925236	0.055043817
0.059917697	0.00018232178	0.0003194624	0.05316396
0.061033903	0.00016610122	0.00026315739	0.051381784
0.062170903	0.0001488005	0.00022599853	0.049696089
0.063329084	0.00013059458	0.00020913133	0.04810555
0.064508841	0.00011168538	0.00020593972	0.046608702
0.065710575	9.2304008e-05	0.00020537754	0.045203933
0.066934697	7.2713138e-05	0.00019760454	0.043889484
0.068181623	5.3209912e-05	0.00017588501	0.042663445
0.069451778	3.413052e-05	0.00013603975	0.041523771
0.070745594	1.5858023e-05	7.5626275e-05	0.040468299
0.072063513	1.1636656e-06	6.6104089e-06	0.039494768
0.073405984	1.640427e-05	0.00011107397	0.038600861
0.074773463	2.9199606e-05	0.00023754378	0.037784241
0.076166417	3.8660293e-05	0.0003853524	0.037042606
0.077585321	4.3491646e-05	0.00055353979	0.036373741
0.079030657	4.1654078e-05	0.0007409927	0.035775579
0.080502918	3.0298156e-05	0.00094656932	0.035246263
0.082002606	2.6029687e-05	0.0011692055	0.034784209
0.083530232	0.00010369189	0.0014079963	0.034388164
0.085086316	0.00026760285	0.0016622411	0.034057259
0.086671388	0.00033020858	0.0019314308	0.033791051
0.088285988	0.00028303526	0.0022151331	0.033589559
0.089930667	0.00024001067	0.0025126803	0.033453275
0.091605985	0.00020656	0.0028224677	0.033383169
0.093312512	0.00017832995	0.0031404719	0.033380666
0.09505083	0.00015430733	0.0034572561	0.033447603
0.096821531	0.00013742337	0.0037523092	0.033586175
0.098625218	0.00013469564	0.0039848582	0.033798843
0.10046251	0.00015336202	0.0040843478	0.034088244
0.10233402	0.00019443221	0.003956669	0.034457074
0.1042404	0.0002543353	0.0035330481	0.03490797
0.10618229	0.00032967912	0.0028439111	0.035443393
0.10816036	0.00041797338	0.0020201971	0.036065527
0.11017528	0.00051643364	0.0012021424	0.036776196
0.11222774	0.00062051385	0.0004746422	0.037576818
0.11431843	0.00072248857	0.00019162505	0.038468407
0.11644806	0.00081064999	0.00068394902	0.039451624
0.11861737	0.00087037062	0.0010965543	0.040526882
0.12082709	0.00088807029	0.0014189027	0.041694504
0.12307798	0.00085674241	0.0016519372	0.042954917
0.1253708	0.00077897421	0.0017913946	0.044308878
0.12770633	0.00066490653	0.0018265276	0.045757696
0.13008537	0.00052737652	0.001739565	0.047303445
0.13250873	0.00037811415	0.0015054905	0.048949114
0.13497723	0.00022641717	0.0010927581	0.050698693
0.13749172	7.9490701e-05	0.0004663412	0.052557141
0.14005305	5.6691933e-05	0.00040472707	0.054530213
0.1426621	0.00017664092	0.0015333938	0.056624102
0.14531975	0.00027492753	0.0028957509	0.058844885
0.14802691	0.00034613497	0.0044169273	0.061197715
0.1507845	0.00038521231	0.0059776592	0.063685783
0.15359347	0.00038829728	0.0074477734	0.066309021
0.15645476	0.00035412927	0.0087280432	0.069062589
0.15936935	0.00028634477	0.0097723603	0.071935184
0.16233824	0.00019818123	0.010582497	0.074907295
0.16536244	0.00012916621	0.01118944	0.077949581
0.16844298	0.00015041651	0.011636267	0.081021737
0.1715809	0.00021819256	0.011967869	0.084072316
0.17477728	0.00026451598	0.012226163	0.087040133
0.1780332	0.00026896923	0.012448092	0.08985775
0.18134978	0.00023898314	0.012664542	0.092457274
0.18472814	0.00022452426	0.0128994	0.094777964
0.18816944	0.00030815897	0.013168733	0.096774406
0.19167485	0.00049045661	0.013480278	0.098423331
0.19524556	0.00073600437	0.013833419	0.099727241
0.19888279	0.0010326242	0.014219622	0.10071374
0.20258777	0.0013818688	0.014623211	0.1014308
0.20636178	0.0017886407	0.01502242	0.10193924
0.21020609	0.0022531549	0.015390705	0.10230407
0.21412202	0.0027653632	0.015698265	0.10258579
0.21811089	0.0033031413	0.015913452	0.10283208
0.22217408	0.0038339596	0.016003478	0.10306987
0.22631296	0.0043185264	0.015933863	0.10329745
0.23052894	0.0047149045	0.015666379	0.10347709
0.23482346	0.00498187	0.015156017	0.10352928
0.23919798	0.0050796047	0.014348407	0.10333113
0.243654	0.0049637819	0.013180195	0.10272312
0.24819303	0.0045677051	0.011585821	0.10152936
0.25281661	0.0037832256	0.00951413	0.099593734
0.25752633	0.0025466544	0.0069553333	0.096827366
0.26232379	0.001151192	0.0039713449	0.093250761
0.26721062	0.00014231348	0.00071310306	0.089008584
0.27218848	0.0003283201	0.0025936872	0.084345283
0.27725908	0.00042937517	0.005699861	0.079552778
0.28242413	0.00033251051	0.0084038813	0.074916618
0.28768541	0.00014506969	0.010609889	0.070681995
0.2930447	0.00011243024	0.012345146	0.067044246
0.29850382	0.00034299466	0.013734732	0.064155
0.30406465	0.000575655	0.014957026	0.062130438
0.30972907	0.00080523552	0.016206233	0.061049515
0.31549901	0.0010481134	0.017669224	0.060936811
0.32137643	0.0013335621	0.019506282	0.061741536
0.32736335	0.0016985397	0.02182395	0.06334419
0.3334618	0.002184926	0.024638844	0.065612223
0.33967386	0.0028417845	0.027843618	0.068473952
0.34600164	0.0037288271	0.031198978	0.071948698
0.3524473	0.004911344	0.034381545	0.07610749
0.35901304	0.0064412564	0.037085946	0.080983856
0.36570109	0.0083349551	0.039112723	0.086452426
0.37251373	0.010567722	0.040359098	0.092088206
0.37945328	0.01308206	0.040713452	0.097084546
0.38652212	0.015772835	0.039946075	0.10041717
0.39372263	0.018430937	0.037724862	0.10135464
0.40105729	0.020710311	0.033850002	0.099954553
0.40852858	0.022187186	0.028584185	0.096967396
0.41613906	0.022214959	0.022707389	0.093199911
0.42389131	0.018791477	0.017224935	0.088922915
0.43178797	0.01026259	0.013051912	0.083672491
0.43983175	0.0041381272	0.010517235	0.076609987
0.44802537	0.0033328151	0.0088698549	0.067526868
0.45637163	0.0028399259	0.0071460757	0.057566084
0.46487337	0.0019250046	0.005123267	0.048367058
0.47353349	0.0010494525	0.0031196403	0.040562809
0.48235494	0.00050049164	0.001520643	0.033344349
0.49134073	0.00029168345	0.00054659766	0.025614274
0.50049391	0.0001616673	0.00018142699	0.017715088
0.50981761	5.1923292e-05	7.2875999e-05	0.011158653
0.51931499	5.3481474e-06	1.0566663e-05	0.0067517334
0.52898931	2.6439816e-05	7.0087355e-05	0.0041389381
0.53884384	3.2716792e-05	0.00011282254	0.0026500201
0.54888196	3.4814085e-05	0.00015327493	0.0017940245
0.55910708	3.7068378e-05	0.00020211543	0.0012888254
0.56952268	4.1552076e-05	0.00017305024	0.00098302359
0.58013231	4.9974366e-05	7.3850192e-05	0.00079589487
0.59093959	6.4771593e-05	0.00016633287	0.00068402808
0.6019482	9.0256923e-05	0.00021041083	0.00062430941
0.61316188	0.00013421682	0.00023552298	0.00060550834
0.62458447	0.00020861394	0.00025821329	0.00062432519
0.63621985	0.00031859984	0.00029194598	0.00068379389
0.64807198	0.00041350671	0.00021254585	0.00079267351
0.66014491	0.00035574419	0.00053437183	0.00096405201
0.67244274	0.00016368126	0.0016316913	0.0012099121
0.68496967	0.00089570259	0.0025536449	0.0015278675
0.69772996	0.0017395826	0.0036908252	0.0018829281
0.71072797	0.0021946172	0.0044667075	0.0022030678
0.72396811	0.0022564642	0.0042813453	0.0024092329
0.73745491	0.0020512819	0.0033350498	0.0024621101
0.75119295	0.0017943193	0.0015691286	0.0023759608
0.76518692	0.0017518818	0.0020647971	0.002184465
0.77944158	0.0016156469	0.0040060711	0.0018985032
0.79396178	0.0014139788	0.0051013036	0.0015170016
0.80875249	0.0010305447	0.0071784417	0.0010772371
0.82381873	0.00060592999	0.0043039918	0.00066053649
0.83916564	0.00035822561	0.0018262328	0.00034277895
0.85479845	0.00016897077	0.00063614244	0.0001474994
0.87072248	5.5546623e-05	0.0001840577	5.0879543e-05
0.88694317	9.3651716e-06	3.0935835e-05	1.3835741e-05
0.90346602	8.3973855e-07	1.9870422e-05	3.1374177e-06
0.92029668	1.2367315e-07	4.6641042e-06	6.5767346e-07
0.93744088	2.9146579e-08	9.9854805e-07	1.3665576e-07
0.95490446	6.6677554e-09	1.7800291e-07	2.8724893e-08
0.97269336	8.5331621e-10	2.2058099e-08	6.1547696e-09
0.99081366	6.7039416e-11	9.1669979e-10	1.3677282e-09
1.0092715	1.8975513e-11	4.3576505e-10	3.2113601e-10
1.0280732	1.8875829e-11	1.277288e-09	8.0496723e-11
1.0472252	1.3223858e-11	2.0399872e-09	2.1579432e-11
1.0667339	1.0733038e-11	2.5333151e-09	6.0776637e-12
1.0866061	1.1060721e-11	5.1201112e-09	1.8624538e-12
1.1068485	1.563375e-11	3.9282378e-09	6.3108842e-13
1.127468	2.1058651e-11	3.5454978e-09	1.5390895e-13
1.1484715	1.0001538e-11	3.3616577e-09	1.1114905e-13
1.1698664	4.1382629e-12	3.2192387e-09	2.9134344e-13
1.1916598	1.8254203e-12	3.2652334e-09	1.2284099e-13
1.2138593	6.8825991e-13	3.6747114e-09	1.1842037e-13
1.2364722	2.0935092e-13	2.3931116e-09	9.6673011e-14
1.2595065	2.6758812e-13	7.7869276e-10	2.6899781e-13
1.2829698	8.1315103e-13	1.6235646e-10	3.8043803e-14
1.3068702	8.6729382e-13	3.4712884e-10	8.1422894e-14
1.3312159	5.9249747e-13	4.3201663e-10	4.9561935e-14
1.3560151	3.7720289e-13	5.8168622e-10	9.1434409e-14
1.3812763	3.2733368e-13	8.4390563e-10	3.6667703e-14
1.4070081	1.297539e-13	1.0011778e-09	4.3550029e-14
1.4332192	4.6832311e-13	5.4351756e-10	1.8915838e-13
1.4599187	6.2443342e-13	1.3176814e-09	8.9981115e-14
1.4871155	4.7944459e-13	1.6902933e-09	6.7609796e-14
1.5148189	5.4917171e-13	2.4793577e-09	2.2414075e-14
1.5430385	1.0166849e-12	3.921399e-09	5.7958663e-14
1.5717837	2.3544603e-12	5.8857954e-09	8.973785e-14
1.6010645	4.8885562e-12	6.2707392e-09	5.7798126e-14
1.6308907	7.3376485e-12	7.6047985e-09	6.8153081e-14
1.6612725	2.7238402e-11	1.3480845e-08	8.3556834e-14
1.6922204	1.404093e-10	3.8586561e-08	2.9656101e-14
1.7237447	7.2804699e-10	1.2784058e-07	2.7755918e-13
1.7558563	1.4208952e-09	2.3256984e-07	9.3035834e-13
1.7885662	4.1007481e-10	7.8053196e-08	1.337496e-13
1.8218853	2.1472593e-11	6.9350807e-09	1.9983859e-13
1.8558252	1.3061261e-12	4.8137261e-10	1.5411698e-13
1.8903974	9.9918947e-13	3.2220366e-11	1.382645e-12
1.9256136	3.5572453e-13	3.5162609e-13	1.4858112e-12
1.9614858	9.4857036e-13	7.7582136e-13	6.798729e-13
1.9980263	1.3491695e-12	7.9069065e-13	1.0323675e-12
2.0352475	3.8734733e-13	7.6876095e-13	9.5607268e-14
2.0731621	3.5227612e-13	3.576062e-14	2.1605471e-13
2.111783	2.103037e-13	6.9516847e-13	1.2322483e-12
2.1511234	2.0144013e-13	1.2544208e-12	6.8530181e-14
2.1911967	7.9261149e-13	6.0143237e-13	3.3112982e-13
2.2320165	3.1658804e-13	3.2498686e-13	1.3543199e-12
2.2735967	1.6232762e-12	4.5210056e-13	4.1624645e-14
2.3159515	7.5582397e-13	5.1627114e-13	9.7050751e-13
2.3590953	5.715792e-13	2.3624687e-13	1.9409119e-12
2.4030429	3.3365156e-13	6.8664983e-13	2.5807427e-13
2.4478092	1.1068679e-13	3.617429e-12	7.0641106e-13
2.4934094	2.0782685e-12	1.2913726e-12	3.2664996e-12
2.5398591	2.2352076e-12	2.7040336e-12	1.7799482e-12
2.5871741	3.1401698e-13	1.5215532e-12	1.3966058e-12
2.6353705	2.7453734e-12	3.0639701e-12	5.9746445e-13
2.6844648	3.1055511e-12	2.3625907e-12	2.5583987e-12
2.7344737	2.6993729e-12	2.0642081e-12	3.772858e-12
2.7854142	5.0117615e-12	2.5561144e-12	5.3093411e-12
2.8373036	1.590556e-12	4.1149644e-12	1.5825009e-12
2.8901597	6.2726526e-12	3.6325678e-12	6.9202431e-13
2.9440005	3.98977e-13	6.087248e-12	3.1375992e-12
2.9988442	2.6127249e-12	8.8002118e-12	9.6863181e-12
3.0547097	6.2768861e-14	8.2176237e-12	1.5729979e-12
3.1116158	1.2424829e-11	1.1203003e-11	4.7006044e-12
3.1695821	1.0712039e-11	7.3269032e-12	1.4841559e-11
3.2286282	1.1117879e-11	3.0384604e-12	1.0883488e-11
3.2887743	9.6854894e-12	8.7781616e-12	1.6584962e-11
3.3500408	2.6873592e-11	2.0618385e-11	1.0707911e-11
3.4124487	1.3056561e-11	1.8241354e-11	2.7446416e-11
3.4760192	1.5129954e-11	3.1729123e-11	1.1007963e-11
3.5407739	8.3879586e-12	2.1123116e-11	2.0266956e-11
3.606735	3.8032074e-11	1.1388214e-11	7.7341609e-12
3.6739248	7.7586866e-12	5.6703269e-12	2.4570096e-11
3.7423663	4.1640133e-11	4.5340522e-11	6.6816934e-12
3.8120828	1.1618535e-12	6.4928915e-11	1.5513784e-11
3.883098	1.2601973e-11	6.0373714e-11	6.0385811e-11
3.9554362	1.9249964e-11	8.2881687e-12	9.993175e-12
4.029122	4.5740786e-11	2.6897741e-11	1.1559919e-10
4.1041805	3.7980026e-11	4.7594926e-11	1.9675316e-11
4.1806372	9.8953459e-12	3.1516292e-11	6.2156005e-11
4.2585183	4.5728727e-11	8.6762595e-11	4.2576987e-11
4.3378502	9.0028404e-11	7.9942149e-11	1.4074891e-11
4.41866	1.7258072e-11	2.0061574e-11	4.856655e-12
4.5009751	7.8060477e-11	4.0132653e-11	1.676354e-11
4.5848238	5.3011436e-11	1.9129063e-10	7.1978994e-11
4.6702344	7.4884332e-11	9.9047767e-11	8.6627376e-11
4.7572361	1.6174893e-10	7.2881814e-11	7.2971122e-11
4.8458586	1.4426226e-10	5.1006329e-11	9.5501167e-11
4.9361321	4.4745629e-12	2.3648692e-10	1.6207772e-10
5.0280873	1.4254683e-10	7.8767755e-11	1.8511033e-10
5.1217554	2.6499996e-10	1.1182123e-10	4.2309637e-10
5.2171686	2.3982037e-10	2.6769187e-10	3.994121e-10
5.3143592	2.9873941e-10	6.6473209e-11	3.472763e-11
5.4133603	3.9482341e-10	1.1328405e-10	3.5845052e-10
5.5142057	1.1137537e-10	7.5363518e-11	9.0700999e-11
5.6169298	6.9472437e-10	2.6841796e-10	6.3209823e-11
5.7215676	2.596532e-11	2.5745423e-11	1.3682174e-10
5.8281546	6.7416799e-10	1.5999419e-10	8.7339552e-11
5.9367272	3.3909133e-10	1.2755016e-10	3.3933114e-10
6.0473224	3.2759388e-10	7.9975401e-10	4.078604e-10
6.159978	2.6744976e-10	3.7696949e-11	5.4411729e-11
6.2747321	7.9825365e-10	6.3827612e-11	1.1949992e-09
6.3916241	6.5492614e-11	5.5568718e-11	6.6612729e-11
6.5106936	6.4124882e-10	2.997402e-10	5.2002562e-10
6.6319812	2.5928052e-10	8.0496005e-10	1.8137902e-10
6.7555283	1.3020029e-10	8.4804652e-10	2.2702237e-09
6.881377	3.2832491e-10	5.3121568e-10	4.8301182e-10
7.0095701	3.4575044e-10	3.4575044e-10	8.1100477e-10
7.1401513	1.1869959e-10	1.3358541e-09	1.8305913e-09
7.2731651	1.8677947e-09	8.4067623e-10	2.4694771e-09
7.4086568	1.8376597e-09	5.0634307e-11	3.8259111e-09
7.5466726	1.2363369e-09	8.1799052e-10	3.6121142e-11
7.6872595	2.4584461e-09	1.5662046e-09	3.5645487e-09
7.8304654	1.90486e-10	8.2602663e-10	6.803421e-09
7.9763391	2.4986307e-09	3.0783762e-09	3.8801446e-09
8.1249302	9.0833843e-10	2.8904252e-09	4.2128032e-09
8.2762895	1.9074466e-09	1.294612e-09	1.7095938e-10
8.4304684	4.302877e-09	6.2163356e-09	1.0958598e-08
8.5875195	5.7600266e-09	5.0260584e-09	1.1128109e-09
8.7474963	2.628851e-09	1.2693161e-10	2.6714142e-09
8.9104533	4.7101301e-09	9.2712858e-09	9.1601466e-09
9.0764461	7.5695435e-09	3.2937209e-09	1.8469042e-09
9.2455311	8.4661859e-10	2.0453224e-09	3.7354678e-09
9.417766	7.8160706e-09	5.8171539e-09	1.1212297e-09
9.5932095	1.201998e-08	6.7274329e-09	7.7365207e-10
9.7719213	4.6155399e-10	5.3234641e-09	5.3237346e-09
9.9539623	6.0048008e-10	9.6243739e-09	1.9356959e-08
10.139395	3.2651336e-09	1.1785437e-08	8.8042001e-09
10.328281	1.6483134e-08	2.0480914e-09	2.4371202e-10
10.520687	2.2121319e-09	2.2082209e-09	8.06759e-09
10.716676	4.9340891e-09	7.9428636e-09	1.5468709e-08
10.916317	1.0697339e-08	2.2638399e-08	2.2645025e-08
11.119677	1.0467884e-08	2.8786484e-09	1.8386284e-08
11.326826	1.867035e-08	3.1101292e-09	3.8642558e-10
11.537833	9.3046014e-09	2.5174111e-09	1.8271767e-08
11.752771	5.1783024e-08	9.1631239e-09	8.7986216e-09
11.971713	1.8439877e-09	4.3597393e-09	5.1844525e-08
12.194734	3.3527089e-08	3.6436119e-08	3.3382346e-08
12.42191	5.6638195e-09	4.2103627e-08	3.7403132e-08
12.653318	1.0334063e-08	1.2308869e-08	1.0284458e-07
12.889036	7.3419556e-09	3.0488466e-09	5.5463436e-09
13.129146	2.5913051e-08	5.5261984e-08	3.5695249e-08
13.373729	1.1585076e-07	4.009698e-08	2.8965447e-08
13.622868	7.0138545e-08	3.7672498e-08	1.018398e-07
13.876648	4.2536183e-09	4.2506448e-09	1.0246384e-08
14.135156	6.6393941e-09	4.2766282e-08	7.5649685e-08
14.39848	2.2766053e-07	3.4416587e-08	3.0299042e-09
14.666709	1.3129555e-07	6.0523599e-08	1.0997561e-07
14.939935	2.3021581e-07	1.1837301e-08	1.3315903e-07
15.218251	3.0487634e-07	3.5539131e-08	2.6835155e-07
15.501751	3.208832e-07	1.351239e-07	1.4793558e-07
15.790533	3.2555413e-08	5.702912e-09	1.7332089e-07
16.084695	2.2389801e-07	2.1427406e-07	9.2005974e-08
16.384336	1.0007273e-07	7.3923879e-08	1.5807134e-07
16.68956	5.5788645e-09	8.6872794e-08	9.7996536e-08
17.00047	9.0328969e-08	1.5025248e-07	3.6083949e-07
17.317171	8.048609e-09	2.1338826e-07	4.2336361e-08
17.639773	6.8722101e-08	3.8038437e-07	2.0398429e-07
17.968384	3.0769668e-08	4.127101e-07	1.9096751e-07
18.303117	9.8135157e-07	3.5035287e-07	1.9893103e-07
18.644085	3.4194042e-07	4.2814183e-07	1.408975e-07
18.991406	1.5413117e-06	3.6943937e-08	2.8504759e-08
19.345197	9.0486984e-07	2.8633784e-07	1.3748761e-07
19.705578	8.6634771e-07	7.0141158e-07	6.5447519e-07
20.072673	5.0729831e-07	2.5002018e-08	9.8957058e-07
20.446607	5.5475768e-07	3.2357645e-07	7.7432707e-07
20.827506	4.766536e-07	3.5171447e-07	5.2313144e-07
21.215502	3.7064165e-07	1.572739e-07	2.994926e-07
21.610725	1.5926702e-06	9.4510524e-07	1.8824798e-07
22.013311	1.8305852e-06	8.4125095e-07	1.0429485e-07
22.423397	3.0873567e-07	7.2818321e-07	9.496117e-07
22.841122	7.5024266e-07	1.0400498e-06	1.8243735e-06
23.266629	2.749591e-06	3.2274024e-06	4.651376e-06
23.700063	5.4043303e-07	1.0057312e-06	1.6241115e-06
24.141571	2.945448e-06	1.1017892e-06	1.4536835e-06
24.591304	2.1074675e-07	2.0131736e-06	3.1938371e-06
25.049415	6.1842871e-06	1.7933981e-06	1.8535281e-06
25.516061	2.1713285e-06	4.2288147e-07	1.6525497e-06
25.991399	6.69091e-06	1.0813184e-06	1.0815917e-06
26.475593	9.648048e-07	4.6609277e-06	3.4034719e-06
26.968806	6.4014606e-06	3.7245648e-06	1.4301072e-06
27.471208	2.8770393e-06	3.6513957e-06	1.5713538e-06
27.982969	9.5345136e-06	4.5812406e-06	3.590545e-06
28.504263	4.9690229e-07	4.5766913e-06	4.5766956e-06
29.035269	1.6624952e-06	1.0209652e-06	2.3040194e-06
29.576167	6.5235368e-06	2.2384002e-06	7.2533414e-06
30.127141	3.6364652e-06	1.3813195e-05	1.1114851e-05
30.688379	1.3912385e-05	3.1096596e-06	1.0674994e-05
31.260072	1.8899237e-06	6.7326661e-06	5.6564633e-06
31.842416	1.446652e-05	4.6684244e-06	1.4466485e-05
32.435608	1.8480858e-05	1.7300214e-06	1.9177806e-05
33.039851	5.3500363e-06	9.7194391e-06	6.1432691e-06
33.65535	1.3536875e-05	9.0516368e-07	9.0486394e-07
34.282315	1.2580085e-05	8.9909653e-06	9.498364e-06
34.92096	2.394832e-05	1.2289508e-05	1.738057e-06
35.571502	7.3066744e-06	1.9300138e-05	9.9668061e-06
36.234163	1.5231749e-06	3.1800729e-05	4.0884236e-05
36.909169	6.5766515e-05	2.6140848e-05	1.9249591e-05
37.59675	1.8569159e-05	2.8842681e-06	2.8485862e-05
38.297139	2.2670054e-05	2.0438762e-05	1.8750956e-06
39.010576	7.4805599e-05	1.1524916e-05	3.4179381e-05
39.737304	3.30019e-05	1.6120531e-05	0.0001283566
40.47757	0.00010415045	2.1943039e-05	2.4093019e-05
41.231626	5.3258631e-05	2.7064024e-05	2.8724201e-06
41.999729	3.8818532e-06	9.3309242e-05	9.4062235e-05
42.782142	5.6875428e-05	4.973845e-05	0.00010533597
43.57913	0.00012491529	1.2954379e-05	2.013464e-05
44.390965	0.00010506198	9.5761757e-05	0.00013016438
45.217924	4.9419961e-05	0.00010769786	0.00010769805
46.060288	0.00016458549	1.4211e-05	0.00014833098
46.918345	3.8139768e-05	0.00021386078	0.00017457501
47.792386	2.5977888e-05	7.9268909e-05	4.9331594e-06
48.68271	0.00029243903	4.9985044e-06	0.00018662973
49.58962	6.1294566e-05	8.8552775e-05	0.00029306387
50.513425	7.9432761e-05	0.00029279812	4.8412451e-05
51.454439	5.0739846e-05	0.00020958436	2.2160655e-06
52.412983	0.00016694041	0.0003351719	0.00013432831
53.389384	0.00019693889	0.00037444832	3.6950984e-05
54.383974	0.00015513462	0.00015513466	0.00031118792
55.397093	7.9462663e-05	0.0003162362	0.00025704278
56.429085	1.4868048e-05	0.00028825496	0.00035561914
57.480302	7.4411509e-05	0.00019388084	0.00011273632
58.551102	0.00034749443	0.0002602664	0.00013226142
59.641849	1.836962e-05	0.00091172229	0.0004650431
60.752917	0.0013121078	1.3113045e-05	0.00066462626
61.884682	0.0010411013	0.00098338168	0.0011375034
63.037532	0.00043412809	0.00051663517	0.00094607259
64.211857	0.00049981965	0.0004582074	0.0012904573
65.408059	0.00086182881	0.0014111101	0.00065346973
66.626545	0.00014906183	9.5176083e-05	0.00041849058
67.867731	0.00037346837	0.0015998389	0.00011708155
69.132038	0.0016644978	0.0013359277	0.00035904795
70.419898	0.0019163168	0.00062457142	0.0011009952
71.731749	0.00043417076	0.0013729714	0.0024572516
73.06804	0.00076086331	0.00045240673	0.00078144094
74.429223	0.00086078615	0.001713302	0.0033513561
75.815765	0.0023442804	0.001678561	8.0908465e-05
77.228136	0.00063112274	0.000631113	0.0015401672
78.666818	0.0010185792	0.0020847911	0.0038088854
80.132301	0.003336646	0.002551882	0.0013719625
81.625085	0.0010822229	0.0051689077	0.0010822393
83.145678	0.0037609384	0.0015741225	0.0066551292
84.694598	0.0040305269	0.0031968168	0.0031632469
86.272373	0.0028816188	0.0032105762	0.0058423443
87.87954	0.0040097843	0.0079693656	0.0062558746
89.516647	0.0049056462	0.0065959458	0.0061836033
91.184252	0.0092436509	0.0052986785	0.0014877342
92.882923	0.0072420216	0.0017259286	0.001725931
94.613238	0.0087103793	0.0030611262	0.0018057354
96.375787	0.0028662551	0.0014377049	0.0042948434
98.17117	0.0021858176	0.011631791	0.0062497596
100	0.00016657732	0.0029408499	0.0063082585


==> graphics/data/todalattice_g1_tf_best.dat <==
0.01	2.8302838	2.8302838	2.8302838	4.5992155
0.01018629	2.8499071	2.8486769	2.8486438	4.5941666
0.01037605	2.8696151	2.8674465	2.8672734	4.5890402
0.010569346	2.8894072	2.8865583	2.8861716	4.5838388
0.010766242	2.9092829	2.9059794	2.9053339	4.5785649
0.010966806	2.9292417	2.9256793	2.924753	4.5732214
0.011171107	2.949283	2.945629	2.9444192	4.5678115
0.011379213	2.9694061	2.9658017	2.9643206	4.5623384
0.011591196	2.9896106	2.9861726	2.9844435	4.5568059
0.011807128	3.0098956	3.0067185	3.0047728	4.5512178
0.012027083	3.0302606	3.0274183	3.0252923	4.5455784
0.012251136	3.0507048	3.0482527	3.045985	4.539892
0.012479362	3.0712275	3.069204	3.0668336	4.5341635
0.01271184	3.0918279	3.0902562	3.0878205	4.5283977
0.012948649	3.1125053	3.1113946	3.1089286	4.5226
0.013189869	3.1332586	3.1326064	3.1301413	4.5167759
0.013435583	3.1540872	3.1538797	3.1514428	4.5109312
0.013685874	3.17499	3.1752042	3.1728183	4.5050721
0.013940828	3.1959661	3.1965708	3.1942546	4.4992048
0.014200532	3.2170144	3.2179714	3.2157398	4.4933361
0.014465073	3.238134	3.2393992	3.2372635	4.4874728
0.014734543	3.2593238	3.2608485	3.2588172	4.4816221
0.015009033	3.2805826	3.2823148	3.2803943	4.4757913
0.015288636	3.3019092	3.3037944	3.3019897	4.4699881
0.015573448	3.3233023	3.3252849	3.3236002	4.4642204
0.015863565	3.3447608	3.3467851	3.3452241	4.4584963
0.016159088	3.3662831	3.3682946	3.3668614	4.452824
0.016460115	3.387868	3.3898146	3.3885133	4.4472122
0.01676675	3.4095139	3.4113468	3.4101822	4.4416695
0.017079098	3.4312193	3.4328944	3.4318716	4.436205
0.017397264	3.4529826	3.4544614	3.4535853	4.4308276
0.017721358	3.4748021	3.4760526	3.4753281	4.4255468
0.018051489	3.4966761	3.4976738	3.4971046	4.4203718
0.01838777	3.5186027	3.519331	3.5189195	4.4153125
0.018730315	3.5405801	3.5410309	3.5407775	4.4103784
0.019079242	3.5626062	3.56278	3.5626824	4.4055795
0.019434669	3.5846789	3.5845847	3.5846377	4.4009257
0.019796718	3.6067962	3.606451	3.6066458	4.3964272
0.02016551	3.6289557	3.6283838	3.6287083	4.3920941
0.020541173	3.651155	3.650387	3.6508256	4.3879368
0.020923835	3.6733918	3.6724628	3.6729973	4.3839655
0.021313625	3.6956634	3.6946121	3.6952215	4.3801907
0.021710676	3.7179672	3.7168333	3.7174953	4.376623
0.022115124	3.7403004	3.7391233	3.7398148	4.3732727
0.022527106	3.7626599	3.7614766	3.7621752	4.3701505
0.022946764	3.7850429	3.783886	3.7845708	4.367267
0.023374239	3.807446	3.8063427	3.806995	4.3646326
0.023809677	3.8298661	3.8288363	3.8294411	4.3622581
0.024253227	3.8522996	3.8513559	3.8519018	4.3601539
0.024705041	3.8747428	3.8738901	3.8743698	4.3583307
0.025165271	3.8971922	3.896428	3.8968379	4.3567988
0.025634074	3.9196437	3.9189593	3.919299	4.3555688
0.026111611	3.9420932	3.9414754	3.9417467	4.354651
0.026598044	3.9645366	3.9639691	3.964175	4.3540556
0.027093539	3.9869692	3.9864353	3.9865787	4.3537929
0.027598264	4.0093866	4.0088707	4.0089533	4.3538729
0.028112392	4.031784	4.0312736	4.0312954	4.3543053
0.028636097	4.0541562	4.0536433	4.0536021	4.3551
0.029169559	4.0764981	4.07598	4.0758714	4.3562663
0.029712958	4.0988042	4.0982835	4.0981022	4.3578134
0.030266481	4.121069	4.1205529	4.1202936	4.3597504
0.030830315	4.1432865	4.1427859	4.1424454	4.3620856
0.031404652	4.1654505	4.1649786	4.1645571	4.3648274
0.031989689	4.1875549	4.1871251	4.1866283	4.3679835
0.032585625	4.2095928	4.2092173	4.208658	4.3715611
0.033192662	4.2315576	4.2312456	4.2306442	4.3755671
0.033811008	4.2534421	4.2531987	4.2525836	4.3800073
0.034440873	4.2752388	4.2750641	4.2744713	4.3848873
0.035082471	4.2969402	4.2968289	4.2963004	4.3902116
0.035736022	4.3185382	4.31848	4.3180612	4.3959839
0.036401748	4.3400247	4.3400043	4.3397414	4.4022071
0.037079876	4.361391	4.3613895	4.3613256	4.4088827
0.037770637	4.3826283	4.3826241	4.3827951	4.4160112
0.038474266	4.4037275	4.4036976	4.4041279	4.423592
0.039191002	4.4246791	4.4246006	4.4252991	4.4316226
0.039921091	4.4454732	4.4453245	4.4462812	4.4400995
0.040664781	4.4660997	4.4658617	4.4670449	4.4490173
0.041422325	4.4865481	4.4862055	4.4875606	4.4583686
0.042193981	4.5068076	4.5063492	4.5077993	4.4681445
0.042980012	4.526867	4.5262868	4.5277355	4.4783337
0.043780686	4.5467147	4.5460117	4.5473484	4.488923
0.044596276	4.5663389	4.5655172	4.5666247	4.4998968
0.04542706	4.5857272	4.584796	4.5855603	4.511237
0.04627332	4.604867	4.6038399	4.6041618	4.5229232
0.047135345	4.6237453	4.6226397	4.6224462	4.5349323
0.048013429	4.6423487	4.6411851	4.6404397	4.5472385
0.048907871	4.6606634	4.6594643	4.6581746	4.5598136
0.049818975	4.6786753	4.6774648	4.6756842	4.5726261
0.050747052	4.6963696	4.6951723	4.6929969	4.5856424
0.051692419	4.7137316	4.7125715	4.7101304	4.5988258
0.052655396	4.7307457	4.7296459	4.727086	4.6121369
0.053636313	4.7473963	4.7463778	4.7438458	4.6255341
0.054635504	4.7636673	4.7627483	4.7603722	4.6389731
0.055653308	4.7795419	4.7787375	4.7766109	4.6524074
0.056690073	4.7950034	4.7943244	4.7924961	4.6657884
0.057746152	4.8100343	4.8094872	4.8079581	4.6790657
0.058821904	4.8246169	4.8242031	4.8229309	4.6921874
0.059917697	4.8387329	4.8384488	4.8373599	4.7051004
0.061033903	4.8523639	4.8522005	4.8512068	4.7177507
0.062170903	4.8654909	4.865434	4.8644529	4.7300836
0.063329084	4.8780944	4.8781256	4.8770979	4.7420446
0.064508841	4.8901548	4.8902518	4.8891566	4.7535793
0.065710575	4.9016518	4.9017899	4.9006517	4.7646338
0.066934697	4.9125649	4.9127183	4.9116059	4.7751554
0.068181623	4.9228731	4.9230165	4.9220322	4.7850929
0.069451778	4.932555	4.9326656	4.931926	4.7943967
0.070745594	4.9415888	4.941648	4.9412594	4.8030192
0.072063513	4.9499525	4.9499477	4.9499787	4.8109152
0.073405984	4.9576234	4.9575495	4.9580063	4.8180417
0.074773463	4.9645786	4.9644394	4.9652454	4.8243584
0.076166417	4.9707946	4.9706042	4.9715889	4.8298273
0.077585321	4.9762478	4.9760315	4.9769284	4.8344131
0.079030657	4.9809141	4.9807116	4.9811651	4.8380827
0.080502918	4.9847687	4.9846424	4.9842185	4.8408048
0.082002606	4.9877868	4.9878461	4.9860351	4.8425504
0.083530232	4.989943	4.9904087	4.9865943	4.8432918
0.085086316	4.9912116	4.9921765	4.9859139	4.8430029
0.086671388	4.9915663	4.9919621	4.9840551	4.8416585
0.088285988	4.9909805	4.9910052	4.9811276	4.8392349
0.089930667	4.9894272	4.9894096	4.9772995	4.8357099
0.091605985	4.986879	4.9868902	4.9728106	4.8310629
0.093312512	4.983308	4.9833406	4.9679924	4.8252763
0.09505083	4.9786858	4.9787043	4.9632876	4.8183364
0.096821531	4.9729838	4.9729415	4.9592392	4.8102353
0.098625218	4.9661727	4.9660249	4.9563575	4.8009732
0.10046251	4.9582229	4.9579405	4.954687	4.790561
0.10233402	4.9491043	4.9486913	4.9530262	4.779024
0.1042404	4.9387862	4.9383	4.9486482	4.7664051
0.10618229	4.9272378	4.9268089	4.9390197	4.7527691
0.10816036	4.9144275	4.9142731	4.9241583	4.7382062
0.11017528	4.9003233	4.9007389	4.9061693	4.7228358
0.11222774	4.8848928	4.8862013	4.8870948	4.7068085
0.11431843	4.868103	4.8705384	4.8679633	4.6903077
0.11644806	4.8499205	4.853454	4.8489931	4.6735489
0.11861737	4.8303115	4.8345044	4.8299776	4.6567771
0.12082709	4.8092416	4.8132848	4.8105134	4.640261
0.12307798	4.786676	4.7897012	4.7900979	4.6242856
0.1253708	4.7625795	4.7640701	4.768171	4.6091413
0.12770633	4.7369162	4.7369168	4.7441497	4.5951117
0.13008537	4.70965	4.7086654	4.7174886	4.5824583
0.13250873	4.6807445	4.6794621	4.6877912	4.5714046
0.13497723	4.6501626	4.6491774	4.6549894	4.562118
0.13749172	4.617867	4.6175002	4.6195802	4.5546909
0.14005305	4.5838202	4.5840551	4.5828249	4.5491193
0.1426621	4.5479843	4.5485139	4.5466606	4.5452791
0.14531975	4.510321	4.5106879	4.5129737	4.5428984
0.14802691	4.4707923	4.4705867	4.4821985	4.5415255
0.1507845	4.4293596	4.4284159	4.452138	4.540492
0.15359347	4.3859845	4.3844943	4.4184385	4.538873
0.15645476	4.3406286	4.3390916	4.3768044	4.535448
0.15936935	4.2932538	4.2922395	4.3251363	4.52867
0.16233824	4.243822	4.2436308	4.2640712	4.5166531
0.16536244	4.1922956	4.1927282	4.1961566	4.4971937
0.16844298	4.1386377	4.1390876	4.1246672	4.4678437
0.1715809	4.0828118	4.0826883	4.0526907	4.4260514
0.17477728	4.0247822	4.0239619	3.9826186	4.3693833
0.1780332	3.9645147	3.9634488	3.9159605	4.2958216
0.18134978	3.9019757	3.901366	3.8533622	4.2041104
0.18472814	3.8371337	3.8374452	3.7947159	4.0940906
0.18816944	3.7699586	3.7711145	3.7392682	3.9669485
0.19167485	3.7004224	3.7018203	3.6856796	3.8253023
0.19524556	3.6284996	3.6292488	3.6320532	3.6730858
0.19888279	3.5541674	3.5533674	3.576006	3.5152446
0.20258777	3.4774062	3.474376	3.5148667	3.3573056
0.20636178	3.3981999	3.3927036	3.4460468	3.2048986
0.21020609	3.3165368	3.3090643	3.3675484	3.0632943
0.21412202	3.2324097	3.2244179	3.2784915	2.9369898
0.21811089	3.1458169	3.1396577	3.1794873	2.829346
0.22217408	3.0567628	3.0550499	3.0727027	2.7422705
0.22631296	2.9652588	2.9697417	2.9615367	2.6759444
0.23052894	2.8713243	2.8817543	2.8499515	2.6286033
0.23482346	2.7749877	2.7886584	2.7415881	2.5964151
0.23919798	2.6762879	2.6887115	2.6388435	2.5735267
0.243654	2.5752756	2.5819494	2.5421069	2.5523979
0.24819303	2.4720154	2.4708005	2.4493947	2.5245495
0.25281661	2.366588	2.3599112	2.3566897	2.4817906
0.25752633	2.2590927	2.2533612	2.2592317	2.4177742
0.26232379	2.1496512	2.1481663	2.1535939	2.3294194
0.26721062	2.0384116	2.0384492	2.0395987	2.2175592
0.27218848	1.9255543	1.9250999	1.9206091	2.0864285
0.27725908	1.8112993	1.8105346	1.8015245	1.9422215
0.28242413	1.6959161	1.6953809	1.6857936	1.791421
0.28768541	1.5797378	1.5795512	1.5738634	1.6395525
0.2930447	1.4631807	1.4631092	1.4640425	1.4906146
0.29850382	1.3467722	1.3465134	1.3544299	1.3470928
0.30406465	1.2311923	1.2305905	1.2441711	1.210337
0.30972907	1.1173363	1.1164413	1.1336336	1.0811232
0.31549901	1.006408	1.0054241	1.0240582	0.96027234
0.32137643	0.90006076	0.89928457	0.91723424	0.84918453
0.32736335	0.80060111	0.80038312	0.81545131	0.75009996
0.3334618	0.71124774	0.71190728	0.72178817	0.66602871
0.33967386	0.63635292	0.63796373	0.640601	0.60062095
0.34600164	0.58126551	0.58336822	0.57770091	0.55819025
0.3524473	0.55124623	0.55269287	0.53940589	0.54331537
0.35901304	0.54922746	0.5484149	0.5303473	0.55904772
0.36570109	0.57385522	0.56970361	0.55168827	0.60412724
0.37251373	0.61991585	0.61369198	0.60125005	0.67114181
0.37945328	0.68068222	0.67720576	0.67407276	0.74674288
0.38652212	0.74989025	0.75523442	0.76144926	0.81458677
0.39372263	0.82243074	0.83726676	0.84976317	0.86211625
0.40105729	0.89424519	0.90805719	0.92360719	0.88830087
0.40852858	0.96199477	0.95861788	0.97550681	0.90527055
0.41613906	1.0227513	1.0010584	1.0138237	0.93186479
0.42389131	1.0737679	1.0623504	1.0554524	0.98334382
0.43178797	1.1123286	1.1195181	1.1050257	1.0603099
0.43983175	1.1356768	1.14027	1.1437854	1.1414756
0.44802537	1.141052	1.1447545	1.1503049	1.1921153
0.45637163	1.1259234	1.1271727	1.1258791	1.1894725
0.46487337	1.0886157	1.0872633	1.0836416	1.1360923
0.47353349	1.0296763	1.0286262	1.0269985	1.048108
0.48235494	0.95428625	0.95409804	0.95431974	0.94605943
0.49134073	0.87462665	0.87472758	0.87499172	0.85541824
0.50049391	0.80713518	0.80726514	0.80727409	0.79319039
0.50981761	0.7612061	0.76122687	0.76126117	0.75599569
0.51931499	0.73336681	0.73336832	0.73336154	0.73295917
0.52898931	0.71601138	0.7160288	0.71600724	0.71715287
0.53884384	0.70451518	0.70453754	0.70455196	0.70585374
0.54888196	0.69719024	0.69720688	0.69727912	0.69833426
0.55910708	0.69371686	0.69372282	0.69385706	0.69460727
0.56952268	0.69428737	0.69428001	0.69434766	0.69495346
0.58013231	0.69929799	0.69927465	0.6993496	0.6997793
0.59093959	0.70926211	0.70921931	0.70937673	0.70958652
0.6019482	0.72478892	0.72472391	0.72491694	0.7249671
0.61316188	0.74655921	0.74647881	0.74668131	0.74658247
0.62458447	0.77524975	0.77520061	0.77537303	0.77508879
0.63621985	0.8113426	0.81145879	0.81148971	0.8109522
0.64807198	0.85472622	0.85507528	0.85484737	0.85407527
0.66014491	0.90399888	0.90421358	0.90363479	0.90317013
0.67244274	0.95554333	0.95568417	0.95419455	0.95493303
0.68496967	1.0028894	1.0034713	1.0011644	1.0032853
0.69772996	1.0373448	1.0362914	1.0368938	1.0391633
0.71072797	1.0503465	1.0481948	1.0538982	1.0521629
0.72396811	1.0362725	1.0363464	1.0405133	1.0357172
0.73745491	0.99379275	0.99569159	0.99399555	0.99137491
0.75119295	0.92535712	0.92665765	0.92391873	0.92434717
0.76518692	0.83586725	0.83556984	0.83759305	0.83721726
0.77944158	0.73148767	0.73031741	0.73095513	0.73259114
0.79396178	0.61887664	0.61858171	0.61581095	0.61837109
0.80875249	0.50471263	0.50519256	0.50832865	0.50425614
0.82381873	0.3952994	0.39540258	0.39558297	0.39545687
0.83916564	0.29609469	0.29599888	0.29663012	0.29616802
0.85479845	0.21122073	0.21121605	0.21126339	0.21119633
0.87072248	0.14327951	0.14328702	0.14325884	0.14327567
0.88694317	0.093310022	0.093309266	0.093307136	0.093311129
0.90346602	0.06000832	0.060008291	0.060007419	0.060008445
0.92029668	0.039626457	0.039626458	0.039626447	0.039626445
0.93744088	0.027891327	0.027891328	0.027891341	0.027891323
0.95490446	0.021484551	0.021484551	0.021484554	0.021484551
0.97269336	0.018147456	0.018147456	0.018147456	0.018147456
0.99081366	0.016429541	0.016429541	0.016429541	0.016429541
1.0092715	0.015496444	0.015496444	0.015496444	0.015496444
1.0280732	0.014931305	0.014931305	0.014931305	0.014931305
1.0472252	0.014550506	0.014550506	0.014550506	0.014550506
1.0667339	0.014272581	0.014272581	0.014272581	0.014272581
1.0866061	0.014003795	0.014003795	0.014003795	0.014003795
1.1068485	0.013429279	0.013429279	0.013429279	0.013429279
1.127468	0.011792133	0.011792133	0.011792133	0.011792133
1.1484715	0.009132376	0.009132376	0.009132376	0.009132376
1.1698664	0.007244026	0.007244026	0.007244026	0.007244026
1.1916598	0.0064974087	0.0064974087	0.0064974087	0.0064974087
1.2138593	0.0062226768	0.0062226768	0.0062226768	0.0062226768
1.2364722	0.006062886	0.006062886	0.0060628861	0.006062886
1.2595065	0.0059181764	0.0059181764	0.0059181764	0.0059181764
1.2829698	0.0057710579	0.0057710579	0.0057710579	0.0057710579
1.3068702	0.0056246211	0.0056246211	0.0056246211	0.0056246211
1.3312159	0.0054858387	0.0054858387	0.0054858387	0.0054858387
1.3560151	0.0053616254	0.0053616254	0.0053616254	0.0053616254
1.3812763	0.0052583124	0.0052583124	0.0052583124	0.0052583124
1.4070081	0.0051820373	0.0051820373	0.0051820372	0.0051820373
1.4332192	0.0051394235	0.0051394235	0.0051394235	0.0051394235
1.4599187	0.0051384694	0.0051384694	0.0051384694	0.0051384694
1.4871155	0.0051897774	0.0051897774	0.0051897774	0.0051897774
1.5148189	0.005308431	0.005308431	0.005308431	0.005308431
1.5430385	0.0055171311	0.0055171311	0.0055171311	0.0055171311
1.5717837	0.0058518553	0.0058518553	0.0058518553	0.0058518553
1.6010645	0.0063729225	0.0063729225	0.0063729225	0.0063729225
1.6308907	0.0071889914	0.0071889914	0.0071889914	0.0071889914
1.6612725	0.0085186299	0.0085186299	0.00851863	0.0085186299
1.6922204	0.010896975	0.010896975	0.010896976	0.010896975
1.7237447	0.015919206	0.015919206	0.015919206	0.015919206
1.7558563	0.024150697	0.024150697	0.024150695	0.024150697
1.7885662	0.019402979	0.019402979	0.019402979	0.019402979
1.8218853	0.0078919634	0.0078919634	0.0078919634	0.0078919634
1.8558252	0.0027572388	0.0027572388	0.0027572388	0.0027572388
1.8903974	0.0010526796	0.0010526796	0.0010526796	0.0010526796
1.9256136	0.00058527623	0.00058527623	0.00058527623	0.00058527623
1.9614858	0.00048311918	0.00048311918	0.00048311918	0.00048311918
1.9980263	0.00043411733	0.00043411733	0.00043411733	0.00043411733
2.0352475	0.00038523616	0.00038523616	0.00038523616	0.00038523616
2.0731621	0.00033599718	0.00033599718	0.00033599718	0.00033599718
2.111783	0.00028976866	0.00028976866	0.00028976866	0.00028976866
2.1511234	0.00024830378	0.00024830378	0.00024830378	0.00024830378
2.1911967	0.00021206348	0.00021206348	0.00021206348	0.00021206348
2.2320165	0.00018084534	0.00018084534	0.00018084534	0.00018084534
2.2735967	0.00015416777	0.00015416777	0.00015416777	0.00015416777
2.3159515	0.00013146676	0.00013146676	0.00013146676	0.00013146676
2.3590953	0.00011218817	0.00011218817	0.00011218817	0.00011218817
2.4030429	9.5826647e-05	9.5826647e-05	9.5826647e-05	9.5826647e-05
2.4478092	8.1938374e-05	8.1938374e-05	8.1938374e-05	8.1938374e-05
2.4934094	7.0141512e-05	7.0141512e-05	7.0141512e-05	7.0141512e-05
2.5398591	6.0111335e-05	6.0111335e-05	6.0111335e-05	6.0111335e-05
2.5871741	5.1573477e-05	5.1573477e-05	5.1573477e-05	5.1573477e-05
2.6353705	4.4296915e-05	4.4296915e-05	4.4296915e-05	4.4296915e-05
2.6844648	3.8087424e-05	3.8087424e-05	3.8087424e-05	3.8087424e-05
2.7344737	3.2781769e-05	3.2781769e-05	3.2781769e-05	3.2781769e-05
2.7854142	2.8242706e-05	2.8242706e-05	2.8242706e-05	2.8242706e-05
2.8373036	2.4354735e-05	2.4354735e-05	2.4354735e-05	2.4354735e-05
2.8901597	2.1020544e-05	2.1020544e-05	2.1020544e-05	2.1020544e-05
2.9440005	1.8158025e-05	1.8158025e-05	1.8158025e-05	1.8158025e-05
2.9988442	1.5697797e-05	1.5697797e-05	1.5697797e-05	1.5697797e-05
3.0547097	1.3581147e-05	1.3581147e-05	1.3581147e-05	1.3581147e-05
3.1116158	1.1758308e-05	1.1758308e-05	1.1758308e-05	1.1758308e-05
3.1695821	1.0187032e-05	1.0187032e-05	1.0187032e-05	1.0187032e-05
3.2286282	8.8314036e-06	8.8314036e-06	8.8314036e-06	8.8314036e-06
3.2887743	7.660844e-06	7.660844e-06	7.660844e-06	7.660844e-06
3.3500408	6.6492815e-06	6.6492815e-06	6.6492815e-06	6.6492815e-06
3.4124487	5.7744581e-06	5.7744581e-06	5.7744581e-06	5.7744581e-06
3.4760192	5.0173463e-06	5.0173463e-06	5.0173463e-06	5.0173463e-06
3.5407739	4.3616609e-06	4.3616609e-06	4.3616609e-06	4.3616609e-06
3.606735	3.7934465e-06	3.7934465e-06	3.7934465e-06	3.7934465e-06
3.6739248	3.3007315e-06	3.3007315e-06	3.3007315e-06	3.3007315e-06
3.7423663	2.8732346e-06	2.8732346e-06	2.8732346e-06	2.8732346e-06
3.8120828	2.5021173e-06	2.5021173e-06	2.5021173e-06	2.5021173e-06
3.883098	2.179774e-06	2.179774e-06	2.179774e-06	2.179774e-06
3.9554362	1.8996542e-06	1.8996542e-06	1.8996542e-06	1.8996542e-06
4.029122	1.6561106e-06	1.6561106e-06	1.6561106e-06	1.6561106e-06
4.1041805	1.4442711e-06	1.4442711e-06	1.4442711e-06	1.4442711e-06
4.1806372	1.2599288e-06	1.2599288e-06	1.2599288e-06	1.2599288e-06
4.2585183	1.0994483e-06	1.0994483e-06	1.0994483e-06	1.0994483e-06
4.3378502	9.5968583e-07	9.5968583e-07	9.5968583e-07	9.5968583e-07
4.41866	8.3792118e-07	8.3792118e-07	8.3792118e-07	8.3792118e-07
4.5009751	7.3179872e-07	7.3179872e-07	7.3179872e-07	7.3179872e-07
4.5848238	6.3927748e-07	6.3927748e-07	6.3927748e-07	6.3927748e-07
4.6702344	5.5858799e-07	5.5858799e-07	5.5858799e-07	5.5858799e-07
4.7572361	4.881953e-07	4.881953e-07	4.881953e-07	4.881953e-07
4.8458586	4.267672e-07	4.267672e-07	4.267672e-07	4.267672e-07
4.9361321	3.7314684e-07	3.7314684e-07	3.7314684e-07	3.7314684e-07
5.0280873	3.2632913e-07	3.2632913e-07	3.2632913e-07	3.2632913e-07
5.1217554	2.8544045e-07	2.8544045e-07	2.8544045e-07	2.8544045e-07
5.2171686	2.4972107e-07	2.4972107e-07	2.4972107e-07	2.4972107e-07
5.3143592	2.1851008e-07	2.1851008e-07	2.1851008e-07	2.1851008e-07
5.4133603	1.9123226e-07	1.9123226e-07	1.9123226e-07	1.9123226e-07
5.5142057	1.6738677e-07	1.6738677e-07	1.6738677e-07	1.6738677e-07
5.6169298	1.4653739e-07	1.4653739e-07	1.4653739e-07	1.4653739e-07
5.7215676	1.2830404e-07	1.2830404e-07	1.2830404e-07	1.2830404e-07
5.8281546	1.1235544e-07	1.1235544e-07	1.1235544e-07	1.1235544e-07
5.9367272	9.8402748e-08	9.8402748e-08	9.8402748e-08	9.8402748e-08
6.0473224	8.619404e-08	8.619404e-08	8.619404e-08	8.619404e-08
6.159978	7.5509541e-08	7.5509541e-08	7.5509541e-08	7.5509541e-08
6.2747321	6.6157455e-08	6.6157455e-08	6.6157455e-08	6.6157455e-08
6.3916241	5.7970359e-08	5.7970359e-08	5.7970359e-08	5.7970359e-08
6.5106936	5.0802069e-08	5.0802069e-08	5.0802069e-08	5.0802069e-08
6.6319812	4.4524915e-08	4.4524915e-08	4.4524915e-08	4.4524915e-08
6.7555283	3.9027364e-08	3.9027364e-08	3.9027364e-08	3.9027364e-08
6.881377	3.4211964e-08	3.4211964e-08	3.4211964e-08	3.4211964e-08
7.0095701	2.9993541e-08	2.9993541e-08	2.9993541e-08	2.9993541e-08
7.1401513	2.6297643e-08	2.6297643e-08	2.6297643e-08	2.6297643e-08
7.2731651	2.3059171e-08	2.3059171e-08	2.3059171e-08	2.3059171e-08
7.4086568	2.0221197e-08	2.0221197e-08	2.0221197e-08	2.0221197e-08
7.5466726	1.7733926e-08	1.7733926e-08	1.7733926e-08	1.7733926e-08
7.6872595	1.5553798e-08	1.5553798e-08	1.5553798e-08	1.5553798e-08
7.8304654	1.3642696e-08	1.3642696e-08	1.3642696e-08	1.3642696e-08
7.9763391	1.1967265e-08	1.1967264e-08	1.1967264e-08	1.1967265e-08
8.1249302	1.0498309e-08	1.0498309e-08	1.0498309e-08	1.0498309e-08
8.2762895	9.2102703e-09	9.2102703e-09	9.2102703e-09	9.2102703e-09
8.4304684	8.080773e-09	8.080773e-09	8.0807729e-09	8.0807731e-09
8.5875195	7.0902226e-09	7.0902225e-09	7.0902225e-09	7.0902226e-09
8.7474963	6.221459e-09	6.221459e-09	6.221459e-09	6.221459e-09
8.9104533	5.4594521e-09	5.4594521e-09	5.459452e-09	5.4594521e-09
9.0764461	4.7910354e-09	4.7910354e-09	4.7910354e-09	4.7910354e-09
9.2455311	4.2046737e-09	4.2046737e-09	4.2046737e-09	4.2046737e-09
9.417766	3.69026e-09	3.6902601e-09	3.69026e-09	3.69026e-09
9.5932095	3.2389374e-09	3.2389374e-09	3.2389373e-09	3.2389374e-09
9.7719213	2.8429437e-09	2.8429436e-09	2.8429436e-09	2.8429436e-09
9.9539623	2.4954755e-09	2.4954755e-09	2.4954755e-09	2.4954754e-09
10.139395	2.1905693e-09	2.1905693e-09	2.1905692e-09	2.1905693e-09
10.328281	1.9229969e-09	1.9229969e-09	1.9229969e-09	1.9229969e-09
10.520687	1.6881749e-09	1.6881749e-09	1.6881749e-09	1.6881749e-09
10.716676	1.4820842e-09	1.4820842e-09	1.4820842e-09	1.4820842e-09
10.916317	1.3012007e-09	1.3012007e-09	1.3012006e-09	1.3012006e-09
11.119677	1.1424338e-09	1.1424338e-09	1.1424338e-09	1.1424338e-09
11.326826	1.0030732e-09	1.0030732e-09	1.0030732e-09	1.0030732e-09
11.537833	8.8074139e-10	8.807414e-10	8.8074139e-10	8.8074137e-10
11.752771	7.7335323e-10	7.7335327e-10	7.7335324e-10	7.7335322e-10
11.971713	6.7907946e-10	6.7907946e-10	6.7907946e-10	6.7907942e-10
12.194734	5.9631534e-10	5.9631532e-10	5.9631532e-10	5.9631536e-10
12.42191	5.2365299e-10	5.2365299e-10	5.2365297e-10	5.2365301e-10
12.653318	4.5985718e-10	4.5985718e-10	4.5985717e-10	4.5985713e-10
12.889036	4.0384404e-10	4.0384404e-10	4.0384404e-10	4.0384403e-10
13.129146	3.5466251e-10	3.546625e-10	3.5466249e-10	3.546625e-10
13.373729	3.1147802e-10	3.1147805e-10	3.1147801e-10	3.1147801e-10
13.622868	2.7355813e-10	2.7355815e-10	2.7355812e-10	2.7355816e-10
13.876648	2.4026007e-10	2.4026007e-10	2.4026007e-10	2.4026007e-10
14.135156	2.1101967e-10	2.1101967e-10	2.1101966e-10	2.1101965e-10
14.39848	1.8534177e-10	1.8534173e-10	1.8534178e-10	1.8534177e-10
14.666709	1.6279174e-10	1.6279176e-10	1.6279173e-10	1.6279176e-10
14.939935	1.4298807e-10	1.429881e-10	1.4298807e-10	1.4298809e-10
15.218251	1.2559585e-10	1.2559582e-10	1.2559585e-10	1.2559589e-10
15.501751	1.103211e-10	1.1032113e-10	1.1032108e-10	1.1032111e-10
15.790533	9.6905697e-11	9.6905694e-11	9.6905697e-11	9.6905714e-11
16.084695	8.5123066e-11	8.5123085e-11	8.5123048e-11	8.5123058e-11
16.384336	7.4774263e-11	7.477427e-11	7.4774257e-11	7.4774275e-11
16.68956	6.5684622e-11	6.5684623e-11	6.5684617e-11	6.5684629e-11
17.00047	5.7700783e-11	5.7700788e-11	5.7700775e-11	5.7700804e-11
17.317171	5.0688088e-11	5.0688088e-11	5.0688077e-11	5.0688086e-11
17.639773	4.4528296e-11	4.4528293e-11	4.452828e-11	4.4528306e-11
17.968384	3.9117582e-11	3.9117583e-11	3.9117566e-11	3.9117575e-11
18.303117	3.4364772e-11	3.4364738e-11	3.436476e-11	3.4364765e-11
18.644085	3.0189802e-11	3.0189792e-11	3.0189789e-11	3.0189798e-11
18.991406	2.6522363e-11	2.6522404e-11	2.6522364e-11	2.6522362e-11
19.345197	2.3300707e-11	2.3300728e-11	2.3300701e-11	2.3300704e-11
19.705578	2.0470609e-11	2.0470627e-11	2.0470595e-11	2.0470623e-11
20.072673	1.7984445e-11	1.7984454e-11	1.7984445e-11	1.7984462e-11
20.446607	1.5800387e-11	1.5800396e-11	1.5800382e-11	1.5800399e-11
20.827506	1.3881701e-11	1.3881707e-11	1.3881705e-11	1.3881693e-11
21.215502	1.2196121e-11	1.2196126e-11	1.2196123e-11	1.2196125e-11
21.610725	1.071531e-11	1.0715293e-11	1.07153e-11	1.0715312e-11
22.013311	9.4143772e-12	9.4143944e-12	9.4143692e-12	9.4143762e-12
22.423397	8.2714587e-12	8.2714561e-12	8.2714526e-12	8.2714665e-12
22.841122	7.2673513e-12	7.2673568e-12	7.2673437e-12	7.2673646e-12
23.266629	6.3851869e-12	6.3852045e-12	6.3851663e-12	6.3852166e-12
23.700063	5.6101486e-12	5.6101456e-12	5.6101542e-12	5.6101577e-12
24.141571	4.9292209e-12	4.9292063e-12	4.9292263e-12	4.929228e-12
24.591304	4.3309707e-12	4.3309698e-12	4.3309619e-12	4.3309845e-12
25.049415	3.8053547e-12	3.8053783e-12	3.8053479e-12	3.8053618e-12
25.516061	3.3435505e-12	3.3435577e-12	3.343549e-12	3.343556e-12
25.991399	2.9378076e-12	2.9377879e-12	2.9378044e-12	2.9378044e-12
26.475593	2.5813176e-12	2.5813151e-12	2.5813056e-12	2.5813264e-12
26.968806	2.2680993e-12	2.2680848e-12	2.2680909e-12	2.2680961e-12
27.471208	1.9928983e-12	1.992904e-12	1.992891e-12	1.9929014e-12
27.982969	1.7510984e-12	1.7511151e-12	1.7511064e-12	1.7511047e-12
28.504263	1.5386443e-12	1.5386451e-12	1.5386373e-12	1.5386373e-12
29.035269	1.3519733e-12	1.351971e-12	1.3519719e-12	1.3519702e-12
29.576167	1.1879552e-12	1.187963e-12	1.1879526e-12	1.1879639e-12
30.127141	1.0438404e-12	1.0438441e-12	1.0438259e-12	1.043852e-12
30.688379	9.1721265e-13	9.1722541e-13	9.172098e-13	9.1720286e-13
31.260072	8.0594958e-13	8.0594805e-13	8.0594415e-13	8.0594502e-13
31.842416	7.081863e-13	7.0817606e-13	7.08183e-13	7.0817606e-13
32.435608	6.2228441e-13	6.2229591e-13	6.2228333e-13	6.2229634e-13
33.039851	5.468044e-13	5.4680733e-13	5.4679909e-13	5.4680776e-13
33.65535	4.8048154e-13	4.8048805e-13	4.8048111e-13	4.8048111e-13
34.282315	4.2220462e-13	4.2220993e-13	4.2220082e-13	4.2220863e-13
34.92096	3.709973e-13	3.7100619e-13	3.7099274e-13	3.7099795e-13
35.571502	3.2600179e-13	3.2600417e-13	3.259955e-13	3.2600504e-13
36.234163	2.8646437e-13	2.8646393e-13	2.8645526e-13	2.8645266e-13
36.909169	2.5172282e-13	2.5170626e-13	2.5171624e-13	2.5171797e-13
37.59675	2.2119528e-13	2.2119118e-13	2.2119465e-13	2.2120158e-13
38.297139	1.9437052e-13	1.9436611e-13	1.9436654e-13	1.9437088e-13
39.010576	1.7079932e-13	1.7081209e-13	1.7079735e-13	1.7080515e-13
39.737304	1.5008698e-13	1.5009193e-13	1.5008456e-13	1.5010625e-13
40.47757	1.3188671e-13	1.3187298e-13	1.3188382e-13	1.3188989e-13
41.231626	1.1589378e-13	1.1588761e-13	1.1589065e-13	1.1589412e-13
41.999729	1.0184044e-13	1.0184005e-13	1.0183094e-13	1.0185002e-13
42.782142	8.9491424e-14	8.9496514e-14	8.9486974e-14	8.9500851e-14
43.57913	7.8640004e-14	7.8630181e-14	7.8641023e-14	7.8638421e-14
44.390965	6.9104538e-14	6.9111798e-14	6.9097921e-14	6.9113533e-14
45.217924	6.0725417e-14	6.0728418e-14	6.0718877e-14	6.0718877e-14
46.060288	5.3362394e-14	5.3371177e-14	5.3361636e-14	5.3370309e-14
46.918345	4.6892236e-14	4.6890448e-14	4.6882208e-14	4.6900422e-14
47.792386	4.1206657e-14	4.1207727e-14	4.1203391e-14	4.120686e-14
48.68271	3.6210506e-14	3.6221095e-14	3.6210687e-14	3.6203748e-14
49.58962	3.1820174e-14	3.1818224e-14	3.1817356e-14	3.1829499e-14
50.513425	2.7962193e-14	2.7964414e-14	2.7954006e-14	2.7963547e-14
51.454439	2.4572005e-14	2.4570758e-14	2.4566855e-14	2.457206e-14
52.412983	2.1592883e-14	2.1596488e-14	2.1585646e-14	2.1589983e-14
53.389384	1.897498e-14	1.8978717e-14	1.8967875e-14	1.8975681e-14
54.383974	1.6674492e-14	1.6671906e-14	1.6671906e-14	1.6669303e-14
55.397093	1.4652931e-14	1.4651767e-14	1.4648298e-14	1.4649165e-14
56.429085	1.2876475e-14	1.2876666e-14	1.2872763e-14	1.2871896e-14
57.480302	1.1315403e-14	1.1316245e-14	1.1313209e-14	1.1316678e-14
58.551102	9.9435986e-15	9.9401433e-15	9.9410107e-15	9.9449137e-15
59.641849	8.7381132e-15	8.7379527e-15	8.7301465e-15	8.7340496e-15
60.752917	7.6787803e-15	7.6888556e-15	7.6788809e-15	7.6736768e-15
61.884682	6.7478791e-15	6.7549043e-15	6.7412435e-15	6.7555548e-15
63.037532	5.9298378e-15	5.9324121e-15	5.9267742e-15	5.9354477e-15
64.211857	5.2109724e-15	5.2083679e-15	5.2085847e-15	5.2042479e-15
65.408059	4.5792585e-15	4.583205e-15	4.5727967e-15	4.5762661e-15
66.626545	4.0241296e-15	4.0235298e-15	4.0237467e-15	4.0224456e-15
67.867731	3.5363005e-15	3.5349798e-15	3.530643e-15	3.5367145e-15
69.132038	3.1076117e-15	3.1127843e-15	3.1034602e-15	3.1064959e-15
70.419898	2.7308931e-15	2.7361263e-15	2.7291875e-15	2.7278864e-15
71.731749	2.399844e-15	2.4008859e-15	2.3965491e-15	2.393947e-15
73.06804	2.1089275e-15	2.1105321e-15	2.1098816e-15	2.1072796e-15
74.429223	1.8532783e-15	1.8548736e-15	1.8501031e-15	1.8470673e-15
75.815765	1.6286207e-15	1.6248028e-15	1.625887e-15	1.628489e-15
77.228136	1.4311974e-15	1.4302942e-15	1.4302942e-15	1.4289932e-15
78.666818	1.2577069e-15	1.258988e-15	1.2550849e-15	1.2529165e-15
80.132301	1.1052478e-15	1.10156e-15	1.1024273e-15	1.1067641e-15
81.625085	9.7127031e-16	9.7232142e-16	9.6624993e-16	9.723214e-16
83.145678	8.5353404e-16	8.5674412e-16	8.5219049e-16	8.4785368e-16
84.694598	7.5007006e-16	7.5309322e-16	7.4767223e-16	7.5244271e-16
86.272373	6.5914819e-16	6.5724882e-16	6.5703196e-16	6.5529724e-16
87.87954	5.7924798e-16	5.8157064e-16	5.7463177e-16	5.8287168e-16
89.516647	5.0903334e-16	5.1153047e-16	5.0567581e-16	5.1218099e-16
91.184252	4.4733013e-16	4.5146508e-16	4.4495988e-16	4.4799563e-16
92.882923	3.9310655e-16	3.9595343e-16	3.9378502e-16	3.9378502e-16
94.613238	3.454559e-16	3.4846495e-16	3.4651338e-16	3.4607969e-16
96.375787	3.0358139e-16	3.0271126e-16	3.0314493e-16	3.0227756e-16
98.17117	2.6678283e-16	2.6736596e-16	2.6367968e-16	2.6845014e-16
100	2.3444489e-16	2.3440596e-16	2.3375543e-16	2.3592383e-16


==> graphics/data/todalattice_time_relerr_best.dat <==
0	NaN	NaN	NaN
0.05	2.3881018e-07	1.4927368e-07	4.9753276e-07
0.1	1.0466527e-07	1.2024417e-07	6.6702689e-08
0.15	6.0415413e-08	3.315067e-08	8.7148579e-08
0.2	7.0348651e-08	2.6585354e-08	1.8830634e-08
0.25	4.0305159e-08	1.1585745e-08	4.0305159e-08
0.3	1.7510979e-08	7.8767942e-09	1.6407163e-08
0.35	4.0981001e-09	2.8302581e-09	1.8404926e-09
0.4	9.9857516e-09	3.9744009e-09	3.9744009e-09
0.45	5.4364781e-09	6.4412965e-09	1.940245e-09
0.5	3.4176791e-09	3.7149575e-09	2.0689644e-09
0.55	6.9244736e-10	2.1434429e-09	8.830472e-10
0.6	1.26891e-10	9.5530722e-10	7.9838906e-11
0.65	5.4517026e-10	6.1788377e-10	8.5049457e-10
0.7	2.1281827e-10	5.6464099e-10	7.867722e-10
0.75	6.094137e-11	2.5362294e-10	6.4077901e-10
0.8	1.1422267e-10	3.552812e-10	8.4097485e-10
0.85	7.1271486e-11	4.2525435e-10	6.4649363e-10
0.9	8.4186498e-11	2.6135041e-10	4.4621711e-10
0.95	1.6002559e-10	1.8730866e-10	4.819658e-10
1	1.0740861e-10	1.5452609e-10	3.9796638e-10
1.05	1.0721105e-10	6.421796e-11	2.9351446e-10
1.1	4.7723084e-11	3.7122929e-11	1.9400523e-10
1.15	6.7814869e-11	4.0830447e-11	1.4241886e-10
1.2	3.2188609e-11	2.8582785e-11	1.2714197e-10
1.25	8.6753027e-12	2.1551288e-11	1.3927458e-10
1.3	2.9156838e-11	1.9207598e-11	8.7430956e-11
1.35	3.5669858e-12	3.6262303e-11	7.172841e-11
1.4	8.9328135e-12	3.2906871e-11	7.4746555e-11
1.45	2.2589567e-11	1.9565162e-11	6.9321564e-11
1.5	9.3452342e-12	1.1908098e-11	6.7111558e-11
1.55	1.4801367e-11	1.0958169e-11	5.803594e-11
1.6	9.09725e-12	9.608742e-12	5.2776416e-11
1.65	3.8854786e-12	5.2047401e-12	4.5670875e-11
1.7	8.1908828e-12	3.3519952e-12	3.9904442e-11
1.75	9.9346141e-12	5.9331858e-12	3.1321666e-11
1.8	9.9774994e-12	3.8400947e-12	2.884336e-11
1.85	4.08786e-12	2.4944986e-12	2.3612899e-11
1.9	7.8721414e-12	1.893564e-12	2.050585e-11
1.95	6.7926631e-12	2.6747527e-13	1.8836606e-11
2	8.4338102e-12	5.3876775e-12	1.7164566e-11
2.05	7.1686266e-12	3.9449763e-12	1.5336419e-11
2.1	8.6913537e-12	4.1636765e-12	1.3878999e-11
2.15	8.423698e-12	5.5766973e-12	1.1258017e-11
2.2	7.3364498e-12	4.5672905e-12	1.1892669e-11
2.25	7.0540431e-12	2.9904957e-12	1.0815455e-11
2.3	5.9934126e-12	2.4431462e-12	1.065169e-11
2.35	6.634429e-12	2.2238581e-12	8.90295e-12
2.4	6.1692763e-12	1.8734493e-12	8.1892093e-12
2.45	5.1728452e-12	2.2922064e-12	7.1250722e-12
2.5	5.0074075e-12	1.9197157e-12	4.7965537e-12
2.55	4.546209e-12	1.3821808e-12	4.1798478e-12
2.6	4.380043e-12	1.9092731e-12	4.319198e-12
2.65	4.4920028e-12	1.2814267e-12	4.0901221e-12
2.7	4.6915563e-12	1.5619291e-12	3.6848836e-12
2.75	4.5112685e-12	1.893809e-12	3.0023801e-12
2.8	3.959194e-12	2.2114095e-12	2.6874797e-12
2.85	3.7880939e-12	2.1386051e-12	2.6625122e-12
2.9	3.3139937e-12	1.6019108e-12	2.3943252e-12
2.95	2.5277332e-12	1.5327897e-12	2.3501678e-12
3	2.115482e-12	1.2084494e-12	2.0156898e-12
3.05	1.9491361e-12	1.2648293e-12	2.0576075e-12
3.1	1.7391927e-12	1.2838052e-12	2.0201764e-12
3.15	1.631402e-12	9.9420851e-13	1.8020887e-12
3.2	1.4739809e-12	7.9885802e-13	1.5803956e-12
3.25	1.4055814e-12	9.1664408e-13	1.7149091e-12
3.3	1.3702377e-12	9.2569102e-13	1.4682448e-12
3.35	1.3022983e-12	8.4937425e-13	1.1515755e-12
3.4	1.591626e-12	6.1535497e-13	1.0578574e-12
3.45	1.4638234e-12	5.3421552e-13	1.2036093e-12
3.5	1.4072938e-12	4.5570762e-13	9.9597805e-13
3.55	1.3817558e-12	5.4646239e-13	9.2353617e-13
3.6	1.3543028e-12	6.4377201e-13	1.0860336e-12
3.65	1.3673025e-12	5.1347881e-13	9.0713071e-13
3.7	1.4515575e-12	5.164276e-13	6.6470044e-13
3.75	1.2900777e-12	5.3221801e-13	6.4455131e-13
3.8	1.1547949e-12	4.7150357e-13	7.2615528e-13
3.85	1.0441391e-12	3.6417205e-13	8.2644211e-13
3.9	9.3288539e-13	4.0699488e-13	8.3695646e-13
3.95	9.4138696e-13	3.811242e-13	8.0954331e-13
4	8.4113182e-13	3.1421981e-13	8.0068366e-13
4.05	7.5948874e-13	2.425141e-13	7.2120371e-13
4.1	7.4787254e-13	2.9924386e-13	5.9516807e-13
4.15	6.5636513e-13	3.7392385e-13	5.3024355e-13
4.2	6.593451e-13	3.2332269e-13	5.4317378e-13
4.25	7.1474198e-13	2.9219012e-13	5.3610534e-13
4.3	6.6664504e-13	2.2099035e-13	5.0903098e-13
4.35	6.458174e-13	1.3967357e-13	5.1582417e-13
4.4	6.1575071e-13	9.0383931e-14	5.1250132e-13
4.45	6.1377318e-13	4.4850292e-14	4.9212444e-13
4.5	5.86193e-13	1.4502548e-15	4.4870884e-13
4.55	6.3495306e-13	7.1281432e-14	4.4194488e-13
4.6	6.3231386e-13	1.0519109e-13	4.1363055e-13
4.65	6.118125e-13	1.6167575e-13	3.9264111e-13
4.7	5.6889402e-13	2.7442963e-13	3.853197e-13
4.75	5.3328042e-13	3.3517957e-13	3.6171093e-13
4.8	5.1142999e-13	4.3581817e-13	3.3038167e-13
4.85	4.4056346e-13	5.1725265e-13	2.8798391e-13
4.9	4.3013114e-13	6.2476406e-13	2.2979609e-13
4.95	4.0031984e-13	7.3057012e-13	2.5148994e-13
5	3.5422372e-13	8.2376004e-13	2.0645788e-13
5.05	3.681553e-13	9.3216594e-13	1.7477082e-13
5.1	3.799154e-13	1.0481889e-12	1.5495514e-13
5.15	3.6658486e-13	1.162907e-12	1.5306948e-13
5.2	3.6260318e-13	1.2900388e-12	1.4138791e-13
5.25	3.2330613e-13	1.4512975e-12	1.2833105e-13
5.3	3.4048071e-13	1.5973967e-12	1.2703717e-13
5.35	3.0835507e-13	1.7168219e-12	1.2875532e-13
5.4	3.0702084e-13	1.8855691e-12	1.2402186e-13
5.45	3.1179808e-13	2.0576809e-12	1.1045761e-13
5.5	3.08091e-13	2.2139562e-12	1.3613323e-13
5.55	2.9234806e-13	2.4003541e-12	1.55431e-13
5.6	2.7091825e-13	2.5575677e-12	1.516148e-13
5.65	2.5205282e-13	2.7454614e-12	1.2762168e-13
5.7	2.543456e-13	2.9706951e-12	1.2140968e-13
5.75	2.5092224e-13	3.1916198e-12	1.3722021e-13
5.8	2.2523955e-13	3.3989558e-12	1.6057918e-13
5.85	2.2221462e-13	3.6507673e-12	1.5153348e-13
5.9	2.2141983e-13	3.8893309e-12	1.4217484e-13
5.95	2.123409e-13	4.1541602e-12	1.4928209e-13
6	2.395079e-13	4.4324514e-12	1.4246054e-13
6.05	2.3830503e-13	4.7023119e-12	1.4442729e-13
6.1	2.3545159e-13	4.9928259e-12	1.40805e-13
6.15	2.3012047e-13	5.2848745e-12	1.331089e-13
6.2	2.3170199e-13	5.6018329e-12	1.24048e-13
6.25	2.4420499e-13	5.9440872e-12	1.1812953e-13
6.3	2.281092e-13	6.2750581e-12	1.0994453e-13
6.35	2.1448616e-13	6.6403468e-12	1.0954871e-13
6.4	2.2310335e-13	7.0013801e-12	9.8242909e-14
6.45	2.206845e-13	7.3986887e-12	1.0129395e-13
6.5	2.186636e-13	7.7986971e-12	1.1292861e-13
6.55	2.3488295e-13	8.2271196e-12	1.1322335e-13
6.6	2.262811e-13	8.6427287e-12	1.1314055e-13
6.65	2.2017039e-13	9.0744656e-12	9.8740539e-14
6.7	2.1636151e-13	9.5289045e-12	9.9796236e-14
6.75	2.1468046e-13	1.0004747e-11	9.7582028e-14
6.8	2.2738419e-13	1.0480238e-11	9.7394934e-14
6.85	2.2728581e-13	1.0972119e-11	8.5090362e-14
6.9	2.3524857e-13	1.1475558e-11	7.7432914e-14
6.95	2.4600341e-13	1.1992307e-11	8.0562521e-14
7	2.3898917e-13	1.2514118e-11	7.6855547e-14
7.05	2.3979479e-13	1.3029079e-11	6.9883054e-14
7.1	2.4921281e-13	1.3558515e-11	7.1585961e-14
7.15	2.6223497e-13	1.4103666e-11	6.7151758e-14
7.2	2.8020807e-13	1.464666e-11	6.0831496e-14
7.25	2.9561426e-13	1.5183086e-11	5.3379133e-14
7.3	3.0831177e-13	1.5733058e-11	5.0673024e-14
7.35	3.1444121e-13	1.6272109e-11	4.8375571e-14
7.4	3.2479517e-13	1.6802123e-11	4.5731394e-14
7.45	3.3324172e-13	1.7324851e-11	4.2620615e-14
7.5	3.4101843e-13	1.7841496e-11	4.9997363e-14
7.55	3.558477e-13	1.8335896e-11	5.2951894e-14
7.6	3.7528623e-13	1.8819959e-11	4.8658172e-14
7.65	3.8720007e-13	1.9286358e-11	5.3356933e-14
7.7	4.03007e-13	1.9727968e-11	4.8825848e-14
7.75	4.2336807e-13	2.0124045e-11	4.4085006e-14
7.8	4.3907476e-13	2.0493594e-11	4.0638961e-14
7.85	4.5709364e-13	2.082142e-11	4.1953098e-14
7.9	4.7681764e-13	2.1102682e-11	3.9146214e-14
7.95	4.987412e-13	2.1333499e-11	3.3265086e-14
8	5.1801274e-13	2.1504975e-11	2.7361047e-14
8.05	5.4826852e-13	2.1614074e-11	2.767429e-14
8.1	5.8213988e-13	2.1643722e-11	3.0204845e-14
8.15	6.1703138e-13	2.1598728e-11	2.7170416e-14
8.2	6.4998315e-13	2.1456338e-11	2.4775625e-14
8.25	6.8268085e-13	2.1217348e-11	2.542573e-14
8.3	7.255597e-13	2.0867397e-11	2.8972364e-14
8.35	7.6582636e-13	2.0406381e-11	2.8918456e-14
8.4	8.1026771e-13	1.9822289e-11	2.5838133e-14
8.45	8.602816e-13	1.9093721e-11	2.9212612e-14
8.5	9.1150608e-13	1.821251e-11	1.9959987e-14
8.55	9.6620313e-13	1.7170199e-11	2.1394085e-14
8.6	1.020615e-12	1.5954633e-11	2.0887004e-14
8.65	1.0788758e-12	1.4551351e-11	1.9646541e-14
8.7	1.1470957e-12	1.2947427e-11	1.8810894e-14
8.75	1.2168588e-12	1.1124631e-11	1.636296e-14
8.8	1.2886464e-12	9.0610413e-12	1.6852081e-14
8.85	1.3701638e-12	6.7500324e-12	1.2554088e-14
8.9	1.4470718e-12	4.1744603e-12	1.3256685e-14
8.95	1.5335064e-12	1.3144095e-12	1.4801521e-14
9	1.6280855e-12	1.8436349e-12	1.4777615e-14
9.05	1.7276567e-12	5.3221351e-12	1.4084158e-14
9.1	1.8338655e-12	9.1431718e-12	1.2746673e-14
9.15	1.950402e-12	1.3327175e-11	1.4222192e-14
9.2	2.0688293e-12	1.788965e-11	1.8245353e-14
9.25	2.1938832e-12	2.2850584e-11	1.4036769e-14
9.3	2.3258197e-12	2.8238134e-11	1.9700987e-14
9.35	2.4683124e-12	3.4075078e-11	1.962563e-14
9.4	2.6185554e-12	4.0377915e-11	2.0014828e-14
9.45	2.7778322e-12	4.7178549e-11	1.8265198e-14
9.5	2.9467698e-12	5.4503878e-11	1.6405225e-14
9.55	3.1301394e-12	6.2371775e-11	1.4587173e-14
9.6	3.318669e-12	7.0813094e-11	1.8257097e-14
9.65	3.5222788e-12	7.9852206e-11	1.4274981e-14
9.7	3.737935e-12	8.9519609e-11	1.2395404e-14
9.75	3.9650179e-12	9.9835948e-11	1.2267207e-14
9.8	4.2083033e-12	1.1083512e-10	1.4683739e-14
9.85	4.4616175e-12	1.225459e-10	1.5235473e-14
9.9	4.7355068e-12	1.3498928e-10	1.577718e-14
9.95	5.0170872e-12	1.4819971e-10	1.7816847e-14
10	5.3186808e-12	1.6220456e-10	1.8189557e-14
10.05	5.63709e-12	1.770345e-10	1.7883998e-14
10.1	5.9704425e-12	1.9272382e-10	1.5853326e-14
10.15	6.32341e-12	2.0929481e-10	1.8216997e-14
10.2	6.6968399e-12	2.2678019e-10	1.8053602e-14
10.25	7.0892238e-12	2.4520582e-10	1.7894222e-14
10.3	7.5072127e-12	2.6459907e-10	1.9409776e-14
10.35	7.9438565e-12	2.8498517e-10	1.3636319e-14
10.4	8.4069821e-12	3.0640428e-10	1.5922554e-14
10.45	8.8981496e-12	3.2887286e-10	1.9800958e-14
10.5	9.410675e-12	3.5241759e-10	2.03853e-14
10.55	9.9548698e-12	3.7706855e-10	2.1701333e-14
10.6	1.0528373e-11	4.0284698e-10	1.957265e-14
10.65	1.113498e-11	4.2977601e-10	2.2697696e-14
10.7	1.1771152e-11	4.5787924e-10	2.360807e-14
10.75	1.2440766e-11	4.8717308e-10	2.6060219e-14
10.8	1.3144983e-11	5.1768143e-10	2.503648e-14
10.85	1.3884354e-11	5.4941912e-10	2.5678392e-14
10.9	1.4663522e-11	5.823987e-10	2.572794e-14
10.95	1.5482486e-11	6.166389e-10	2.2294835e-14
11	1.6340217e-11	6.5214378e-10	2.2370433e-14
11.05	1.724799e-11	6.8892737e-10	2.1988301e-14
11.1	1.8198472e-11	7.2699031e-10	2.0588952e-14
11.15	1.9192682e-11	7.6633751e-10	2.0113496e-14
11.2	2.0239148e-11	8.0696755e-10	2.1104898e-14
11.25	2.1338167e-11	8.4886922e-10	1.9630944e-14
11.3	2.2489269e-11	8.9203797e-10	2.0615274e-14
11.35	2.3702701e-11	9.3646452e-10	1.9826232e-14
11.4	2.4969648e-11	9.8213043e-10	2.0142816e-14
11.45	2.6298723e-11	1.029014e-09	2.0892038e-14
11.5	2.7694675e-11	1.0770868e-09	2.2498935e-14
11.55	2.9160445e-11	1.1263227e-09	2.4518492e-14
11.6	3.0689091e-11	1.1766805e-09	2.6516209e-14
11.65	3.2295542e-11	1.2281215e-09	2.742965e-14
11.7	3.3977713e-11	1.2806014e-09	2.7911593e-14
11.75	3.5741368e-11	1.3340606e-09	2.7338389e-14
11.8	3.7588831e-11	1.3884406e-09	2.8655444e-14
11.85	3.9521983e-11	1.4436707e-09	2.8295674e-14
11.9	4.1548491e-11	1.4996831e-09	3.0217987e-14
11.95	4.3662713e-11	1.5563933e-09	3.0268992e-14
12	4.5879024e-11	1.6137096e-09	3.1345548e-14
12.05	4.81934e-11	1.671533e-09	3.2005396e-14
12.1	5.062079e-11	1.7297619e-09	3.1037653e-14
12.15	5.315146e-11	1.788284e-09	3.0888514e-14
12.2	5.5801013e-11	1.8469719e-09	3.2952721e-14
12.25	5.8567589e-11	1.9056835e-09	3.419941e-14
12.3	6.1458161e-11	1.9642869e-09	3.5635537e-14
12.35	6.4479214e-11	2.0226227e-09	3.9042398e-14
12.4	6.7634786e-11	2.0805254e-09	4.08425e-14
12.45	7.0927507e-11	2.1378255e-09	4.4004081e-14
12.5	7.4361762e-11	2.1943365e-09	4.6749459e-14
12.55	7.7952809e-11	2.2498565e-09	4.7331364e-14
12.6	8.169901e-11	2.3041793e-09	4.5001259e-14
12.65	8.5610387e-11	2.3570831e-09	4.5590256e-14
12.7	8.9684532e-11	2.408331e-09	4.4829952e-14
12.75	9.3934258e-11	2.4576814e-09	4.5036133e-14
12.8	9.836287e-11	2.5048708e-09	4.8679086e-14
12.85	1.0298394e-10	2.549627e-09	4.7922503e-14
12.9	1.0780253e-10	2.5916575e-09	4.887904e-14
12.95	1.1282145e-10	2.6306705e-09	4.7943264e-14
13	1.1805118e-10	2.6663394e-09	4.7768875e-14
13.05	1.2350046e-10	2.6983411e-09	4.8722344e-14
13.1	1.291714e-10	2.726329e-09	4.7990715e-14
13.15	1.3508344e-10	2.7499389e-09	5.1918595e-14
13.2	1.4124488e-10	2.7687972e-09	5.3967381e-14
13.25	1.4765138e-10	2.7825124e-09	5.267778e-14
13.3	1.5431956e-10	2.7906767e-09	4.8635688e-14
13.35	1.6126367e-10	2.7928644e-09	5.2518176e-14
13.4	1.6849068e-10	2.7886379e-09	5.4181541e-14
13.45	1.7600282e-10	2.7775452e-09	5.2734737e-14
13.5	1.8381872e-10	2.7591089e-09	5.0571514e-14
13.55	1.9194832e-10	2.7328382e-09	5.1869493e-14
13.6	2.0039771e-10	2.6982302e-09	5.2981065e-14
13.65	2.0918742e-10	2.6547552e-09	5.0302124e-14
13.7	2.1832359e-10	2.6018785e-09	4.9618304e-14
13.75	2.2781973e-10	2.5390363e-09	5.12709e-14
13.8	2.3768373e-10	2.46566e-09	5.2558792e-14
13.85	2.4793611e-10	2.381152e-09	5.3128581e-14
13.9	2.585866e-10	2.284909e-09	5.1741538e-14
13.95	2.6964473e-10	2.176305e-09	5.4619996e-14
14	2.8112708e-10	2.0546951e-09	5.359424e-14
14.05	2.9305296e-10	1.9194189e-09	5.5045812e-14
14.1	3.0544001e-10	1.7698046e-09	5.455631e-14
14.15	3.1829383e-10	1.6051565e-09	5.5475742e-14
14.2	3.3163441e-10	1.4247628e-09	5.2890127e-14
14.25	3.454773e-10	1.2279086e-09	5.7831697e-14
14.3	3.5984146e-10	1.0138448e-09	5.4036636e-14
14.35	3.7473953e-10	7.8181673e-10	5.2174066e-14
14.4	3.901968e-10	5.3104734e-10	5.4312839e-14
14.45	4.0622664e-10	2.6075906e-10	5.5578347e-14
14.5	4.2285211e-10	2.9850315e-11	5.252113e-14
14.55	4.4008721e-10	3.4159484e-10	5.2926842e-14
14.6	4.5795538e-10	6.7530705e-10	5.2300439e-14
14.65	4.7647775e-10	1.0318211e-09	5.3566997e-14
14.7	4.9567798e-10	1.4119919e-09	5.3630839e-14
14.75	5.1557245e-10	1.8166866e-09	5.7116379e-14
14.8	5.3618456e-10	2.246776e-09	5.6664677e-14
14.85	5.5753762e-10	2.7031518e-09	5.5705518e-14
14.9	5.7965491e-10	3.186704e-09	5.6792221e-14
14.95	6.0256763e-10	3.6983412e-09	5.4142786e-14
15	6.2629555e-10	4.2389728e-09	5.5570809e-14
15.05	6.5086739e-10	4.8095185e-09	5.6149921e-14
15.1	6.7630725e-10	5.4109039e-09	5.67288e-14
15.15	7.026434e-10	6.0440596e-09	5.7981694e-14
15.2	7.2990629e-10	6.7099229e-09	5.6876387e-14
15.25	7.5812157e-10	7.409432e-09	5.745645e-14
15.3	7.8732161e-10	8.1435254e-09	5.6694528e-14
15.35	8.175394e-10	8.9131458e-09	5.6941557e-14
15.4	8.4879768e-10	9.7192332e-09	5.9196183e-14
15.45	8.811379e-10	1.0562726e-08	5.9442129e-14
15.5	9.1459243e-10	1.1444563e-08	5.8355267e-14
15.55	9.4919197e-10	1.2365676e-08	5.7273234e-14
15.6	9.8497169e-10	1.3326994e-08	5.7193463e-14
15.65	1.0219696e-09	1.4329437e-08	5.5953317e-14
15.7	1.0602264e-09	1.5373916e-08	5.6542037e-14
15.75	1.099774e-09	1.6461335e-08	5.5971625e-14
15.8	1.1406563e-09	1.7592585e-08	5.4908088e-14
15.85	1.1829109e-09	1.8768542e-08	5.3683566e-14
15.9	1.2265804e-09	1.9990073e-08	5.2958466e-14
15.95	1.2717081e-09	2.1258022e-08	5.2236548e-14
16	1.3183381e-09	2.2573222e-08	5.1023951e-14
16.05	1.3665136e-09	2.3936478e-08	5.1459569e-14
16.1	1.416283e-09	2.534858e-08	5.2059809e-14
16.15	1.4676929e-09	2.681029e-08	5.2167967e-14
16.2	1.5207912e-09	2.8322356e-08	5.227726e-14
16.25	1.5756313e-09	2.9885482e-08	5.1732837e-14
16.3	1.6322608e-09	3.1500351e-08	5.282633e-14
16.35	1.6907338e-09	3.3167613e-08	5.228512e-14
16.4	1.751103e-09	3.4887885e-08	5.3541876e-14
16.45	1.8134285e-09	3.6661755e-08	5.3819118e-14
16.5	1.8777596e-09	3.8489762e-08	5.1978937e-14
16.55	1.9441636e-09	4.0372411e-08	5.2096895e-14
16.6	2.012696e-09	4.2310167e-08	5.3191928e-14
16.65	2.0834207e-09	4.4303445e-08	5.2823639e-14
16.7	2.1563988e-09	4.6352618e-08	5.2619621e-14
16.75	2.231697e-09	4.8458007e-08	5.2417178e-14
16.8	2.3093817e-09	5.0619889e-08	5.3513582e-14
16.85	2.3895193e-09	5.2838475e-08	5.2827142e-14
16.9	2.4721821e-09	5.5113933e-08	5.2628705e-14
16.95	2.5574448e-09	5.744636e-08	5.3564543e-14
17	2.6453763e-09	5.9835802e-08	5.4176941e-14
17.05	2.7360545e-09	6.228224e-08	5.4143315e-14
17.1	2.8295552e-09	6.4785582e-08	5.5080106e-14
17.15	2.92596e-09	6.7345676e-08	5.6178469e-14
17.2	3.0253514e-09	6.9962294e-08	5.6631473e-14
17.25	3.127813e-09	7.2635135e-08	5.6117693e-14
17.3	3.2334301e-09	7.5363825e-08	5.818449e-14
17.35	3.3422906e-09	7.8147908e-08	5.7834038e-14
17.4	3.4544864e-09	8.0986849e-08	5.716312e-14
17.45	3.5701088e-09	8.3880026e-08	5.8103552e-14
17.5	3.6892507e-09	8.682673e-08	5.6148495e-14
17.55	3.8120123e-09	8.9826166e-08	5.676934e-14
17.6	3.9384922e-09	9.2877445e-08	5.7551648e-14
17.65	4.0687941e-09	9.5979583e-08	5.7048963e-14
17.7	4.2030201e-09	9.91315e-08	5.7190391e-14
17.75	4.3412795e-09	1.0233201e-07	5.70117e-14
17.8	4.4836839e-09	1.0557984e-07	5.6673724e-14
17.85	4.6303443e-09	1.0887359e-07	5.6979098e-14
17.9	4.7813749e-09	1.1221176e-07	5.8408688e-14
17.95	4.9368964e-09	1.1559275e-07	5.8074049e-14
18	5.0970257e-09	1.1901484e-07	5.9825779e-14
18.05	5.2618899e-09	1.2247617e-07	6.125723e-14
18.1	5.4316182e-09	1.259748e-07	6.2048002e-14
18.15	5.6063343e-09	1.2950865e-07	6.2358779e-14
18.2	5.7861749e-09	1.3307551e-07	6.2510363e-14
18.25	5.9712758e-09	1.3667305e-07	6.3304137e-14
18.3	6.161777e-09	1.4029881e-07	6.2977183e-14
18.35	6.357821e-09	1.4395019e-07	6.2651454e-14
18.4	6.559556e-09	1.4762447e-07	6.3608709e-14
18.45	6.7671301e-09	1.5131878e-07	6.392615e-14
18.5	6.980697e-09	1.5503011e-07	6.3123239e-14
18.55	7.2004118e-09	1.5875532e-07	6.3763374e-14
18.6	7.4264364e-09	1.6249111e-07	6.3443371e-14
18.65	7.6589346e-09	1.6623404e-07	6.3765331e-14
18.7	7.8980739e-09	1.6998052e-07	6.3767979e-14
18.75	8.1440243e-09	1.737268e-07	6.4412649e-14
18.8	8.3969659e-09	1.7746899e-07	6.3776567e-14
18.85	8.6570732e-09	1.8120302e-07	6.3301715e-14
18.9	8.9245329e-09	1.8492469e-07	6.3468931e-14
18.95	9.1995323e-09	1.8862961e-07	6.3156357e-14
19	9.4822641e-09	1.9231324e-07	6.3486014e-14
19.05	9.7729251e-09	1.9597088e-07	6.349612e-14
19.1	1.0071714e-08	1.9959764e-07	6.3988374e-14
19.15	1.0378837e-08	2.0318848e-07	6.3038212e-14
19.2	1.0694504e-08	2.0673818e-07	6.3532596e-14
19.25	1.1018928e-08	2.1024135e-07	6.370725e-14
19.3	1.1352331e-08	2.1369241e-07	6.3240939e-14
19.35	1.1694935e-08	2.1708561e-07	6.3899231e-14
19.4	1.204697e-08	2.2041503e-07	6.4077065e-14
19.45	1.2408668e-08	2.2367455e-07	6.5219808e-14
19.5	1.2780267e-08	2.2685788e-07	6.4435942e-14
19.55	1.3162014e-08	2.2995853e-07	6.525994e-14
19.6	1.3554155e-08	2.3296983e-07	6.4959888e-14
19.65	1.3956946e-08	2.3588494e-07	6.5786512e-14
19.7	1.4370646e-08	2.3869681e-07	6.6775572e-14
19.75	1.4795519e-08	2.4139819e-07	6.6800522e-14
19.8	1.5231839e-08	2.4398166e-07	6.7953629e-14
19.85	1.5679878e-08	2.464396e-07	6.8303138e-14
19.9	1.6139921e-08	2.4876419e-07	6.8492721e-14
19.95	1.6612254e-08	2.5094741e-07	6.8360948e-14
20	1.7097171e-08	2.5298105e-07	6.8713889e-14
20.05	1.7594975e-08	2.5485672e-07	6.8422576e-14
20.1	1.8105967e-08	2.5656579e-07	6.8616253e-14
20.15	1.8630461e-08	2.5809946e-07	6.8972547e-14
20.2	1.9168775e-08	2.5944874e-07	6.9330089e-14
20.25	1.9721234e-08	2.6060442e-07	6.9365504e-14
20.3	2.028817e-08	2.6155708e-07	6.9078288e-14
20.35	2.0869919e-08	2.6229714e-07	6.9277226e-14
20.4	2.1466824e-08	2.6281477e-07	7.0125052e-14
20.45	2.2079238e-08	2.6309998e-07	7.0002429e-14
20.5	2.2707519e-08	2.6314256e-07	6.9880521e-14
20.55	2.3352029e-08	2.629321e-07	6.911039e-14
20.6	2.4013143e-08	2.6245798e-07	6.8989483e-14
20.65	2.4691235e-08	2.6170941e-07	6.968138e-14
20.7	2.5386695e-08	2.6067538e-07	6.9562301e-14
20.75	2.6099915e-08	2.5934468e-07	6.9443873e-14
20.8	2.6831295e-08	2.577059e-07	6.9814295e-14
20.85	2.7581243e-08	2.5574744e-07	6.9860299e-14
20.9	2.8350175e-08	2.5345752e-07	6.990714e-14
20.95	2.9138513e-08	2.5082413e-07	7.0280942e-14
21	2.9946686e-08	2.478351e-07	7.0492844e-14
21.05	3.0775134e-08	2.4447804e-07	7.0705797e-14
21.1	3.1624306e-08	2.4074038e-07	6.9939344e-14
21.15	3.2494653e-08	2.3660938e-07	6.9172516e-14
21.2	3.3386638e-08	2.3207209e-07	6.8568928e-14
21.25	3.4300732e-08	2.2711537e-07	6.8456456e-14
21.3	3.5237414e-08	2.2172593e-07	6.9163982e-14
21.35	3.619717e-08	2.1589026e-07	6.9873276e-14
21.4	3.7180496e-08	2.095947e-07	6.9599456e-14
21.45	3.8187898e-08	2.028254e-07	6.9818716e-14
21.5	3.9219884e-08	1.9556835e-07	7.1025456e-14
21.55	4.0276978e-08	1.8780935e-07	7.0918457e-14
21.6	4.1359709e-08	1.7953406e-07	7.0317903e-14
21.65	4.2468616e-08	1.7072795e-07	7.1200342e-14
21.7	4.3604247e-08	1.6137634e-07	7.0600311e-14
21.75	4.4767155e-08	1.514644e-07	6.8514047e-14
21.8	4.5957908e-08	1.4097715e-07	6.8407648e-14
21.85	4.7177079e-08	1.2989944e-07	6.9128552e-14
21.9	4.8425253e-08	1.1821599e-07	7.1009973e-14
21.95	4.9703021e-08	1.0591139e-07	7.0410241e-14
22	5.1010987e-08	9.2970065e-08	7.0473299e-14
22.05	5.234976e-08	7.9376331e-08	7.1532858e-14
22.1	5.371996e-08	6.5114375e-08	7.0435341e-14
22.15	5.512222e-08	5.016825e-08	7.3493219e-14
22.2	5.6557178e-08	3.4521901e-08	7.339518e-14
22.25	5.8025477e-08	1.8159163e-08	7.3963857e-14
22.3	5.9527784e-08	1.0637569e-09	7.3533701e-14
22.35	6.1064764e-08	1.6780692e-08	7.5773705e-14
22.4	6.2637093e-08	3.5390655e-08	7.7684429e-14
22.45	6.424546e-08	5.4782689e-08	7.742547e-14
22.5	6.5890563e-08	7.4973431e-08	7.6329596e-14
22.55	6.7573105e-08	9.5979604e-08	7.606986e-14
22.6	6.9293806e-08	1.1781799e-07	7.6145561e-14
22.65	7.1053388e-08	1.4050545e-07	7.8908147e-14
22.7	7.2852592e-08	1.6405888e-07	7.7811441e-14
22.75	7.4692163e-08	1.8849523e-07	7.9404685e-14
22.8	7.6572854e-08	2.1383151e-07	8.0159662e-14
22.85	7.8495435e-08	2.4008473e-07	7.7882301e-14
22.9	8.0460676e-08	2.6727197e-07	7.8806961e-14
22.95	8.2469365e-08	2.9541028e-07	7.939615e-14
23	8.4522298e-08	3.2451676e-07	7.778865e-14
23.05	8.662028e-08	3.5460849e-07	7.8548171e-14
23.1	8.8764121e-08	3.8570254e-07	7.9309731e-14
23.15	9.095465e-08	4.1781599e-07	7.7867927e-14
23.2	9.3192702e-08	4.5096587e-07	7.812172e-14
23.25	9.5479119e-08	4.8516919e-07	7.8546466e-14
23.3	9.7814754e-08	5.2044291e-07	7.897252e-14
23.35	1.0020048e-07	5.5680395e-07	7.9229494e-14
23.4	1.0263715e-07	5.9426915e-07	7.7781661e-14
23.45	1.0512566e-07	6.3285529e-07	7.8038602e-14
23.5	1.076669e-07	6.7257908e-07	8.034789e-14
23.55	1.1026178e-07	7.1345712e-07	8.0437799e-14
23.6	1.1291119e-07	7.5550592e-07	8.052824e-14
23.65	1.1561607e-07	7.9874186e-07	8.0790733e-14
23.7	1.1837735e-07	8.4318123e-07	8.1225854e-14
23.75	1.2119595e-07	8.8884016e-07	8.0114981e-14
23.8	1.2407283e-07	9.3573465e-07	8.1583614e-14
23.85	1.2700895e-07	9.8388053e-07	8.2022007e-14
23.9	1.3000527e-07	1.0332935e-06	8.2806708e-14
23.95	1.3306276e-07	1.083989e-06	8.2039063e-14
24	1.3618242e-07	1.1359824e-06	8.4382348e-14
24.05	1.3936523e-07	1.1892887e-06	8.3442128e-14
24.1	1.4261219e-07	1.2439229e-06	8.5446367e-14
24.15	1.4592431e-07	1.2998996e-06	8.5546784e-14
24.2	1.493026e-07	1.3572333e-06	8.4431561e-14
24.25	1.527481e-07	1.4159381e-06	8.5748964e-14
24.3	1.5626182e-07	1.4760279e-06	8.6895545e-14
24.35	1.5984482e-07	1.5375164e-06	8.7173303e-14
24.4	1.6349815e-07	1.6004169e-06	8.6404568e-14
24.45	1.6722285e-07	1.6647426e-06	8.7556555e-14
24.5	1.7101999e-07	1.7305061e-06	8.9411348e-14
24.55	1.7489065e-07	1.7977198e-06	8.969409e-14
24.6	1.7883588e-07	1.8663958e-06	9.15562e-14
24.65	1.8285678e-07	1.9365459e-06	9.0964433e-14
24.7	1.8695445e-07	2.0081814e-06	9.0722982e-14
24.75	1.9112997e-07	2.0813133e-06	8.9072777e-14
24.8	1.9538445e-07	2.1559522e-06	8.8828623e-14
24.85	1.9971899e-07	2.2321082e-06	8.9642719e-14
24.9	2.0413471e-07	2.3097912e-06	8.7985379e-14
24.95	2.0863273e-07	2.3890105e-06	8.7385398e-14
25	2.1321417e-07	2.4697749e-06	8.8909308e-14
25.05	2.1788016e-07	2.552093e-06	8.5471815e-14
25.1	2.2263183e-07	2.6359726e-06	8.6109435e-14
25.15	2.2747033e-07	2.7214213e-06	8.6926392e-14
25.2	2.3239679e-07	2.808446e-06	8.5787549e-14
25.25	2.3741237e-07	2.8970532e-06	8.6071496e-14
25.3	2.4251821e-07	2.9872489e-06	8.6177695e-14
25.35	2.4771547e-07	3.0790384e-06	8.5748193e-14
25.4	2.530053e-07	3.1724266e-06	8.2813501e-14
25.45	2.5838887e-07	3.2674178e-06	8.5244015e-14
25.5	2.6386733e-07	3.3640157e-06	8.6783949e-14
25.55	2.6944186e-07	3.4622235e-06	8.7250452e-14
25.6	2.7511361e-07	3.5620436e-06	8.645977e-14
25.65	2.8088377e-07	3.6634779e-06	8.5847001e-14
25.7	2.8675349e-07	3.7665278e-06	8.6133582e-14
25.75	2.9272395e-07	3.8711938e-06	8.8044526e-14
25.8	2.9879633e-07	3.9774759e-06	8.8876221e-14
25.85	3.049718e-07	4.0853734e-06	8.8805503e-14
25.9	3.1125152e-07	4.194885e-06	8.6380276e-14
25.95	3.1763668e-07	4.3060086e-06	8.6305972e-14
26	3.2412845e-07	4.4187413e-06	8.6594395e-14
26.05	3.30728e-07	4.5330798e-06	8.6156296e-14
26.1	3.374365e-07	4.6490199e-06	8.699085e-14
26.15	3.4425512e-07	4.7665565e-06	8.56407e-14
26.2	3.5118504e-07	4.885684e-06	8.6841159e-14
26.25	3.5822741e-07	5.0063959e-06	8.694838e-14
26.3	3.6538342e-07	5.128685e-06	8.7238531e-14
26.35	3.7265421e-07	5.2525434e-06	8.881097e-14
26.4	3.8004095e-07	5.3779621e-06	8.653688e-14
26.45	3.875448e-07	5.5049317e-06	8.7010435e-14
26.5	3.9516691e-07	5.6334417e-06	8.7668685e-14
26.55	4.0290843e-07	5.7634809e-06	8.980042e-14
26.6	4.1077051e-07	5.8950372e-06	8.7146789e-14
26.65	4.1875429e-07	6.0280978e-06	8.7622329e-14
26.7	4.2686091e-07	6.162649e-06	8.8652817e-14
26.75	4.3509151e-07	6.2986761e-06	8.7836329e-14
26.8	4.434472e-07	6.4361638e-06	8.8313545e-14
26.85	4.5192912e-07	6.5750957e-06	8.8606233e-14
26.9	4.6053839e-07	6.7154547e-06	8.7971334e-14
26.95	4.692761e-07	6.8572227e-06	8.752038e-14
27	4.7814338e-07	7.0003808e-06	8.7254038e-14
27.05	4.8714132e-07	7.1449091e-06	8.735924e-14
27.1	4.9627101e-07	7.290787e-06	8.8210307e-14
27.15	5.0553354e-07	7.4379928e-06	8.9436487e-14
27.2	5.1492999e-07	7.586504e-06	8.991748e-14
27.25	5.2446142e-07	7.7362971e-06	9.1335051e-14
27.3	5.3412891e-07	7.8873478e-06	9.4629462e-14
27.35	5.4393351e-07	8.0396309e-06	9.5867618e-14
27.4	5.5387627e-07	8.1931202e-06	9.391517e-14
27.45	5.6395824e-07	8.3477885e-06	9.3462089e-14
27.5	5.7418043e-07	8.503608e-06	9.1313038e-14
27.55	5.8454389e-07	8.6605495e-06	9.0854957e-14
27.6	5.9504962e-07	8.8185834e-06	9.0772804e-14
27.65	6.0569863e-07	8.9776788e-06	9.1067898e-14
27.7	6.1649193e-07	9.137804e-06	9.2119873e-14
27.75	6.2743049e-07	9.2989264e-06	9.3173848e-14
27.8	6.385153e-07	9.4610125e-06	9.3661019e-14
27.85	6.4974734e-07	9.6240279e-06	9.5287747e-14
27.9	6.6112756e-07	9.787937e-06	9.6917749e-14
27.95	6.7265692e-07	9.9527038e-06	9.7028984e-14
28	6.8433636e-07	1.0118291e-05	9.7520917e-14
28.05	6.9616681e-07	1.028466e-05	9.9538971e-14
28.1	7.0814921e-07	1.0451773e-05	1.0117929e-13
28.15	7.2028447e-07	1.061959e-05	1.0167608e-13
28.2	7.325735e-07	1.0788069e-05	1.0332148e-13
28.25	7.4501719e-07	1.0957169e-05	1.0477847e-13
28.3	7.5761643e-07	1.1126847e-05	1.0489582e-13
28.35	7.703721e-07	1.1297061e-05	1.0712465e-13
28.4	7.8328507e-07	1.1467766e-05	1.0685935e-13
28.45	7.963562e-07	1.1638916e-05	1.0640047e-13
28.5	8.0958635e-07	1.1810466e-05	1.0748095e-13
28.55	8.2297636e-07	1.198237e-05	1.0933453e-13
28.6	8.3652707e-07	1.2154579e-05	1.1099854e-13
28.65	8.5023929e-07	1.2327045e-05	1.1208582e-13
28.7	8.6411386e-07	1.2499719e-05	1.1433562e-13
28.75	8.7815158e-07	1.2672551e-05	1.1639599e-13
28.8	8.9235325e-07	1.284549e-05	1.1690913e-13
28.85	9.0671968e-07	1.3018484e-05	1.1606411e-13
28.9	9.2125164e-07	1.3191482e-05	1.1774246e-13
28.95	9.3594993e-07	1.336443e-05	1.1922924e-13
29	9.5081531e-07	1.3537275e-05	1.1955027e-13
29.05	9.6584857e-07	1.3709962e-05	1.2045604e-13
29.1	9.8105045e-07	1.3882435e-05	1.2253376e-13
29.15	9.9642172e-07	1.405464e-05	1.2344322e-13
29.2	1.0119631e-06	1.4226519e-05	1.2474495e-13
29.25	1.0276754e-06	1.4398016e-05	1.254615e-13
29.3	1.0435594e-06	1.4569072e-05	1.2676663e-13
29.35	1.0596157e-06	1.473963e-05	1.2748536e-13
29.4	1.0758451e-06	1.4909629e-05	1.2879386e-13
29.45	1.0922484e-06	1.5079012e-05	1.3167657e-13
29.5	1.1088263e-06	1.5247717e-05	1.3377751e-13
29.55	1.1255795e-06	1.5415684e-05	1.3410959e-13
29.6	1.1425087e-06	1.5582851e-05	1.3582152e-13
29.65	1.1596147e-06	1.5749158e-05	1.3714149e-13
29.7	1.1768982e-06	1.5914541e-05	1.378708e-13
29.75	1.19436e-06	1.6078939e-05	1.3998485e-13
29.8	1.2120007e-06	1.6242288e-05	1.4091485e-13
29.85	1.2298211e-06	1.6404524e-05	1.4204406e-13
29.9	1.247822e-06	1.6565584e-05	1.4436455e-13
29.95	1.2660041e-06	1.6725404e-05	1.4569635e-13
30	1.2843681e-06	1.6883919e-05	1.466326e-13
30.05	1.3029148e-06	1.7041063e-05	1.4796768e-13
30.1	1.3216449e-06	1.7196772e-05	1.4930459e-13
30.15	1.3405592e-06	1.7350981e-05	1.5104183e-13
30.2	1.3596586e-06	1.7503622e-05	1.5238273e-13
30.25	1.3789437e-06	1.7654631e-05	1.5412473e-13
30.3	1.3984153e-06	1.7803941e-05	1.560691e-13
30.35	1.4180743e-06	1.7951486e-05	1.5781637e-13
30.4	1.4379215e-06	1.8097198e-05	1.5856513e-13
30.45	1.4579577e-06	1.8241012e-05	1.6051691e-13
30.5	1.4781837e-06	1.838286e-05	1.6207042e-13
30.55	1.4986004e-06	1.8522675e-05	1.6422837e-13
30.6	1.5192087e-06	1.8660391e-05	1.6679148e-13
30.65	1.5400094e-06	1.879594e-05	1.6935856e-13
30.7	1.5610035e-06	1.8929254e-05	1.7152696e-13
30.75	1.5821918e-06	1.9060268e-05	1.741016e-13
30.8	1.6035754e-06	1.9188913e-05	1.762768e-13
30.85	1.6251551e-06	1.9315123e-05	1.7825334e-13
30.9	1.6469319e-06	1.9438831e-05	1.8104093e-13
30.95	1.6689069e-06	1.955997e-05	1.8383281e-13
31	1.6910811e-06	1.9678473e-05	1.8622414e-13
31.05	1.7134556e-06	1.9794273e-05	1.8821382e-13
31.1	1.7360313e-06	1.9907305e-05	1.9142301e-13
31.15	1.7588095e-06	2.0017501e-05	1.9382535e-13
31.2	1.7817913e-06	2.0124797e-05	1.9623123e-13
31.25	1.8049778e-06	2.0229126e-05	1.9945393e-13
31.3	1.8283702e-06	2.0330423e-05	2.0166414e-13
31.35	1.8519698e-06	2.0428623e-05	2.0489591e-13
31.4	1.8757778e-06	2.052366e-05	2.0792881e-13
31.45	1.8997956e-06	2.0615471e-05	2.1015021e-13
31.5	1.9240244e-06	2.0703992e-05	2.1298745e-13
31.55	1.9484656e-06	2.0789158e-05	2.1603336e-13
31.6	1.9731208e-06	2.0870906e-05	2.1990215e-13
31.65	1.9979912e-06	2.0949175e-05	2.2213911e-13
31.7	2.0230785e-06	2.1023901e-05	2.2601863e-13
31.75	2.0483841e-06	2.1095022e-05	2.2887879e-13
31.8	2.0739096e-06	2.1162478e-05	2.3256433e-13
31.85	2.0996567e-06	2.1226208e-05	2.3646108e-13
31.9	2.1256271e-06	2.1286151e-05	2.3995271e-13
31.95	2.1518224e-06	2.1342248e-05	2.4386135e-13
32	2.1782445e-06	2.139444e-05	2.4674633e-13
32.05	2.2048951e-06	2.1442669e-05	2.5066644e-13
32.1	2.2317762e-06	2.1486877e-05	2.5356117e-13
32.15	2.2588897e-06	2.1527008e-05	2.579058e-13
32.2	2.2862376e-06	2.1563004e-05	2.6163739e-13
32.25	2.313822e-06	2.1594811e-05	2.6558176e-13
32.3	2.3416449e-06	2.1622373e-05	2.7015347e-13
32.35	2.3697085e-06	2.1645638e-05	2.7493978e-13
32.4	2.3980151e-06	2.1664551e-05	2.7931914e-13
32.45	2.4265669e-06	2.167906e-05	2.8370563e-13
32.5	2.4553664e-06	2.1689114e-05	2.8872242e-13
32.55	2.4844159e-06	2.1694663e-05	2.9312381e-13
32.6	2.5137179e-06	2.1695656e-05	2.9794859e-13
32.65	2.5432751e-06	2.1692045e-05	3.0090722e-13
32.7	2.57309e-06	2.1683782e-05	3.0595492e-13
32.75	2.6031654e-06	2.1670819e-05	3.1142829e-13
32.8	2.633504e-06	2.1653112e-05	3.1670213e-13
32.85	2.6641087e-06	2.1630614e-05	3.2261177e-13
32.9	2.6949825e-06	2.1603282e-05	3.2790413e-13
32.95	2.7261283e-06	2.1571072e-05	3.323684e-13
33	2.7575493e-06	2.1533943e-05	3.3851626e-13
33.05	2.7892487e-06	2.1491854e-05	3.4446516e-13
33.1	2.8212297e-06	2.1444765e-05	3.5105398e-13
33.15	2.8534956e-06	2.1392638e-05	3.5849446e-13
33.2	2.8860499e-06	2.1335433e-05	3.6489711e-13
33.25	2.9188962e-06	2.1273116e-05	3.7025933e-13
33.3	2.9520381e-06	2.120565e-05	3.7647353e-13
33.35	2.9854792e-06	2.1133001e-05	3.8290977e-13
33.4	3.0192233e-06	2.1055136e-05	3.8956873e-13
33.45	3.0532745e-06	2.0972023e-05	3.9792879e-13
33.5	3.0876365e-06	2.0883631e-05	4.0588165e-13
33.55	3.1223137e-06	2.0789931e-05	4.1363781e-13
33.6	3.1573101e-06	2.0690895e-05	4.2204351e-13
33.65	3.1926301e-06	2.0586494e-05	4.3004138e-13
33.7	3.228278e-06	2.0476704e-05	4.3805452e-13
33.75	3.2642583e-06	2.03615e-05	4.4629533e-13
33.8	3.3005757e-06	2.0240858e-05	4.5497698e-13
33.85	3.3372349e-06	2.0114757e-05	4.647386e-13
33.9	3.3742408e-06	1.9983174e-05	4.7302978e-13
33.95	3.4115981e-06	1.9846092e-05	4.8389338e-13
34	3.4493122e-06	1.9703492e-05	4.9413895e-13
34.05	3.4873879e-06	1.9555356e-05	5.0504521e-13
34.1	3.5258308e-06	1.940167e-05	5.1511926e-13
34.15	3.5646462e-06	1.9242419e-05	5.2671037e-13
34.2	3.6038395e-06	1.907759e-05	5.3853925e-13
34.25	3.6434165e-06	1.8907172e-05	5.5146345e-13
34.3	3.683383e-06	1.8731155e-05	5.6484323e-13
34.35	3.7237448e-06	1.8549529e-05	5.7889473e-13
34.4	3.7645079e-06	1.8362288e-05	5.9276111e-13
34.45	3.8056786e-06	1.8169425e-05	6.0837692e-13
34.5	3.847263e-06	1.7970936e-05	6.2445648e-13
34.55	3.8892676e-06	1.7766818e-05	6.4057072e-13
34.6	3.931699e-06	1.7557069e-05	6.5779814e-13
34.65	3.9745639e-06	1.7341688e-05	6.7571082e-13
34.7	4.017869e-06	1.7120676e-05	6.9474328e-13
34.75	4.0616213e-06	1.6894036e-05	7.1381815e-13
34.8	4.105828e-06	1.6661772e-05	7.3466773e-13
34.85	4.1504963e-06	1.6423889e-05	7.5578119e-13
34.9	4.1956335e-06	1.6180394e-05	7.7954583e-13
34.95	4.2412472e-06	1.5931295e-05	8.0336494e-13
35	4.2873452e-06	1.5676602e-05	8.2941288e-13
35.05	4.3339351e-06	1.5416326e-05	8.5573913e-13
35.1	4.3810251e-06	1.5150479e-05	8.840878e-13
35.15	4.4286233e-06	1.4879076e-05	9.1315793e-13
35.2	4.4767379e-06	1.4602132e-05	9.4404406e-13
35.25	4.5253774e-06	1.4319665e-05	9.7719004e-13
35.3	4.5745504e-06	1.4031692e-05	1.0117293e-12
35.35	4.6242657e-06	1.3738233e-05	1.0483244e-12
35.4	4.6745323e-06	1.3439311e-05	1.0867641e-12
35.45	4.7253592e-06	1.3134949e-05	1.127056e-12
35.5	4.7767556e-06	1.282517e-05	1.1698667e-12
35.55	4.8287312e-06	1.2510001e-05	1.2154264e-12
35.6	4.8812953e-06	1.2189469e-05	1.2635258e-12
35.65	4.9344579e-06	1.1863604e-05	1.3141753e-12
35.7	4.9882288e-06	1.1532436e-05	1.3680481e-12
35.75	5.0426182e-06	1.1195997e-05	1.4251575e-12
35.8	5.0976364e-06	1.0854321e-05	1.4852959e-12
35.85	5.1532939e-06	1.0507444e-05	1.5489195e-12
35.9	5.2096014e-06	1.0155401e-05	1.6149343e-12
35.95	5.2665696e-06	9.7982324e-06	1.6855728e-12
36	5.3242096e-06	9.4359773e-06	1.7608548e-12
36.05	5.3825327e-06	9.0686773e-06	1.8399102e-12
36.1	5.4415503e-06	8.6963758e-06	1.9236483e-12
36.15	5.5012738e-06	8.3191175e-06	2.0116439e-12
36.2	5.5617152e-06	7.9369489e-06	2.1059291e-12
36.25	5.6228864e-06	7.5499182e-06	2.2054132e-12
36.3	5.6847996e-06	7.158075e-06	2.3110175e-12
36.35	5.7474672e-06	6.7614709e-06	2.4236689e-12
36.4	5.8109016e-06	6.360159e-06	2.5431759e-12
36.45	5.8751158e-06	5.954194e-06	2.6694595e-12
36.5	5.9401227e-06	5.5436326e-06	2.8036799e-12
36.55	6.0059354e-06	5.1285331e-06	2.9448608e-12
36.6	6.0725674e-06	4.7089555e-06	3.0947331e-12
36.65	6.1400322e-06	4.2849616e-06	3.2543593e-12
36.7	6.2083436e-06	3.8566153e-06	3.4226556e-12
36.75	6.2775157e-06	3.4239818e-06	3.6020513e-12
36.8	6.3475626e-06	2.9871286e-06	3.7930585e-12
36.85	6.4184988e-06	2.5461249e-06	3.9939168e-12
36.9	6.490339e-06	2.1010419e-06	4.2076446e-12
36.95	6.5630979e-06	1.6519526e-06	4.4337402e-12
37	6.6367906e-06	1.1989321e-06	4.6734154e-12
37.05	6.7114325e-06	7.4205741e-07	4.9280056e-12
37.1	6.7870391e-06	2.8140766e-07	5.1983969e-12
37.15	6.863626e-06	1.8293599e-07	5.485253e-12
37.2	6.9412092e-06	6.5089024e-07	5.7898188e-12
37.25	7.0198049e-06	1.1223697e-06	6.112427e-12
37.3	7.0994294e-06	1.5972866e-06	6.4541068e-12
37.35	7.1800993e-06	2.0755513e-06	6.8161281e-12
37.4	7.2618316e-06	2.5570715e-06	7.2017408e-12
37.45	7.3446431e-06	3.0417528e-06	7.6089961e-12
37.5	7.4285511e-06	3.5294983e-06	8.043841e-12
37.55	7.5135732e-06	4.0202087e-06	8.5036466e-12
37.6	7.599727e-06	4.5137824e-06	8.9913694e-12
37.65	7.6870305e-06	5.0101151e-06	9.5081192e-12
37.7	7.7755017e-06	5.5090999e-06	1.0056891e-11
37.75	7.8651591e-06	6.0106273e-06	1.0639061e-11
37.8	7.9560211e-06	6.5145851e-06	1.1254845e-11
37.85	8.0481066e-06	7.0208584e-06	1.1910706e-11
37.9	8.1414346e-06	7.5293295e-06	1.2605368e-11
37.95	8.2360242e-06	8.0398776e-06	1.3340864e-11
38	8.3318949e-06	8.5523793e-06	1.4122442e-11
38.05	8.4290663e-06	9.0667078e-06	1.4952074e-11
38.1	8.5275581e-06	9.5827335e-06	1.5829729e-11
38.15	8.6273906e-06	1.0100324e-05	1.6761697e-11
38.2	8.7285837e-06	1.0619342e-05	1.7751218e-11
38.25	8.8311581e-06	1.1139649e-05	1.8799291e-11
38.3	8.9351342e-06	1.1661103e-05	1.9910646e-11
38.35	9.040533e-06	1.2183557e-05	2.1089817e-11
38.4	9.1473752e-06	1.2706861e-05	2.2340057e-11
38.45	9.2556823e-06	1.3230863e-05	2.3665619e-11
38.5	9.3654753e-06	1.3755405e-05	2.5069833e-11
38.55	9.476776e-06	1.4280327e-05	2.6561152e-11
38.6	9.5896059e-06	1.4805464e-05	2.8139486e-11
38.65	9.7039869e-06	1.5330648e-05	2.9814494e-11
38.7	9.8199409e-06	1.5855707e-05	3.1588848e-11
38.75	9.9374901e-06	1.6380465e-05	3.3468556e-11
38.8	1.0056657e-05	1.690474e-05	3.5463242e-11
38.85	1.0177463e-05	1.7428349e-05	3.7575992e-11
38.9	1.0299932e-05	1.7951103e-05	3.9816828e-11
38.95	1.0424086e-05	1.8472808e-05	4.2190069e-11
39	1.0549948e-05	1.8993267e-05	4.4706645e-11
39.05	1.0677541e-05	1.9512278e-05	4.7371521e-11
39.1	1.0806887e-05	2.0029634e-05	5.0195933e-11
39.15	1.093801e-05	2.0545125e-05	5.3189243e-11
39.2	1.1070933e-05	2.1058533e-05	5.6359792e-11
39.25	1.1205679e-05	2.1569639e-05	5.9717512e-11
39.3	1.1342271e-05	2.2078218e-05	6.3276338e-11
39.35	1.1480733e-05	2.2584039e-05	6.7044312e-11
39.4	1.1621088e-05	2.3086866e-05	7.1036381e-11
39.45	1.1763359e-05	2.3586461e-05	7.5263228e-11
39.5	1.190757e-05	2.4082577e-05	7.9737555e-11
39.55	1.2053744e-05	2.4574965e-05	8.4477419e-11
39.6	1.2201904e-05	2.506337e-05	8.9496232e-11
39.65	1.2352075e-05	2.5547531e-05	9.4809086e-11
39.7	1.2504278e-05	2.6027182e-05	1.004347e-10
39.75	1.2658539e-05	2.6502053e-05	1.0638996e-10
39.8	1.2814879e-05	2.6971869e-05	1.126932e-10
39.85	1.2973322e-05	2.7436347e-05	1.1936517e-10
39.9	1.3133892e-05	2.7895203e-05	1.2642661e-10
39.95	1.3296611e-05	2.8348143e-05	1.3389911e-10
40	1.3461502e-05	2.8794871e-05	1.4180634e-10
40.05	1.3628588e-05	2.9235085e-05	1.5017276e-10
40.1	1.3797891e-05	2.9668478e-05	1.590244e-10
40.15	1.3969435e-05	3.0094736e-05	1.6838838e-10
40.2	1.4143242e-05	3.0513543e-05	1.7829264e-10
40.25	1.4319334e-05	3.0924574e-05	1.8876809e-10
40.3	1.4497733e-05	3.1327502e-05	1.9984769e-10
40.35	1.4678461e-05	3.1721994e-05	2.1156437e-10
40.4	1.486154e-05	3.2107709e-05	2.239533e-10
40.45	1.5046991e-05	3.2484306e-05	2.3705351e-10
40.5	1.5234836e-05	3.2851435e-05	2.5090339e-10
40.55	1.5425095e-05	3.3208742e-05	2.6554444e-10
40.6	1.561779e-05	3.3555869e-05	2.8101876e-10
40.65	1.5812941e-05	3.3892454e-05	2.9737471e-10
40.7	1.6010567e-05	3.4218126e-05	3.1466108e-10
40.75	1.621069e-05	3.4532515e-05	3.3292703e-10
40.8	1.6413329e-05	3.4835241e-05	3.5222594e-10
40.85	1.6618503e-05	3.5125924e-05	3.7261522e-10
40.9	1.6826231e-05	3.5404177e-05	3.9415273e-10
40.95	1.7036532e-05	3.5669609e-05	4.1690399e-10
41	1.7249424e-05	3.5921826e-05	4.4093429e-10
41.05	1.7464927e-05	3.6160428e-05	4.6631068e-10
41.1	1.7683056e-05	3.6385012e-05	4.9310735e-10
41.15	1.7903829e-05	3.6595172e-05	5.214004e-10
41.2	1.8127265e-05	3.6790497e-05	5.5126979e-10
41.25	1.8353378e-05	3.6970574e-05	5.8280152e-10
41.3	1.8582185e-05	3.7134983e-05	6.1608237e-10
41.35	1.8813702e-05	3.7283306e-05	6.5120735e-10
41.4	1.9047945e-05	3.7415117e-05	6.8827585e-10
41.45	1.9284928e-05	3.7529989e-05	7.273886e-10
41.5	1.9524665e-05	3.7627494e-05	7.6865475e-10
41.55	1.9767172e-05	3.7707197e-05	8.12188e-10
41.6	2.001246e-05	3.7768665e-05	8.5810752e-10
41.65	2.0260545e-05	3.781146e-05	9.065387e-10
41.7	2.0511437e-05	3.7835141e-05	9.5761396e-10
41.75	2.0765151e-05	3.7839269e-05	1.0114711e-09
41.8	2.1021697e-05	3.7823398e-05	1.0682553e-09
41.85	2.1281086e-05	3.7787085e-05	1.1281192e-09
41.9	2.154333e-05	3.7729883e-05	1.1912221e-09
41.95	2.1808439e-05	3.7651344e-05	1.257733e-09
42	2.2076423e-05	3.755102e-05	1.327826e-09
42.05	2.2347291e-05	3.7428461e-05	1.4016864e-09
42.1	2.2621052e-05	3.7283217e-05	1.4795093e-09
42.15	2.2897715e-05	3.7114837e-05	1.5614951e-09
42.2	2.3177287e-05	3.6922871e-05	1.6478561e-09
42.25	2.3459776e-05	3.6706868e-05	1.7388182e-09
42.3	2.3745188e-05	3.6466377e-05	1.8346135e-09
42.35	2.403353e-05	3.6200949e-05	1.9354883e-09
42.4	2.4324808e-05	3.5910133e-05	2.0416971e-09
42.45	2.4619027e-05	3.5593482e-05	2.1535103e-09
42.5	2.4916192e-05	3.5250547e-05	2.27121e-09
42.55	2.5216306e-05	3.4880882e-05	2.3950888e-09
42.6	2.5519374e-05	3.4484043e-05	2.525458e-09
42.65	2.58254e-05	3.4059588e-05	2.6626425e-09
42.7	2.6134384e-05	3.3607074e-05	2.8069801e-09
42.75	2.6446331e-05	3.3126064e-05	2.9588243e-09
42.8	2.676124e-05	3.2616122e-05	3.1185479e-09
42.85	2.7079113e-05	3.2076814e-05	3.2865377e-09
42.9	2.7399951e-05	3.150771e-05	3.4632012e-09
42.95	2.7723754e-05	3.0908383e-05	3.6489656e-09
43	2.805052e-05	3.0278408e-05	3.8442743e-09
43.05	2.8380249e-05	2.9617367e-05	4.0495919e-09
43.1	2.8712939e-05	2.8924843e-05	4.2654091e-09
43.15	2.9048588e-05	2.8200424e-05	4.4922306e-09
43.2	2.9387192e-05	2.7443703e-05	4.7305913e-09
43.25	2.9728749e-05	2.6654277e-05	4.9810493e-09
43.3	3.0073254e-05	2.5831749e-05	5.2441823e-09
43.35	3.0420704e-05	2.4975725e-05	5.5206019e-09
43.4	3.0771092e-05	2.4085819e-05	5.8109424e-09
43.45	3.1124414e-05	2.3161649e-05	6.1158678e-09
43.5	3.1480663e-05	2.220284e-05	6.4360698e-09
43.55	3.1839833e-05	2.1209023e-05	6.7722737e-09
43.6	3.2201916e-05	2.0179833e-05	7.1252398e-09
43.65	3.2566905e-05	1.9114916e-05	7.4957547e-09
43.7	3.2934792e-05	1.8013922e-05	7.8846451e-09
43.75	3.3305568e-05	1.6876509e-05	8.2927705e-09
43.8	3.3679223e-05	1.5702341e-05	8.7210304e-09
43.85	3.4055749e-05	1.4491093e-05	9.1703669e-09
43.9	3.4435134e-05	1.3242443e-05	9.6417602e-09
43.95	3.4817368e-05	1.1956081e-05	1.0136231e-08
44	3.520244e-05	1.0631705e-05	1.0654844e-08
44.05	3.5590338e-05	9.2690189e-06	1.1198713e-08
44.1	3.598105e-05	7.8677376e-06	1.1768999e-08
44.15	3.6374564e-05	6.4275843e-06	1.2366917e-08
44.2	3.6770867e-05	4.9482912e-06	1.2993726e-08
44.25	3.7169946e-05	3.4295997e-06	1.3650745e-08
44.3	3.7571787e-05	1.8712609e-06	1.4339346e-08
44.35	3.7976376e-05	2.7303543e-07	1.5060963e-08
44.4	3.8383699e-05	1.3653064e-06	1.5817082e-08
44.45	3.8793741e-05	3.0439843e-06	1.6609266e-08
44.5	3.9206489e-05	4.763208e-06	1.7439131e-08
44.55	3.9621926e-05	6.5231769e-06	1.8308367e-08
44.6	4.0040039e-05	8.3240803e-06	1.9218737e-08
44.65	4.0460811e-05	1.0166097e-05	2.0172073e-08
44.7	4.0884228e-05	1.2049397e-05	2.1170291e-08
44.75	4.1310274e-05	1.3974136e-05	2.2215376e-08
44.8	4.1738934e-05	1.5940464e-05	2.3309401e-08
44.85	4.2170193e-05	1.7948517e-05	2.445453e-08
44.9	4.2604036e-05	1.9998424e-05	2.5653012e-08
44.95	4.3040449e-05	2.20903e-05	2.6907187e-08
45	4.3479416e-05	2.4224252e-05	2.8219496e-08
45.05	4.3920924e-05	2.6400376e-05	2.9592481e-08
45.1	4.4364959e-05	2.8618761e-05	3.1028785e-08
45.15	4.4811508e-05	3.0879481e-05	3.2531161e-08
45.2	4.5260559e-05	3.3182606e-05	3.4102479e-08
45.25	4.5712099e-05	3.5528193e-05	3.5745722e-08
45.3	4.6166118e-05	3.7916291e-05	3.7463996e-08
45.35	4.6622606e-05	4.0346943e-05	3.926054e-08
45.4	4.7081554e-05	4.2820181e-05	4.113872e-08
45.45	4.7542955e-05	4.533603e-05	4.3102042e-08
45.5	4.8006801e-05	4.7894509e-05	4.5154158e-08
45.55	4.8473089e-05	5.049563e-05	4.7298866e-08
45.6	4.8941815e-05	5.3139399e-05	4.954012e-08
45.65	4.9412978e-05	5.5825818e-05	5.1882043e-08
45.7	4.9886578e-05	5.8554884e-05	5.4328924e-08
45.75	5.0362619e-05	6.1326591e-05	5.6885223e-08
45.8	5.0841106e-05	6.4140931e-05	5.9555592e-08
45.85	5.1322046e-05	6.6997893e-05	6.2344873e-08
45.9	5.1805452e-05	6.9897469e-05	6.5258109e-08
45.95	5.2291336e-05	7.2839649e-05	6.8300548e-08
46	5.2779716e-05	7.5824429e-05	7.1477666e-08
46.05	5.3270613e-05	7.8851806e-05	7.4795163e-08
46.1	5.3764053e-05	8.1921785e-05	7.825898e-08
46.15	5.4260064e-05	8.5034377e-05	8.1875308e-08
46.2	5.4758681e-05	8.8189604e-05	8.56506e-08
46.25	5.5259943e-05	9.1387499e-05	8.9591586e-08
46.3	5.5763895e-05	9.4628108e-05	9.3705282e-08
46.35	5.6270587e-05	9.7911494e-05	9.799901e-08
46.4	5.6780075e-05	0.00010123774	1.0248041e-07
46.45	5.7292424e-05	0.00010460695	1.0715746e-07
46.5	5.7807703e-05	0.00010801924	1.1203847e-07
46.55	5.8325993e-05	0.00011147478	1.1713215e-07
46.6	5.8847379e-05	0.00011497376	1.2244758e-07
46.65	5.9371958e-05	0.00011851639	1.2799427e-07
46.7	5.9899837e-05	0.00012210294	1.3378212e-07
46.75	6.043113e-05	0.00012573371	1.3982155e-07
46.8	6.0965966e-05	0.00012940906	1.4612343e-07
46.85	6.1504484e-05	0.00013312939	1.5269914e-07
46.9	6.2046837e-05	0.00013689517	1.5956061e-07
46.95	6.2593189e-05	0.00014070692	1.6672036e-07
47	6.3143723e-05	0.00014456525	1.7419151e-07
47.05	6.3698633e-05	0.00014847084	1.8198784e-07
47.1	6.4258133e-05	0.00015242443	1.9012382e-07
47.15	6.4822454e-05	0.0001564269	1.9861465e-07
47.2	6.5391847e-05	0.00016047918	2.0747633e-07
47.25	6.5966581e-05	0.00016458234	2.167257e-07
47.3	6.6546951e-05	0.00016873755	2.2638049e-07
47.35	6.7133271e-05	0.00017294611	2.364594e-07
47.4	6.7725884e-05	0.00017720947	2.4698215e-07
47.45	6.8325156e-05	0.00018152921	2.5796957e-07
47.5	6.8931486e-05	0.00018590709	2.6944368e-07
47.55	6.9545299e-05	0.00019034502	2.8142776e-07
47.6	7.0167057e-05	0.00019484512	2.9394646e-07
47.65	7.0797254e-05	0.00019940968	3.0702592e-07
47.7	7.1436421e-05	0.00020404124	3.2069382e-07
47.75	7.2085131e-05	0.00020874254	3.349796e-07
47.8	7.2744e-05	0.0002135166	3.499145e-07
47.85	7.3413686e-05	0.00021836668	3.6553179e-07
47.9	7.4094899e-05	0.00022329634	3.8186686e-07
47.95	7.4788399e-05	0.00022830945	3.9895744e-07
48	7.5495005e-05	0.0002334102	4.1684376e-07
48.05	7.6215591e-05	0.00023860314	4.355688e-07
48.1	7.6951098e-05	0.00024389318	4.5517849e-07
48.15	7.7702534e-05	0.00024928566	4.7572195e-07
48.2	7.847098e-05	0.00025478633	4.9725178e-07
48.25	7.9257594e-05	0.00026040141	5.1982436e-07
48.3	8.0063618e-05	0.00026613759	5.4350015e-07
48.35	8.0890383e-05	0.0002720021	5.6834406e-07
48.4	8.1739316e-05	0.00027800273	5.9442584e-07
48.45	8.2611944e-05	0.00028414784	6.2182051e-07
48.5	8.3509903e-05	0.00029044644	6.5060876e-07
48.55	8.4434946e-05	0.00029690819	6.8087753e-07
48.6	8.5388948e-05	0.00030354346	7.1272049e-07
48.65	8.6373918e-05	0.00031036339	7.4623868e-07
48.7	8.7392005e-05	0.00031737989	7.8154112e-07
48.75	8.8445507e-05	0.00032460574	8.1874552e-07
48.8	8.9536883e-05	0.00033205459	8.5797904e-07
48.85	9.066876e-05	0.00033974103	8.9937918e-07
48.9	9.1843947e-05	0.00034768066	9.4309458e-07
48.95	9.3065442e-05	0.00035589011	9.8928605e-07
49	9.4336449e-05	0.00036438712	1.0381277e-06
49.05	9.5660383e-05	0.00037319059	1.0898079e-06
49.1	9.7040887e-05	0.00038232062	1.1445307e-06
49.15	9.8481843e-05	0.00039179859	1.2025173e-06
49.2	9.9987383e-05	0.00040164724	1.264007e-06
49.25	0.00010156191	0.00041189067	1.3292594e-06
49.3	0.00010321009	0.00042255447	1.3985556e-06
49.35	0.00010493689	0.00043366571	1.4722006e-06
49.4	0.00010674758	0.00044525309	1.5505246e-06
49.45	0.00010864775	0.00045734691	1.6338857e-06
49.5	0.00011064329	0.00046997921	1.7226718e-06
49.55	0.00011274047	0.00048318377	1.8173034e-06
49.6	0.00011494588	0.00049699622	1.918236e-06
49.65	0.00011726648	0.00051145405	2.0259634e-06
49.7	0.0001197096	0.0005265967	2.1410199e-06
49.75	0.00012228296	0.00054246563	2.2639845e-06
49.8	0.00012499465	0.00055910431	2.3954841e-06
49.85	0.00012785317	0.00057655834	2.536197e-06
49.9	0.00013086741	0.00059487546	2.6868574e-06
49.95	0.00013404667	0.00061410559	2.8482592e-06
50	0.00013740065	0.00063430092	3.0212612e-06
50.05	0.00014093947	0.00065551589	3.2067918e-06
50.1	0.00014467368	0.00067780729	3.4058542e-06
50.15	0.00014861422	0.00070123427	3.6195325e-06
50.2	0.00015277246	0.00072585836	3.8489973e-06
50.25	0.00015716018	0.0007517436	4.0955127e-06
50.3	0.00016178961	0.00077895648	4.3604433e-06
50.35	0.00016667337	0.00080756608	4.6452615e-06
50.4	0.00017182454	0.00083764409	4.9515563e-06
50.45	0.00017725662	0.00086926492	5.2810418e-06
50.5	0.00018298356	0.00090250574	5.6355668e-06
50.55	0.0001890198	0.00093744667	6.0171258e-06
50.6	0.00019538023	0.00097417083	6.4278701e-06
50.65	0.00020208028	0.0010127646	6.8701203e-06
50.7	0.00020913592	0.0010533177	7.3463804e-06
50.75	0.0002165637	0.0010959236	7.8593529e-06
50.8	0.00022438082	0.0011406797	8.4119557e-06
50.85	0.0002326052	0.0011876877	9.0073405e-06
50.9	0.00024125554	0.0012370541	9.6489141e-06
50.95	0.00025035142	0.0012888906	1.0340362e-05
51	0.00025991343	0.0013433148	1.1085672e-05
51.05	0.00026996329	0.0014004509	1.1889168e-05
51.1	0.00028052403	0.0014604304	1.2755541e-05
51.15	0.00029162012	0.0015233931	1.3689883e-05
51.2	0.00030327775	0.0015894886	1.4697738e-05
51.25	0.00031552502	0.0016588769	1.5785142e-05
51.3	0.00032839229	0.0017317306	1.6958685e-05
51.35	0.00034191243	0.001808236	1.8225569e-05
51.4	0.00035612124	0.0018885957	1.9593685e-05
51.45	0.00037105789	0.0019730303	2.1071697e-05
51.5	0.00038676541	0.0020617816	2.2669135e-05
51.55	0.00040329122	0.0021551153	2.4396508e-05
51.6	0.00042068784	0.0022533247	2.6265436e-05
51.65	0.00043901366	0.0023567347	2.82888e-05
51.7	0.00045833373	0.0024657063	3.0480914e-05
51.75	0.00047872088	0.0025806426	3.2857737e-05
51.8	0.00050025685	0.002701995	3.5437111e-05
51.85	0.00052303369	0.0028302703	3.8239045e-05
51.9	0.00054715539	0.0029660401	4.1286057e-05
51.95	0.00057273983	0.0031099511	4.4603575e-05
52	0.00059992102	0.0032627372	4.8220411e-05
52.05	0.00062885188	0.0034252348	5.2169347e-05
52.1	0.00065970753	0.0035984001	5.6487821e-05
52.15	0.00069268921	0.0037833311	6.1218781e-05
52.2	0.00072802917	0.0039812937	6.6411711e-05
52.25	0.00076599662	0.0041937539	7.2123903e-05
52.3	0.00080690503	0.0044224175	7.8422034e-05
52.35	0.00085112131	0.00466928	8.538413e-05
52.4	0.00089907733	0.004936689	9.310204e-05
52.45	0.00095128455	0.0052274234	0.00010168459
52.5	0.0010083527	0.0055447949	0.0001112616
52.55	0.0010710142	0.00589278	0.00012198917
52.6	0.0011401559	0.0062761928	0.0001340565
52.65	0.0012168618	0.0067009145	0.0001476951
52.7	0.0013024695	0.0071742037	0.00016319107
52.75	0.0013986496	0.0077051206	0.00018090209
52.8	0.0015075138	0.0083051189	0.00020128095
52.85	0.0016317712	0.0089888872	0.0002249091
52.9	0.0017749532	0.009775573	0.00025254551
52.95	0.001941751	0.010690607	0.00028519938
53	0.002138532	0.011768504	0.00032424184
53.05	0.0023741604	0.013057308	0.00037158332
53.1	0.0026613516	0.014625932	0.00042996625
53.15	0.0030190155	0.016576852	0.00050347158
53.2	0.0034765478	0.019069363	0.00059844646
53.25	0.0040822627	0.022365268	0.00072532697
53.3	0.0049215223	0.026927108	0.00090255702
53.35	0.006160655	0.033656128	0.0011660822
53.4	0.0081727665	0.044573959	0.0015965456
53.45	0.012003916	0.065348511	0.00242006
53.5	0.022136068	0.12026453	0.0046054666
53.55	0.12535883	0.67957575	0.026913803
53.6	0.035370561	0.19128907	0.0078358115
53.65	0.0157348	0.084877375	0.0035966485
53.7	0.010220277	0.054978254	0.0024102652
53.75	0.007626539	0.040904042	0.0018555109
53.8	0.0061216414	0.032728626	0.0015363991
53.85	0.0051409655	0.027392664	0.0013308987
53.9	0.0044529155	0.02364123	0.0011889693
53.95	0.0039449556	0.0208645	0.0010863097
54	0.0035558274	0.018730478	0.0010097056
54.05	0.003249343	0.017042998	0.0009513647
54.1	0.0030027611	0.015678747	0.00090640485
54.15	0.0028010837	0.014556353	0.00087162121
54.2	0.0026340299	0.013619996	0.00084483266
54.25	0.0024943277	0.01283014	0.00082451313
54.3	0.0023766995	0.012158044	0.00080957296
54.35	0.0022772342	0.011582354	0.00079922394
54.4	0.0021929839	0.011086911	0.00079289304
54.45	0.002121698	0.010659316	0.00079016602
54.5	0.0020616425	0.010289939	0.00079074973
54.55	0.0020114757	0.0099712448	0.0007944467
54.6	0.0019701606	0.009697312	0.00080113815
54.65	0.0019369026	0.0094634905	0.00081077288
54.7	0.001911106	0.0092661555	0.00082336058
54.75	0.001892343	0.0091025306	0.00083896857
54.8	0.0018803327	0.0089705624	0.00085772168
54.85	0.0018749284	0.0088688361	0.00087980475
54.9	0.0018761118	0.0087965228	0.00090546811
54.95	0.0018839928	0.0087533573	0.00093503629
55	0.0018988167	0.008739642	0.00096892051
55.05	0.0019209775	0.0087562807	0.0010076361
55.1	0.0019510405	0.0088048448	0.0010518261
55.15	0.0019897754	0.0088876801	0.001102294
55.2	0.0020382036	0.0090080672	0.0011600483
55.25	0.0020976665	0.0091704543	0.0012263638
55.3	0.0021699224	0.0093807951	0.0013028695
55.35	0.0022572875	0.0096470413	0.001391673
55.4	0.0023628433	0.0099798715	0.0014955436
55.45	0.0024907495	0.010393793	0.0016181878
55.5	0.0026467302	0.010908855	0.0017646758
55.55	0.0028388528	0.011553399	0.0019421251
55.6	0.0030788319	0.012368656	0.0021608427
55.65	0.0033843166	0.013416828	0.0024363299
55.7	0.003783153	0.014796134	0.0027930162
55.75	0.0043219452	0.016671038	0.0032717594
55.8	0.0050849899	0.019339112	0.0039464313
55.85	0.0062419594	0.023399404	0.0049656876
55.9	0.008192508	0.030263062	0.0066796382
55.95	0.012155398	0.044233601	0.010155903
56	0.024471153	0.087700059	0.020948597
56.05	0.47535185	1.6772518	0.41687606
56.1	0.021463371	0.074540774	0.019280728
56.15	0.010804858	0.036923516	0.0099408426
56.2	0.0071461093	0.024022403	0.0067328631
56.25	0.0052994411	0.017519189	0.0051125328
56.3	0.0041877558	0.013610562	0.0041363358
56.35	0.003446318	0.011008637	0.0034847631
56.4	0.0029173984	0.0091564915	0.0030196379
56.45	0.0025216688	0.0077740403	0.0026714604
56.5	0.0022148766	0.0067050538	0.002401457
56.55	0.001970391	0.005855524	0.0021862908
56.6	0.0017712273	0.0051655032	0.0020110751
56.65	0.0016060435	0.0045949669	0.0018658668
56.7	0.001466978	0.0041161783	0.0017437719
56.75	0.0013484102	0.0037093134	0.0016398601
56.8	0.0012462163	0.0033598311	0.0015505124
56.85	0.0011573022	0.0030568259	0.0014730127
56.9	0.0010793018	0.0027919614	0.0014052825
56.95	0.001010375	0.0025587575	0.0013457047
57	0.00094906962	0.0023521029	0.0012930023
57.05	0.00089422438	0.0021679132	0.0012461535
57.1	0.0008449	0.0020028861	0.0012043312
57.15	0.00080032861	0.0018543242	0.0011668588
57.2	0.00075987655	0.0017200034	0.0011331774
57.25	0.00072301641	0.0015980738	0.0011028216
57.3	0.00068930577	0.0014869849	0.0010754006
57.35	0.00065837088	0.0013854284	0.0010505839
57.4	0.00062989388	0.0012922923	0.0010280904
57.45	0.00060360285	0.0012066267	0.0010076793
57.5	0.00057926384	0.0011276148	0.00098914323
57.55	0.00055667455	0.0010545514	0.00097230282
57.6	0.00053565919	0.00098682419	0.0009570021
57.65	0.00051606432	0.00092389958	0.00094310484
57.7	0.0004977555	0.00086531036	0.00093049162
57.75	0.0004806144	0.00081064599	0.0009190573
57.8	0.00046453654	0.00075954438	0.00090870908
57.85	0.00044942936	0.0007116851	0.00089936468
57.9	0.00043521055	0.00066678368	0.00089095103
57.95	0.00042180673	0.00062458676	0.000883403
58	0.00040915229	0.0005848681	0.00087666241
58.05	0.00039718837	0.00054742509	0.00087067715
58.1	0.00038586209	0.00051207581	0.00086540049
58.15	0.00037512577	0.00047865652	0.0008607904
58.2	0.00036493636	0.00044701952	0.00085680902
58.25	0.00035525485	0.00041703123	0.0008534222
58.3	0.00034604589	0.00038857061	0.00085059909
58.35	0.00033727731	0.00036152775	0.0008483118
58.4	0.00032891982	0.00033580265	0.00084653505
58.45	0.00032094668	0.00031130415	0.00084524594
58.5	0.00031333343	0.00028794896	0.00084442372
58.55	0.00030605768	0.00026566089	0.00084404952
58.6	0.00029909887	0.00024437012	0.00084410624
58.65	0.00029243811	0.00022401252	0.00084457834
58.7	0.000286058	0.00020452911	0.0008454517
58.75	0.00027994249	0.00018586557	0.00084671352
58.8	0.00027407676	0.00016797179	0.00084835215
58.85	0.00026844709	0.00015080145	0.00085035707
58.9	0.00026304077	0.0001343117	0.00085271869
58.95	0.00025784601	0.00011846282	0.00085542837
59	0.00025285183	0.00010321797	0.00085847827
59.05	0.00024804802	8.8542899e-05	0.00086186133
59.1	0.00024342507	7.440574e-05	0.00086557118
59.15	0.00023897408	6.0776811e-05	0.0008696021
59.2	0.00023468674	4.7628421e-05	0.00087394896
59.25	0.00023055526	3.4934715e-05	0.00087860718
59.3	0.00022657234	2.2671521e-05	0.0008835727
59.35	0.00022273112	1.0816216e-05	0.0008888419
59.4	0.00021902514	6.5238786e-07	0.00089441162
59.45	0.00021544834	1.175416e-05	0.0009002791
59.5	0.00021199497	2.2507744e-05	0.00090644194
59.55	0.00020865964	3.2930648e-05	0.0009128981
59.6	0.00020543722	4.3039329e-05	0.00091964585
59.65	0.00020232288	5.2849261e-05	0.00092668377
59.7	0.00019931202	6.2375001e-05	0.00093401071
59.75	0.00019640029	7.1630257e-05	0.0009416258
59.8	0.00019358356	8.0627934e-05	0.00094952839
59.85	0.00019085789	8.938019e-05	0.00095771808
59.9	0.00018821956	9.7898479e-05	0.00096619465
59.95	0.00018566499	0.00010619359	0.00097495812
60	0.00018319079	0.00011427571	0.00098400867
60.05	0.00018079373	0.0001221544	0.00099334667
60.1	0.00017847073	0.00012983871	0.0010029726
60.15	0.00017621883	0.00013733713	0.0010128873
60.2	0.00017403521	0.00014465767	0.0010230914
60.25	0.0001719172	0.00015180788	0.0010335857
60.3	0.00016986222	0.00015879483	0.0010443683
60.35	0.00016786781	0.00016562521	0.0010552523
60.4	0.00016593162	0.00017230527	0.00056598375
60.45	0.00016405141	0.00017884089	3315.5196
60.5	0.00016222503	0.00018523759	1.4693589e+17
60.55	0.00016045043	0.00019150053	2.9161182e+44
60.6	0.00015872565	0.00019763457	1.1601917e+99
60.65	0.00015704882	0.00020364422	1.8547881e+208
60.7	0.00015541814	0.00020953372	NaN
60.75	0.00015383191	0.000215307	NaN
60.8	0.0001522885	0.00022096775	NaN
60.85	0.00015078634	0.00022651938	NaN
60.9	0.00014932397	0.00023196506	NaN
60.95	0.00014789996	0.00023730775	NaN
61	0.00014651297	0.00024255017	NaN
61.05	0.00014516173	0.00024769484	NaN
61.1	0.00014384501	0.0002527441	NaN
61.15	0.00014256166	0.00025770008	NaN
61.2	0.00014131059	0.00026256475	NaN
61.25	0.00014009075	0.00026733993	NaN
61.3	0.00013890117	0.00027202727	NaN
61.35	0.00013774091	0.00027662828	NaN
61.4	0.00013660909	0.00028114435	NaN
61.45	0.00013550487	0.00028557674	NaN
61.5	0.00013442749	0.00028992658	NaN
61.55	0.00013337619	0.0002941949	NaN
61.6	0.00013235029	0.00029838266	NaN
61.65	0.00013134913	0.0003024907	NaN
61.7	0.00013037209	0.00030651978	NaN
61.75	0.00012941861	0.00031047058	NaN
61.8	0.00012848815	0.00031434374	NaN
61.85	0.0001275802	0.00031813981	NaN
61.9	0.0001266943	0.0003218593	NaN
61.95	0.00012583001	0.00032550266	NaN
62	0.00012498692	0.0003290703	NaN
62.05	0.00012416466	0.0003325626	NaN
62.1	0.00012336288	0.00033597989	NaN
62.15	0.00012258125	0.00033932249	NaN
62.2	0.00012181948	0.0003425907	NaN
62.25	0.00012107729	0.00034578477	NaN
62.3	0.00012035442	0.00034890496	NaN
62.35	0.00011965064	0.00035195152	NaN
62.4	0.00011896574	0.00035492469	NaN
62.45	0.00011829952	0.00035782468	NaN
62.5	0.0001176518	0.00036065175	NaN
62.55	0.00011702243	0.0003634061	NaN
62.6	0.00011641126	0.00036608799	NaN
62.65	0.00011581814	0.00036869764	NaN
62.7	0.00011524297	0.0003712353	NaN
62.75	0.00011468563	0.00037370124	NaN
62.8	0.00011414602	0.00037609571	NaN
62.85	0.00011362407	0.000378419	NaN
62.9	0.00011311969	0.00038067141	NaN
62.95	0.00011263281	0.00038285323	NaN
63	0.00011216338	0.0003849648	NaN
63.05	0.00011171134	0.00038700646	NaN
63.1	0.00011127664	0.00038897856	NaN
63.15	0.00011085926	0.00039088148	NaN
63.2	0.00011045914	0.00039271561	NaN
63.25	0.00011007627	0.00039448135	NaN
63.3	0.00010971062	0.00039617915	NaN
63.35	0.00010936217	0.00039780944	NaN
63.4	0.00010903091	0.00039937269	NaN
63.45	0.00010871681	0.00040086937	NaN
63.5	0.00010841988	0.00040229998	NaN
63.55	0.0001081401	0.00040366504	NaN
63.6	0.00010787747	0.00040496507	NaN
63.65	0.00010763198	0.00040620061	NaN
63.7	0.00010740364	0.00040737223	NaN
63.75	0.00010719245	0.00040848049	NaN
63.8	0.0001069984	0.00040952598	NaN
63.85	0.00010682151	0.00041050928	NaN
63.9	0.00010666177	0.00041143101	NaN
63.95	0.00010651919	0.00041229178	NaN
64	0.00010639378	0.00041309222	NaN
64.05	0.00010628554	0.00041383295	NaN
64.1	0.00010619448	0.00041451462	NaN
64.15	0.00010612061	0.00041513786	NaN
64.2	0.00010606394	0.00041570333	NaN
64.25	0.00010602446	0.00041621167	NaN
64.3	0.0001060022	0.00041666354	NaN
64.35	0.00010599716	0.00041705959	NaN
64.4	0.00010600935	0.00041740048	NaN
64.45	0.00010603877	0.00041768685	NaN
64.5	0.00010608545	0.00041791937	NaN
64.55	0.00010614938	0.00041809866	NaN
64.6	0.00010623058	0.00041822537	NaN
64.65	0.00010632905	0.00041830014	NaN
64.7	0.00010644482	0.00041832359	NaN
64.75	0.00010657788	0.00041829634	NaN
64.8	0.00010672825	0.000418219	NaN
64.85	0.00010689594	0.00041809217	NaN
64.9	0.00010708096	0.00041791644	NaN
64.95	0.00010728333	0.00041769238	NaN
65	0.00010750305	0.00041742055	NaN
65.05	0.00010774015	0.0004171015	NaN
65.1	0.00010799463	0.00041673577	NaN
65.15	0.0001082665	0.00041632387	NaN
65.2	0.00010855579	0.0004158663	NaN
65.25	0.00010886251	0.00041536354	NaN
65.3	0.00010918667	0.00041481606	NaN
65.35	0.00010952828	0.00041422431	NaN
65.4	0.00010988738	0.00041358871	NaN
65.45	0.00011026397	0.00041290968	NaN
65.5	0.00011065808	0.0004121876	NaN
65.55	0.00011106971	0.00041142283	NaN
65.6	0.0001114989	0.00041061574	NaN
65.65	0.00011194566	0.00040976664	NaN
65.7	0.00011241001	0.00040887585	NaN
65.75	0.00011289198	0.00040794365	NaN
65.8	0.00011339158	0.00040697031	NaN
65.85	0.00011390883	0.00040595608	NaN
65.9	0.00011444377	0.00040490118	NaN
65.95	0.00011499641	0.00040380583	NaN
66	0.00011556677	0.0004026702	NaN
66.05	0.00011615488	0.00040149448	NaN
66.1	0.00011676076	0.00040027881	NaN
66.15	0.00011738442	0.00039902333	NaN
66.2	0.00011802591	0.00039772815	NaN
66.25	0.00011868522	0.00039639339	NaN
66.3	0.00011936239	0.00039501913	NaN
66.35	0.00012005744	0.00039360544	NaN
66.4	0.00012077038	0.00039215239	NaN
66.45	0.00012150123	0.00039066002	NaN
66.5	0.00012225001	0.00038912839	NaN
66.55	0.00012301674	0.00038755753	NaN
66.6	0.00012380142	0.00038594745	NaN
66.65	0.00012460407	0.00038429819	NaN
66.7	0.0001254247	0.00038260975	NaN
66.75	0.00012626331	0.00038088216	NaN
66.8	0.00012711991	0.00037911543	NaN
66.85	0.00012799451	0.00037730956	NaN
66.9	0.0001288871	0.00037546459	NaN
66.95	0.00012979767	0.00037358052	NaN
67	0.00013072623	0.0003716574	NaN
67.05	0.00013167276	0.00036969525	NaN
67.1	0.00013263725	0.00036769413	NaN
67.15	0.00013361968	0.00036565409	NaN
67.2	0.00013462003	0.00036357521	NaN
67.25	0.00013563828	0.00036145758	NaN
67.3	0.0001366744	0.00035930131	NaN
67.35	0.00013772836	0.00035710653	NaN
67.4	0.00013880012	0.00035487338	NaN
67.45	0.00013988964	0.00035260204	NaN
67.5	0.00014099689	0.00035029271	NaN
67.55	0.0001421218	0.00034794562	NaN
67.6	0.00014326434	0.00034556102	NaN
67.65	0.00014442445	0.0003431392	NaN
67.7	0.00014560206	0.00034068048	NaN
67.75	0.00014679713	0.00033818521	NaN
67.8	0.00014800959	0.00033565379	NaN
67.85	0.00014923937	0.00033308663	NaN
67.9	0.00015048641	0.00033048421	NaN
67.95	0.00015175064	0.00032784703	NaN
68	0.00015303199	0.00032517564	NaN
68.05	0.00015433038	0.00032247062	NaN
68.1	0.00015564576	0.0003197326	NaN
68.15	0.00015697806	0.00031696225	NaN
68.2	0.00015832721	0.00031416031	NaN
68.25	0.00015969314	0.00031132753	NaN
68.3	0.00016107581	0.00030846472	NaN
68.35	0.00016247515	0.00030557275	NaN
68.4	0.00016389113	0.00030265251	NaN
68.45	0.0001653237	0.00029970497	NaN
68.5	0.00016677283	0.00029673112	NaN
68.55	0.00016823852	0.00029373202	NaN
68.6	0.00016972075	0.00029070876	NaN
68.65	0.00017121953	0.00028766249	NaN
68.7	0.0001727349	0.00028459441	NaN
68.75	0.00017426689	0.00028150576	NaN
68.8	0.00017581557	0.00027839785	NaN
68.85	0.00017738104	0.00027527201	NaN
68.9	0.00017896341	0.00027212965	NaN
68.95	0.00018056283	0.0002689722	NaN
69	0.00018217948	0.00026580118	NaN
69.05	0.00018381358	0.00026261811	NaN
69.1	0.00018546538	0.00025942462	NaN
69.15	0.00018713518	0.00025622234	NaN
69.2	0.00018882334	0.00025301298	NaN
69.25	0.00019053027	0.0002497983	NaN
69.3	0.00019225642	0.00024658012	NaN
69.35	0.00019400234	0.00024336032	NaN
69.4	0.00019576863	0.00024014081	NaN
69.45	0.00019755597	0.0002369236	NaN
69.5	0.00019936513	0.00023371075	NaN
69.55	0.00020119699	0.00023050436	NaN
69.6	0.00020305251	0.00022730665	NaN
69.65	0.00020493281	0.00022411987	NaN
69.7	0.0002068391	0.00022094637	NaN
69.75	0.00020877274	0.00021778858	NaN
69.8	0.00021073528	0.00021464902	NaN
69.85	0.0002127284	0.00021153029	NaN
69.9	0.00021475402	0.00020843512	NaN
69.95	0.00021681424	0.00020536633	NaN
70	0.00021891141	0.00020232686	NaN
70.05	0.00022104817	0.00019931979	NaN
70.1	0.00022322744	0.00019634834	NaN
70.15	0.00022545246	0.00019341588	NaN
70.2	0.00022772688	0.00019052593	NaN
70.25	0.00023005473	0.00018768223	NaN
70.3	0.00023244055	0.0001848887	NaN
70.35	0.00023488938	0.00018214948	NaN
70.4	0.00023740687	0.00017946895	NaN
70.45	0.00023999934	0.00017685175	NaN
70.5	0.00024267389	0.00017430284	NaN
70.55	0.00024543848	0.00017182747	NaN
70.6	0.00024830205	0.00016943124	NaN
70.65	0.00025127467	0.00016712016	NaN
70.7	0.00025436772	0.00016490065	NaN
70.75	0.00025759402	0.00016277961	NaN
70.8	0.00026096809	0.00016076445	NaN
70.85	0.0002645064	0.00015886317	NaN
70.9	0.00026822764	0.00015708439	NaN
70.95	0.00027215308	0.00015543745	NaN
71	0.00027630699	0.00015393248	NaN
71.05	0.00028071709	0.00015258049	NaN
71.1	0.00028541515	0.0001513935	NaN
71.15	0.00029043763	0.00015038465	NaN
71.2	0.00029582651	0.00014956836	NaN
71.25	0.00030163025	0.00014896054	NaN
71.3	0.00030790493	0.00014857877	NaN
71.35	0.00031471571	0.00014844264	NaN
71.4	0.00032213851	0.00014857408	NaN
71.45	0.00033026217	0.00014899777	NaN
71.5	0.00033919106	0.00014974173	NaN
71.55	0.00034904842	0.00015083803	NaN
71.6	0.00035998054	0.00015232369	NaN
71.65	0.0003721621	0.00015424185	NaN
71.7	0.00038580314	0.00015664338	NaN
71.75	0.00040115812	0.00015958893	NaN
71.8	0.0004185381	0.00016315173	NaN
71.85	0.00043832704	0.00016742139	NaN
71.9	0.00046100428	0.00017250917	NaN
71.95	0.00048717607	0.00017855536	NaN
72	0.00051762044	0.00018573993	NaN
72.05	0.00055335304	0.00019429806	NaN
72.1	0.00059572581	0.0002045435	NaN
72.15	0.00064657985	0.00021690479	NaN
72.2	0.00070849016	0.00023198323	NaN
72.25	0.00078517453	0.00025064974	NaN
72.3	0.00088221035	0.00027421463	NaN
72.35	0.0010083693	0.00030474364	NaN
72.4	0.001178295	0.00034569196	NaN
72.45	0.0014184177	0.00040330449	NaN
72.5	0.0017818218	0.00049013561	NaN
72.55	0.0023932143	0.00063569452	NaN
72.6	0.0036312879	0.00092961593	NaN
72.65	0.0074464319	0.0018335997	NaN
72.7	0.19937033	0.047124957	NaN
72.75	0.007033133	0.0015925177	NaN
72.8	0.0036112006	0.00078169939	NaN
72.85	0.0024451204	0.00050495465	NaN
72.9	0.0018580563	0.00036533923	NaN
72.95	0.0015049792	0.0002811845	NaN
73	0.0012694957	0.00022494563	NaN
73.05	0.0011013797	0.00018474062	NaN
73.1	0.00097540549	0.00015460492	NaN
73.15	0.000877515	0.00013121685	NaN
73.2	0.00079925491	0.00011258068	NaN
73.25	0.00073523791	9.7425664e-05	NaN
73.3	0.00068186946	8.4904655e-05	NaN
73.35	0.00063666047	7.4431445e-05	NaN
73.4	0.00059783374	6.5587632e-05	NaN
73.45	0.00056408741	5.8066663e-05	NaN
73.5	0.00053444679	5.163883e-05	NaN
73.55	0.00050816837	4.612859e-05	NaN
73.6	0.00048467573	4.1399451e-05	NaN
73.65	0.00046351557	3.7343621e-05	NaN
73.7	0.00044432691	3.3874772e-05	NaN
73.75	0.00042681907	3.0922877e-05	NaN
73.8	0.00041075555	2.8430448e-05	NaN
73.85	0.00039594218	2.6349779e-05	NaN
73.9	0.00038221818	2.4640869e-05	NaN
73.95	0.00036944935	2.3269854e-05	NaN
74	0.00035752287	2.2207808e-05	NaN
74.05	0.00034634322	2.1429808e-05	NaN
74.1	0.00033582896	2.0914213e-05	NaN
74.15	0.00032591026	2.0642087e-05	NaN
74.2	0.00031652687	2.0596746e-05	NaN
74.25	0.0003076265	2.0763393e-05	NaN
74.3	0.0002991635	2.1128829e-05	NaN
74.35	0.00029109788	2.1681212e-05	NaN
74.4	0.00028339437	2.2409868e-05	NaN
74.45	0.00027602179	2.3305133e-05	NaN
74.5	0.00026895244	2.4358224e-05	NaN
74.55	0.00026216162	2.5561133e-05	NaN
74.6	0.0002556273	2.6906539e-05	NaN
74.65	0.00024932975	2.838774e-05	NaN
74.7	0.00024325128	2.9998587e-05	NaN
74.75	0.00023737605	3.173344e-05	NaN
74.8	0.00023168988	3.3587125e-05	NaN
74.85	0.00022618008	3.5554903e-05	NaN
74.9	0.00022083532	3.7632438e-05	NaN
74.95	0.00021564556	3.981578e-05	NaN
75	0.00021060194	4.2101347e-05	NaN
75.05	0.00020569667	4.4485906e-05	NaN
75.1	0.00020092302	4.6966571e-05	NaN
75.15	0.00019627524	4.9540787e-05	NaN
75.2	0.00019174848	5.2206332e-05	NaN
75.25	0.00018733879	5.4961312e-05	NaN
75.3	0.00018304308	5.7804161e-05	NaN
75.35	0.00017885903	6.0733641e-05	NaN
75.4	0.00017478514	6.374885e-05	NaN
75.45	0.00017082064	6.6849226e-05	NaN
75.5	0.00016696546	7.003455e-05	NaN
75.55	0.00016322027	7.330496e-05	NaN
75.6	0.0001595864	7.6660959e-05	NaN
75.65	0.00015606582	8.0103423e-05	NaN
75.7	0.00015266116	8.3633619e-05	NaN
75.75	0.00014937565	8.7253215e-05	NaN
75.8	0.00014621313	9.0964295e-05	NaN
75.85	0.00014317804	9.4769372e-05	NaN
75.9	0.00014027537	9.8671409e-05	NaN
75.95	0.00013751068	0.00010267383	NaN
76	0.00013489009	0.00010678055	NaN
76.05	0.00013242025	0.00011099597	NaN
76.1	0.00013010833	0.00011532501	NaN
76.15	0.00012796202	0.00011977313	NaN
76.2	0.00012598954	0.00012434634	NaN
76.25	0.00012419958	0.00012905123	NaN
76.3	0.00012260136	0.00013389496	NaN
76.35	0.00012120457	0.00013888533	NaN
76.4	0.00012001937	0.00014403073	NaN
76.45	0.00011905641	0.00014934021	NaN
76.5	0.00011832682	0.00015482348	NaN
76.55	0.00011784215	0.00016049094	NaN
76.6	0.00011761443	0.00016635367	NaN
76.65	0.00011765615	0.00017242345	NaN
76.7	0.00011798021	0.00017871283	NaN
76.75	0.00011859995	0.00018523506	NaN
76.8	0.00011952914	0.0001920042	NaN
76.85	0.00012078196	0.00019903505	NaN
76.9	0.000122373	0.00020634326	NaN
76.95	0.00012431726	0.00021394527	NaN
77	0.00012663012	0.00022185837	NaN
77.05	0.00012932738	0.00023010075	NaN
77.1	0.00013242519	0.00023869148	NaN
77.15	0.00013594012	0.00024765056	NaN
77.2	0.00013988912	0.00025699897	NaN
77.25	0.00014428953	0.00026675866	NaN
77.3	0.00014915907	0.00027695266	NaN
77.35	0.00015451589	0.00028760507	NaN
77.4	0.00016037854	0.00029874113	NaN
77.45	0.00016676601	0.00031038728	NaN
77.5	0.00017369776	0.00032257122	NaN
77.55	0.00018119369	0.00033532198	NaN
77.6	0.00018927424	0.00034867001	NaN
77.65	0.00019796038	0.00036264725	NaN
77.7	0.00020727366	0.00037728721	NaN
77.75	0.00021723625	0.00039262514	NaN
77.8	0.00022787102	0.00040869808	NaN
77.85	0.00023920156	0.00042554503	NaN
77.9	0.00025125226	0.00044320709	NaN
77.95	0.00026404839	0.00046172763	NaN
78	0.00027761619	0.00048115249	NaN
78.05	0.00029198297	0.00050153017	NaN
78.1	0.0003071772	0.0005229121	NaN
78.15	0.00032322867	0.0005453529	NaN
78.2	0.00034016861	0.00056891075	NaN
78.25	0.00035802991	0.00059364768	NaN
78.3	0.00037684729	0.00061963007	NaN
78.35	0.00039665755	0.00064692914	NaN
78.4	0.00041749988	0.00067562149	NaN
78.45	0.00043941616	0.00070578982	NaN
78.5	0.00046245141	0.0007375237	NaN
78.55	0.00048665425	0.0007709205	NaN
78.6	0.00051207744	0.00080608648	NaN
78.65	0.00053877861	0.00084313805	NaN
78.7	0.00056682103	0.00088220328	NaN
78.75	0.00059627459	0.00092342367	NaN
78.8	0.00062721692	0.00096695623	NaN
78.85	0.00065973477	0.0010129759	NaN
78.9	0.00069392564	0.0010616787	NaN
78.95	0.00072989972	0.0011132848	NaN
79	0.00076778224	0.001168043	NaN
79.05	0.00080771626	0.0012262357	NaN
79.1	0.00084986606	0.0012881848	NaN
79.15	0.00089442124	0.0013542587	NaN
79.2	0.00094160169	0.0014248815	NaN
79.25	0.00099166368	0.0015005435	NaN
79.3	0.0010449074	0.0015818143	NaN
79.35	0.0011016859	0.0016693588	NaN
79.4	0.0011624172	0.0017639583	NaN
79.45	0.001227598	0.0018665348	NaN
79.5	0.0012978225	0.0019781843	NaN
79.55	0.0013738059	0.0021002173	NaN
79.6	0.001456414	0.0022342128	NaN
79.65	0.0015467037	0.0023820881	NaN
79.7	0.0016459748	0.0025461917	NaN
79.75	0.0017558414	0.002729429	NaN
79.8	0.0018783283	0.0029354332	NaN
79.85	0.0020160056	0.0031688046	NaN
79.9	0.0021721806	0.0034354501	NaN
79.95	0.0023511757	0.0037430771	NaN
80	0.0025587436	0.0041019305	NaN
80.05	0.002802704	0.0045259238	NaN
80.1	0.003093956	0.005034437	NaN
80.15	0.0034481505	0.0056552878	NaN
80.2	0.0038885884	0.0064298806	NaN
80.25	0.0044515377	0.0074226534	NaN
80.3	0.0051967078	0.0087396876	NaN
80.35	0.0062298403	0.010568846	NaN
80.4	0.0077576758	0.013277431	NaN
80.45	0.010246418	0.017693736	NaN
80.5	0.015015017	0.026161141	NaN
80.55	0.02782836	0.048922208	NaN
80.6	0.17802103	0.3157683	NaN
80.65	0.041099309	0.073551256	NaN
80.7	0.018556239	0.0335022	NaN
80.75	0.012042532	0.021932594	NaN
80.8	0.0089478224	0.016437387	NaN
80.85	0.0071410996	0.01323041	NaN
80.9	0.0059575911	0.011130591	NaN
80.95	0.0051227688	0.0096502107	NaN
81	0.0045026244	0.0085512138	NaN
81.05	0.0040239529	0.007703573	NaN
81.1	0.0036433765	0.007030252	NaN
81.15	0.0033335554	0.0064827072	NaN
81.2	0.0030764025	0.0060288308	NaN
81.25	0.0028594752	0.0056465406	NaN
81.3	0.0026739344	0.005320153	NaN
81.35	0.00251333	0.0050382255	NaN
81.4	0.0023728468	0.004792217	NaN
81.45	0.0022488199	0.0045756266	NaN
81.5	0.0021384123	0.0043834214	NaN
81.55	0.0020393959	0.0042116474	NaN
81.6	0.0019499981	0.0040571571	NaN
81.65	0.001868793	0.0039174168	NaN
81.7	0.0017946219	0.0037903649	NaN
81.75	0.0017265347	0.0036743093	NaN
81.8	0.0016637464	0.003567849	NaN
81.85	0.0016056036	0.0034698155	NaN
81.9	0.0015515585	0.0033792274	NaN
81.95	0.0015011496	0.003295255	NaN
82	0.0014539855	0.0032171929	NaN
82.05	0.0014097327	0.0031444381	NaN
82.1	0.0013681056	0.0030764721	NaN
82.15	0.0013288584	0.0030128474	NaN
82.2	0.0012917788	0.0029531754	NaN
82.25	0.0012566824	0.0028971176	NaN
82.3	0.0012234087	0.0028443777	NaN
82.35	0.001191817	0.0027946953	NaN
82.4	0.0011617839	0.0027478406	NaN
82.45	0.0011332006	0.0027036102	NaN
82.5	0.0011059707	0.0026618231	NaN
82.55	0.0010800086	0.0026223181	NaN
82.6	0.0010552382	0.0025849506	NaN
82.65	0.0010315911	0.0025495909	NaN
82.7	0.0010090061	0.0025161222	NaN
82.75	0.00098742811	0.0024844387	NaN
82.8	0.00096680733	0.0024544447	NaN
82.85	0.0009470986	0.002426053	NaN
82.9	0.0009282609	0.0023991842	NaN
82.95	0.00091025685	0.0023737656	NaN
83	0.00089305226	0.0023497307	NaN
83.05	0.0008766158	0.0023270183	NaN
83.1	0.00086091871	0.0023055719	NaN
83.15	0.00084593448	0.0022853396	NaN
83.2	0.00083163865	0.0022662731	NaN
83.25	0.00081800858	0.0022483276	NaN
83.3	0.00080502332	0.0022314616	NaN
83.35	0.00079266337	0.0022156365	NaN
83.4	0.00078091063	0.002200816	NaN
83.45	0.0007697482	0.0021869663	NaN
83.5	0.00075916033	0.0021740558	NaN
83.55	0.00074913227	0.0021620546	NaN
83.6	0.00073965021	0.0021509348	NaN
83.65	0.00073070121	0.0021406699	NaN
83.7	0.0007222731	0.002131235	NaN
83.75	0.00071435444	0.0021226064	NaN
83.8	0.00070693441	0.0021147617	NaN
83.85	0.00070000283	0.0021076794	NaN
83.9	0.00069355004	0.0021013393	NaN
83.95	0.00068756689	0.0020957217	NaN
84	0.00068204465	0.0020908079	NaN
84.05	0.00067697503	0.0020865799	NaN
84.1	0.00067235009	0.0020830202	NaN
84.15	0.00066816219	0.0020801119	NaN
84.2	0.000664404	0.0020778385	NaN
84.25	0.00066106842	0.0020761841	NaN
84.3	0.00065814855	0.0020751329	NaN
84.35	0.00065563769	0.0020746692	NaN
84.4	0.00065352925	0.0020747779	NaN
84.45	0.00065181674	0.0020754436	NaN
84.5	0.00065049374	0.0020766512	NaN
84.55	0.00064955389	0.0020783856	NaN
84.6	0.00064899081	0.0020806315	NaN
84.65	0.00064879808	0.0020833735	NaN
84.7	0.00064896924	0.0020865962	NaN
84.75	0.00064949775	0.0020902838	NaN
84.8	0.00065037691	0.0020944202	NaN
84.85	0.00065159993	0.0020989892	NaN
84.9	0.00065315978	0.0021039741	NaN
84.95	0.00065504929	0.0021093578	NaN
85	0.00065726104	0.0021151228	NaN
85.05	0.00065978735	0.0021212511	NaN
85.1	0.00066262028	0.0021277243	NaN
85.15	0.00066575162	0.0021345234	NaN
85.2	0.00066917281	0.0021416288	NaN
85.25	0.00067287502	0.0021490205	NaN
85.3	0.00067684903	0.0021566779	NaN
85.35	0.0006810853	0.0021645797	NaN
85.4	0.00068557393	0.0021727042	NaN
85.45	0.00069030465	0.0021810289	NaN
85.5	0.0006952668	0.002189531	NaN
85.55	0.00070044939	0.002198187	NaN
85.6	0.00070584102	0.0022069728	NaN
85.65	0.00071142994	0.0022158639	NaN
85.7	0.00071720405	0.0022248355	NaN
85.75	0.00072315089	0.0022338619	NaN
85.8	0.00072925767	0.0022429174	NaN
85.85	0.00073551127	0.0022519758	NaN
85.9	0.00074189829	0.0022610106	NaN
85.95	0.00074840501	0.002269995	NaN
86	0.00075501751	0.0022789022	NaN
86.05	0.0007617216	0.002287705	NaN
86.1	0.0007685029	0.0022963763	NaN
86.15	0.00077534689	0.0023048891	NaN
86.2	0.00078223888	0.0023132164	NaN
86.25	0.00078916411	0.0023213311	NaN
86.3	0.00079610774	0.0023292068	NaN
86.35	0.00080305493	0.0023368172	NaN
86.4	0.00080999085	0.0023441362	NaN
86.45	0.00081690071	0.0023511385	NaN
86.5	0.00082376987	0.0023577992	NaN
86.55	0.00083058378	0.002364094	NaN
86.6	0.00083732811	0.0023699994	NaN
86.65	0.00084398873	0.0023754925	NaN
86.7	0.00085055181	0.0023805514	NaN
86.75	0.00085700378	0.0023851552	NaN
86.8	0.00086333145	0.0023892837	NaN
86.85	0.00086952201	0.002392918	NaN
86.9	0.00087556304	0.00239604	NaN
86.95	0.0008814426	0.0023986331	NaN
87	0.00088714921	0.0024006817	NaN
87.05	0.00089267192	0.0024021713	NaN
87.1	0.00089800032	0.0024030888	NaN
87.15	0.00090312453	0.0024034226	NaN
87.2	0.00090803529	0.0024031619	NaN
87.25	0.00091272394	0.0024022977	NaN
87.3	0.00091718242	0.0024008222	NaN
87.35	0.00092140332	0.0023987289	NaN
87.4	0.00092537987	0.0023960126	NaN
87.45	0.00092910596	0.0023926695	NaN
87.5	0.00093257613	0.0023886973	NaN
87.55	0.00093578559	0.0023840948	NaN
87.6	0.0009387302	0.0023788623	NaN
87.65	0.0009414065	0.0023730011	NaN
87.7	0.00094381166	0.0023665142	NaN
87.75	0.00094594353	0.0023594054	NaN
87.8	0.00094780057	0.0023516799	NaN
87.85	0.0009493819	0.002343344	NaN
87.9	0.00095068722	0.0023344054	NaN
87.95	0.00095171688	0.0023248724	NaN
88	0.00095247179	0.0023147546	NaN
88.05	0.00095295343	0.0023040628	NaN
88.1	0.00095316385	0.0022928083	NaN
88.15	0.00095310562	0.0022810036	NaN
88.2	0.00095278184	0.002268662	NaN
88.25	0.00095219609	0.0022557976	NaN
88.3	0.00095135243	0.0022424252	NaN
88.35	0.00095025538	0.0022285604	NaN
88.4	0.00094890988	0.0022142193	NaN
88.45	0.00094732126	0.0021994188	NaN
88.5	0.00094549527	0.0021841762	NaN
88.55	0.00094343799	0.0021685093	NaN
88.6	0.00094115585	0.0021524364	NaN
88.65	0.00093865559	0.0021359764	NaN
88.7	0.00093594425	0.0021191481	NaN
88.75	0.00093302913	0.0021019711	NaN
88.8	0.00092991777	0.0020844649	NaN
88.85	0.00092661795	0.0020666495	NaN
88.9	0.00092313764	0.0020485448	NaN
88.95	0.00091948498	0.002030171	NaN
89	0.00091566828	0.0020115484	NaN
89.05	0.00091169598	0.0019926972	NaN
89.1	0.00090757663	0.0019736378	NaN
89.15	0.00090331887	0.0019543904	NaN
89.2	0.00089893142	0.0019349751	NaN
89.25	0.00089442305	0.0019154121	NaN
89.3	0.00088980254	0.0018957213	NaN
89.35	0.00088507869	0.0018759222	NaN
89.4	0.00088026031	0.0018560345	NaN
89.45	0.00087535614	0.0018360772	NaN
89.5	0.00087037491	0.0018160694	NaN
89.55	0.00086532524	0.0017960294	NaN
89.6	0.0008602157	0.0017759756	NaN
89.65	0.00085505473	0.0017559257	NaN
89.7	0.00084985065	0.001735897	NaN
89.75	0.00084461163	0.0017159063	NaN
89.8	0.0008393457	0.00169597	NaN
89.85	0.00083406068	0.0016761039	NaN
89.9	0.00082876422	0.0016563233	NaN
89.95	0.00082346374	0.0016366429	NaN
90	0.00081816644	0.0016170765	NaN
90.05	0.00081287927	0.0015976377	NaN
90.1	0.00080760892	0.0015783391	NaN
90.15	0.0008023618	0.0015591928	NaN
90.2	0.00079714404	0.0015402101	NaN
90.25	0.00079196144	0.0015214015	NaN
90.3	0.00078681952	0.0015027768	NaN
90.35	0.00078172345	0.0014843451	NaN
90.4	0.00077667805	0.0014661147	NaN
90.45	0.00077168781	0.001448093	NaN
90.5	0.00076675684	0.0014302866	NaN
90.55	0.0007618889	0.0014127014	NaN
90.6	0.00075708736	0.0013953424	NaN
90.65	0.00075235521	0.0013782138	NaN
90.7	0.00074769505	0.0013613188	NaN
90.75	0.0007431091	0.0013446602	NaN
90.8	0.00073859918	0.0013282395	NaN
90.85	0.0007341667	0.0013120577	NaN
90.9	0.0007298127	0.0012961148	NaN
90.95	0.00072553782	0.0012804102	NaN
91	0.00072134231	0.0012649425	NaN
91.05	0.00071722602	0.0012497093	NaN
91.1	0.00071318846	0.0012347078	NaN
91.15	0.00070922872	0.0012199343	NaN
91.2	0.00070534558	0.0012053845	NaN
91.25	0.00070153744	0.0011910534	NaN
91.3	0.00069780236	0.0011769353	NaN
91.35	0.0006941381	0.0011630242	NaN
91.4	0.00069054208	0.0011493132	NaN
91.45	0.00068701144	0.0011357952	NaN
91.5	0.00068354305	0.0011224624	NaN
91.55	0.00068013351	0.0011093066	NaN
91.6	0.00067677919	0.0010963194	NaN
91.65	0.00067347623	0.0010834919	NaN
91.7	0.00067022058	0.0010708149	NaN
91.75	0.000667008	0.001058279	NaN
91.8	0.0006638341	0.0010458745	NaN
91.85	0.00066069437	0.0010335918	NaN
91.9	0.00065758416	0.0010214207	NaN
91.95	0.00065449875	0.0010093514	NaN
92	0.00065143335	0.00099737392	NaN
92.05	0.00064838313	0.00098547815	NaN
92.1	0.00064534321	0.00097365417	NaN
92.15	0.00064230876	0.00096189215	NaN
92.2	0.00063927492	0.00095018235	NaN
92.25	0.00063623689	0.00093851523	NaN
92.3	0.00063318994	0.00092688144	NaN
92.35	0.00063012942	0.00091527187	NaN
92.4	0.00062705075	0.00090367767	NaN
92.45	0.00062394949	0.0008920903	NaN
92.5	0.00062082133	0.00088050153	NaN
92.55	0.0006176621	0.00086890348	NaN
92.6	0.0006144678	0.00085728863	NaN
92.65	0.00061123457	0.00084564983	NaN
92.7	0.00060795878	0.00083398035	NaN
92.75	0.00060463695	0.00082227386	NaN
92.8	0.00060126585	0.00081052442	NaN
92.85	0.0005978424	0.00079872656	NaN
92.9	0.0005943638	0.00078687522	NaN
92.95	0.00059082742	0.00077496576	NaN
93	0.00058723089	0.00076299398	NaN
93.05	0.00058357204	0.00075095612	NaN
93.1	0.00057984895	0.00073884883	NaN
93.15	0.00057605991	0.00072666917	NaN
93.2	0.00057220346	0.00071441464	NaN
93.25	0.00056827834	0.0007020831	NaN
93.3	0.00056428353	0.00068967281	NaN
93.35	0.00056021823	0.00067718241	NaN
93.4	0.00055608183	0.00066461087	NaN
93.45	0.00055187396	0.00065195752	NaN
93.5	0.00054759443	0.00063922201	NaN
93.55	0.00054324325	0.00062640427	NaN
93.6	0.00053882061	0.00061350454	NaN
93.65	0.00053432688	0.00060052329	NaN
93.7	0.00052976262	0.00058746125	NaN
93.75	0.00052512851	0.00057431937	NaN
93.8	0.00052042542	0.00056109879	NaN
93.85	0.00051565432	0.00054780082	NaN
93.9	0.00051081634	0.00053442691	NaN
93.95	0.00050591273	0.00052097868	NaN
94	0.00050094482	0.00050745781	NaN
94.05	0.00049591406	0.0004938661	NaN
94.1	0.00049082199	0.00048020539	NaN
94.15	0.00048567022	0.00046647758	NaN
94.2	0.00048046041	0.00045268458	NaN
94.25	0.00047519432	0.00043882832	NaN
94.3	0.0004698737	0.00042491068	NaN
94.35	0.00046450039	0.00041093353	NaN
94.4	0.00045907621	0.00039689868	NaN
94.45	0.00045360303	0.00038280787	NaN
94.5	0.0004480827	0.00036866275	NaN
94.55	0.00044251711	0.00035446486	NaN
94.6	0.0004369081	0.00034021563	NaN
94.65	0.00043125751	0.00032591637	NaN
94.7	0.00042556715	0.00031156823	NaN
94.75	0.00041983882	0.00029717222	NaN
94.8	0.00041407425	0.00028272917	NaN
94.85	0.00040827515	0.00026823977	NaN
94.9	0.00040244318	0.00025370451	NaN
94.95	0.00039657993	0.00023912369	NaN
95	0.00039068694	0.00022449744	NaN
95.05	0.00038476571	0.00020982569	NaN
95.1	0.00037881766	0.00019510817	NaN
95.15	0.00037284412	0.00018034443	NaN
95.2	0.0003668464	0.00016553382	NaN
95.25	0.00036082571	0.0001506755	NaN
95.3	0.0003547832	0.00013576845	NaN
95.35	0.00034871995	0.00012081146	NaN
95.4	0.00034263698	0.00010580316	NaN
95.45	0.00033653524	9.0741998e-05	NaN
95.5	0.00033041562	7.5626291e-05	NaN
95.55	0.00032427895	6.0454198e-05	NaN
95.6	0.00031812602	4.5223754e-05	NaN
95.65	0.00031195755	2.9932879e-05	NaN
95.7	0.00030577423	1.4579396e-05	NaN
95.75	0.00029957672	8.3895284e-07	NaN
95.8	0.00029336562	1.6324488e-05	NaN
95.85	0.00028714155	3.1879571e-05	NaN
95.9	0.00028090509	4.7506583e-05	NaN
95.95	0.00027465682	6.3207904e-05	NaN
96	0.00026839734	7.8985888e-05	NaN
96.05	0.00026212724	9.4842838e-05	NaN
96.1	0.00025584715	0.00011078099	NaN
96.15	0.00024955775	0.00012680246	NaN
96.2	0.00024325975	0.00014290926	NaN
96.25	0.00023695393	0.00015910324	NaN
96.3	0.00023064114	0.00017538608	NaN
96.35	0.00022432232	0.00019175924	NaN
96.4	0.00021799849	0.00020822396	NaN
96.45	0.0002116708	0.00022478123	NaN
96.5	0.0002053405	0.00024143176	NaN
96.55	0.000199009	0.00025817596	NaN
96.6	0.00019267783	0.00027501391	NaN
96.65	0.00018634868	0.00029194535	NaN
96.7	0.0001800234	0.00030896969	NaN
96.75	0.00017370404	0.00032608593	NaN
96.8	0.00016739278	0.0003432927	NaN
96.85	0.00016109206	0.00036058825	NaN
96.9	0.00015480445	0.0003779704	NaN
96.95	0.00014853277	0.00039543657	NaN
97	0.00014228002	0.0004129838	NaN
97.05	0.00013604943	0.0004306087	NaN
97.1	0.00012984444	0.00044830749	NaN
97.15	0.00012366869	0.00046607599	NaN
97.2	0.00011752606	0.00048390968	NaN
97.25	0.0001114206	0.00050180365	NaN
97.3	0.00010535663	0.00051975267	NaN
97.35	9.9338613e-05	0.0005377512	NaN
97.4	9.3371259e-05	0.0005557934	NaN
97.45	8.745945e-05	0.00057387321	NaN
97.5	8.1608262e-05	0.00059198431	NaN
97.55	7.5822946e-05	0.00061012022	NaN
97.6	7.0108927e-05	0.0006282743	NaN
97.65	6.4471789e-05	0.00064643982	NaN
97.7	5.891727e-05	0.00066460995	NaN
97.75	5.3451247e-05	0.00068277788	NaN
97.8	4.8079732e-05	0.00070093678	NaN
97.85	4.280886e-05	0.00071907989	NaN
97.9	3.7644881e-05	0.00073720056	NaN
97.95	3.2594151e-05	0.00075529228	NaN
98	2.7663127e-05	0.00077334871	NaN
98.05	2.2858359e-05	0.00079136375	NaN
98.1	1.8186489e-05	0.00080933153	NaN
98.15	1.3654245e-05	0.00082724648	NaN
98.2	9.2684441e-06	0.00084510335	NaN
98.25	5.0359901e-06	0.00086289722	NaN
98.3	9.638809e-07	0.00088062355	NaN
98.35	2.9407866e-06	0.00089827817	NaN
98.4	6.6708075e-06	0.00091585729	NaN
98.45	1.0218856e-05	0.00093335756	NaN
98.5	1.3577472e-05	0.000950776	NaN
98.55	1.6739042e-05	0.00096811007	NaN
98.6	1.9695777e-05	0.0009853576	NaN
98.65	2.2439689e-05	0.0010025168	NaN
98.7	2.4962564e-05	0.0010195864	NaN
98.75	2.7255928e-05	0.0010365652	NaN
98.8	2.9311015e-05	0.0010534526	NaN
98.85	3.1118725e-05	0.0010702482	NaN
98.9	3.2669584e-05	0.0010869518	NaN
98.95	3.3953699e-05	0.0011035635	NaN
99	3.4960706e-05	0.0011200837	NaN
99.05	3.5679716e-05	0.0011365127	NaN
99.1	3.6099261e-05	0.001152851	NaN
99.15	3.6207231e-05	0.0011690992	NaN
99.2	3.5990805e-05	0.0011852577	NaN
99.25	3.5436389e-05	0.0012013272	NaN
99.3	3.4529536e-05	0.0012173077	NaN
99.35	3.3254871e-05	0.0012331994	NaN
99.4	3.1596006e-05	0.0012490021	NaN
99.45	2.9535456e-05	0.0012647153	NaN
99.5	2.7054545e-05	0.0012803378	NaN
99.55	2.413331e-05	0.0012958681	NaN
99.6	2.0750397e-05	0.0013113042	NaN
99.65	1.6882953e-05	0.0013266432	NaN
99.7	1.2506516e-05	0.0013418814	NaN
99.75	7.5948919e-06	0.0013570143	NaN
99.8	2.120028e-06	0.0013720365	NaN
99.85	3.948117e-06	0.0013869414	NaN
99.9	1.0641714e-05	0.0014017211	NaN
99.95	1.7995211e-05	0.0014163666	NaN
100	2.6045484e-05	0.0014308672	NaN


==> graphics/data/todalattice_time_sim_best.dat <==
0	0	0	0	0
0.05	-3.352478e-12	-3.3524772e-12	-3.3524785e-12	-3.3524763e-12
0.1	-2.7837699e-11	-2.7837702e-11	-2.7837703e-11	-2.7837697e-11
0.15	-1.2978062e-10	-1.2978063e-10	-1.2978062e-10	-1.2978063e-10
0.2	-4.4739807e-10	-4.473981e-10	-4.4739806e-10	-4.4739806e-10
0.25	-1.2703477e-09	-1.2703478e-09	-1.2703477e-09	-1.2703478e-09
0.3	-3.1431382e-09	-3.1431383e-09	-3.1431382e-09	-3.1431383e-09
0.35	-7.0106447e-09	-7.0106448e-09	-7.0106447e-09	-7.0106447e-09
0.4	-1.441445e-08	-1.441445e-08	-1.441445e-08	-1.441445e-08
0.45	-2.7749092e-08	-2.7749092e-08	-2.7749092e-08	-2.7749092e-08
0.5	-5.0587532e-08	-5.0587532e-08	-5.0587532e-08	-5.0587532e-08
0.55	-8.8085279e-08	-8.8085279e-08	-8.8085278e-08	-8.8085279e-08
0.6	-1.4747258e-07	-1.4747258e-07	-1.4747258e-07	-1.4747258e-07
0.65	-2.3864391e-07	-2.3864391e-07	-2.3864391e-07	-2.3864391e-07
0.7	-3.7485378e-07	-3.7485378e-07	-3.7485378e-07	-3.7485378e-07
0.75	-5.7352738e-07	-5.7352738e-07	-5.7352738e-07	-5.7352737e-07
0.8	-8.5719389e-07	-8.5719389e-07	-8.5719389e-07	-8.5719389e-07
0.85	-1.25455e-06	-1.25455e-06	-1.25455e-06	-1.25455e-06
0.9	-1.8016599e-06	-1.8016599e-06	-1.8016599e-06	-1.8016599e-06
0.95	-2.5432967e-06	-2.5432967e-06	-2.5432967e-06	-2.5432967e-06
1	-3.5344307e-06	-3.5344307e-06	-3.5344307e-06	-3.5344307e-06
1.05	-4.8418664e-06	-4.8418664e-06	-4.8418664e-06	-4.8418664e-06
1.1	-6.5460305e-06	-6.5460305e-06	-6.5460305e-06	-6.5460305e-06
1.15	-8.7429107e-06	-8.7429107e-06	-8.7429107e-06	-8.7429107e-06
1.2	-1.1546145e-05	-1.1546145e-05	-1.1546145e-05	-1.1546145e-05
1.25	-1.5089256e-05	-1.5089256e-05	-1.5089256e-05	-1.5089256e-05
1.3	-1.9528028e-05	-1.9528028e-05	-1.9528028e-05	-1.9528028e-05
1.35	-2.504302e-05	-2.504302e-05	-2.504302e-05	-2.504302e-05
1.4	-3.1842201e-05	-3.1842201e-05	-3.1842201e-05	-3.1842201e-05
1.45	-4.0163705e-05	-4.0163705e-05	-4.0163705e-05	-4.0163705e-05
1.5	-5.0278688e-05	-5.0278688e-05	-5.0278688e-05	-5.0278688e-05
1.55	-6.2494271e-05	-6.2494271e-05	-6.2494271e-05	-6.2494271e-05
1.6	-7.7156556e-05	-7.7156556e-05	-7.7156556e-05	-7.7156556e-05
1.65	-9.4653701e-05	-9.4653701e-05	-9.4653701e-05	-9.4653701e-05
1.7	-0.00011541902	-0.00011541902	-0.00011541902	-0.00011541902
1.75	-0.00013993408	-0.00013993408	-0.00013993408	-0.00013993408
1.8	-0.00016873186	-0.00016873186	-0.00016873186	-0.00016873186
1.85	-0.00020239973	-0.00020239973	-0.00020239973	-0.00020239973
1.9	-0.00024158254	-0.00024158254	-0.00024158254	-0.00024158254
1.95	-0.00028698546	-0.00028698546	-0.00028698546	-0.00028698546
2	-0.0003393768	-0.0003393768	-0.0003393768	-0.0003393768
2.05	-0.00039959067	-0.00039959067	-0.00039959067	-0.00039959067
2.1	-0.00046852942	-0.00046852942	-0.00046852942	-0.00046852942
2.15	-0.0005471659	-0.0005471659	-0.0005471659	-0.0005471659
2.2	-0.00063654549	-0.00063654549	-0.00063654549	-0.00063654549
2.25	-0.00073778785	-0.00073778785	-0.00073778785	-0.00073778785
2.3	-0.00085208842	-0.00085208842	-0.00085208842	-0.00085208842
2.35	-0.00098071953	-0.00098071953	-0.00098071953	-0.00098071953
2.4	-0.0011250312	-0.0011250312	-0.0011250312	-0.0011250312
2.45	-0.0012864518	-0.0012864518	-0.0012864518	-0.0012864518
2.5	-0.0014664877	-0.0014664877	-0.0014664877	-0.0014664877
2.55	-0.0016667232	-0.0016667232	-0.0016667232	-0.0016667232
2.6	-0.00188882	-0.00188882	-0.00188882	-0.00188882
2.65	-0.0021345156	-0.0021345156	-0.0021345156	-0.0021345156
2.7	-0.002405622	-0.002405622	-0.002405622	-0.002405622
2.75	-0.0027040234	-0.0027040234	-0.0027040234	-0.0027040234
2.8	-0.003031674	-0.003031674	-0.003031674	-0.003031674
2.85	-0.0033905951	-0.0033905951	-0.0033905951	-0.0033905951
2.9	-0.0037828716	-0.0037828716	-0.0037828716	-0.0037828716
2.95	-0.0042106484	-0.0042106484	-0.0042106484	-0.0042106484
3	-0.0046761262	-0.0046761262	-0.0046761262	-0.0046761262
3.05	-0.005181557	-0.005181557	-0.005181557	-0.005181557
3.1	-0.0057292397	-0.0057292397	-0.0057292397	-0.0057292397
3.15	-0.0063215141	-0.0063215141	-0.0063215141	-0.0063215141
3.2	-0.0069607564	-0.0069607564	-0.0069607564	-0.0069607564
3.25	-0.0076493728	-0.0076493728	-0.0076493728	-0.0076493728
3.3	-0.008389794	-0.008389794	-0.008389794	-0.008389794
3.35	-0.009184469	-0.009184469	-0.009184469	-0.009184469
3.4	-0.010035859	-0.010035859	-0.010035859	-0.010035859
3.45	-0.01094643	-0.01094643	-0.01094643	-0.01094643
3.5	-0.011918649	-0.011918649	-0.011918649	-0.011918649
3.55	-0.012954975	-0.012954975	-0.012954975	-0.012954975
3.6	-0.014057853	-0.014057853	-0.014057853	-0.014057853
3.65	-0.01522971	-0.01522971	-0.01522971	-0.01522971
3.7	-0.016472946	-0.016472946	-0.016472946	-0.016472946
3.75	-0.017789929	-0.017789929	-0.017789929	-0.017789929
3.8	-0.01918299	-0.01918299	-0.01918299	-0.01918299
3.85	-0.020654416	-0.020654416	-0.020654416	-0.020654416
3.9	-0.022206445	-0.022206445	-0.022206445	-0.022206445
3.95	-0.023841261	-0.023841261	-0.023841261	-0.023841261
4	-0.025560991	-0.025560991	-0.025560991	-0.025560991
4.05	-0.027367696	-0.027367696	-0.027367696	-0.027367696
4.1	-0.029263371	-0.029263371	-0.029263371	-0.029263371
4.15	-0.031249939	-0.031249939	-0.031249939	-0.031249939
4.2	-0.033329249	-0.033329249	-0.033329249	-0.033329249
4.25	-0.035503071	-0.035503071	-0.035503071	-0.035503071
4.3	-0.037773094	-0.037773094	-0.037773094	-0.037773094
4.35	-0.040140925	-0.040140925	-0.040140925	-0.040140925
4.4	-0.042608084	-0.042608084	-0.042608084	-0.042608084
4.45	-0.045176005	-0.045176005	-0.045176005	-0.045176005
4.5	-0.047846032	-0.047846032	-0.047846032	-0.047846032
4.55	-0.050619421	-0.050619421	-0.050619421	-0.050619421
4.6	-0.053497337	-0.053497337	-0.053497337	-0.053497337
4.65	-0.056480853	-0.056480853	-0.056480853	-0.056480853
4.7	-0.059570951	-0.059570951	-0.059570951	-0.059570951
4.75	-0.062768523	-0.062768523	-0.062768523	-0.062768523
4.8	-0.066074368	-0.066074368	-0.066074368	-0.066074368
4.85	-0.069489195	-0.069489195	-0.069489195	-0.069489195
4.9	-0.073013624	-0.073013624	-0.073013624	-0.073013624
4.95	-0.076648185	-0.076648185	-0.076648185	-0.076648185
5	-0.080393319	-0.080393319	-0.080393319	-0.080393319
5.05	-0.084249379	-0.084249379	-0.084249379	-0.084249379
5.1	-0.088216634	-0.088216634	-0.088216634	-0.088216634
5.15	-0.092295265	-0.092295265	-0.092295265	-0.092295265
5.2	-0.096485373	-0.096485373	-0.096485373	-0.096485373
5.25	-0.10078697	-0.10078697	-0.10078697	-0.10078697
5.3	-0.1052	-0.1052	-0.1052	-0.1052
5.35	-0.10972431	-0.10972431	-0.10972431	-0.10972431
5.4	-0.11435968	-0.11435968	-0.11435968	-0.11435968
5.45	-0.1191058	-0.1191058	-0.1191058	-0.1191058
5.5	-0.12396231	-0.12396231	-0.12396231	-0.12396231
5.55	-0.12892875	-0.12892875	-0.12892875	-0.12892875
5.6	-0.13400461	-0.13400461	-0.13400461	-0.13400461
5.65	-0.13918927	-0.13918927	-0.13918927	-0.13918927
5.7	-0.14448208	-0.14448208	-0.14448208	-0.14448208
5.75	-0.14988231	-0.14988231	-0.14988231	-0.14988231
5.8	-0.15538915	-0.15538915	-0.15538915	-0.15538915
5.85	-0.16100172	-0.16100172	-0.16100172	-0.16100172
5.9	-0.1667191	-0.1667191	-0.1667191	-0.1667191
5.95	-0.17254028	-0.17254028	-0.17254028	-0.17254028
6	-0.1784642	-0.1784642	-0.1784642	-0.1784642
6.05	-0.18448973	-0.18448973	-0.18448973	-0.18448973
6.1	-0.19061569	-0.19061569	-0.19061569	-0.19061569
6.15	-0.19684081	-0.19684081	-0.19684081	-0.19684081
6.2	-0.20316379	-0.20316379	-0.20316379	-0.20316379
6.25	-0.20958327	-0.20958327	-0.20958327	-0.20958327
6.3	-0.21609782	-0.21609782	-0.21609782	-0.21609782
6.35	-0.22270596	-0.22270596	-0.22270596	-0.22270596
6.4	-0.22940615	-0.22940615	-0.22940615	-0.22940615
6.45	-0.23619679	-0.23619679	-0.23619679	-0.23619679
6.5	-0.24307625	-0.24307625	-0.24307625	-0.24307625
6.55	-0.25004283	-0.25004283	-0.25004283	-0.25004283
6.6	-0.25709477	-0.25709477	-0.25709477	-0.25709477
6.65	-0.26423029	-0.26423029	-0.26423029	-0.26423029
6.7	-0.27144753	-0.27144753	-0.27144753	-0.27144753
6.75	-0.27874461	-0.27874461	-0.27874461	-0.27874461
6.8	-0.28611958	-0.28611958	-0.28611958	-0.28611958
6.85	-0.29357048	-0.29357048	-0.29357048	-0.29357048
6.9	-0.30109526	-0.30109526	-0.30109526	-0.30109526
6.95	-0.30869188	-0.30869188	-0.30869188	-0.30869188
7	-0.31635822	-0.31635822	-0.31635822	-0.31635822
7.05	-0.32409216	-0.32409216	-0.32409216	-0.32409216
7.1	-0.33189151	-0.33189151	-0.33189151	-0.33189151
7.15	-0.33975407	-0.33975407	-0.33975407	-0.33975407
7.2	-0.3476776	-0.3476776	-0.3476776	-0.3476776
7.25	-0.35565984	-0.35565984	-0.35565984	-0.35565984
7.3	-0.36369849	-0.36369849	-0.36369849	-0.36369849
7.35	-0.37179123	-0.37179123	-0.37179123	-0.37179123
7.4	-0.37993573	-0.37993573	-0.37993573	-0.37993573
7.45	-0.38812962	-0.38812962	-0.38812962	-0.38812962
7.5	-0.39637052	-0.39637052	-0.39637052	-0.39637052
7.55	-0.40465605	-0.40465605	-0.40465605	-0.40465605
7.6	-0.4129838	-0.4129838	-0.4129838	-0.4129838
7.65	-0.42135136	-0.42135136	-0.42135136	-0.42135136
7.7	-0.42975629	-0.42975629	-0.42975629	-0.42975629
7.75	-0.43819617	-0.43819617	-0.43819617	-0.43819617
7.8	-0.44666857	-0.44666857	-0.44666857	-0.44666857
7.85	-0.45517106	-0.45517106	-0.45517106	-0.45517106
7.9	-0.46370121	-0.46370121	-0.46370121	-0.46370121
7.95	-0.47225658	-0.47225658	-0.47225658	-0.47225658
8	-0.48083477	-0.48083477	-0.48083477	-0.48083477
8.05	-0.48943336	-0.48943336	-0.48943336	-0.48943336
8.1	-0.49804996	-0.49804996	-0.49804996	-0.49804996
8.15	-0.50668218	-0.50668218	-0.50668218	-0.50668218
8.2	-0.51532765	-0.51532765	-0.51532765	-0.51532765
8.25	-0.52398403	-0.52398403	-0.52398403	-0.52398403
8.3	-0.53264898	-0.53264898	-0.53264898	-0.53264898
8.35	-0.5413202	-0.5413202	-0.5413202	-0.5413202
8.4	-0.54999541	-0.54999541	-0.54999541	-0.54999541
8.45	-0.55867235	-0.55867235	-0.55867235	-0.55867235
8.5	-0.5673488	-0.5673488	-0.5673488	-0.5673488
8.55	-0.57602256	-0.57602256	-0.57602256	-0.57602256
8.6	-0.58469147	-0.58469147	-0.58469147	-0.58469147
8.65	-0.59335338	-0.59335338	-0.59335338	-0.59335338
8.7	-0.60200622	-0.60200622	-0.60200622	-0.60200622
8.75	-0.6106479	-0.6106479	-0.6106479	-0.6106479
8.8	-0.61927642	-0.61927642	-0.61927642	-0.61927642
8.85	-0.62788978	-0.62788978	-0.62788978	-0.62788978
8.9	-0.63648605	-0.63648605	-0.63648605	-0.63648605
8.95	-0.64506331	-0.64506331	-0.64506331	-0.64506331
9	-0.6536197	-0.6536197	-0.6536197	-0.6536197
9.05	-0.66215341	-0.66215341	-0.66215341	-0.66215341
9.1	-0.67066265	-0.67066265	-0.67066265	-0.67066265
9.15	-0.67914569	-0.67914569	-0.67914569	-0.67914569
9.2	-0.68760084	-0.68760084	-0.68760084	-0.68760084
9.25	-0.69602646	-0.69602646	-0.69602646	-0.69602646
9.3	-0.70442094	-0.70442094	-0.70442094	-0.70442094
9.35	-0.71278273	-0.71278273	-0.71278273	-0.71278273
9.4	-0.72111032	-0.72111032	-0.72111032	-0.72111032
9.45	-0.72940225	-0.72940225	-0.72940225	-0.72940225
9.5	-0.7376571	-0.7376571	-0.7376571	-0.7376571
9.55	-0.74587349	-0.74587349	-0.74587349	-0.74587349
9.6	-0.75405009	-0.75405009	-0.75405009	-0.75405009
9.65	-0.76218564	-0.76218564	-0.76218564	-0.76218564
9.7	-0.77027887	-0.77027887	-0.77027887	-0.77027887
9.75	-0.77832862	-0.77832862	-0.77832862	-0.77832862
9.8	-0.78633372	-0.78633372	-0.78633372	-0.78633372
9.85	-0.79429307	-0.79429307	-0.79429307	-0.79429307
9.9	-0.80220561	-0.80220561	-0.80220561	-0.80220561
9.95	-0.81007032	-0.81007032	-0.81007032	-0.81007032
10	-0.81788624	-0.81788624	-0.81788624	-0.81788624
10.05	-0.82565241	-0.82565241	-0.82565241	-0.82565241
10.1	-0.83336796	-0.83336796	-0.83336796	-0.83336796
10.15	-0.84103203	-0.84103203	-0.84103203	-0.84103203
10.2	-0.84864381	-0.84864381	-0.84864381	-0.84864381
10.25	-0.85620252	-0.85620252	-0.85620252	-0.85620252
10.3	-0.86370744	-0.86370744	-0.86370744	-0.86370744
10.35	-0.87115787	-0.87115787	-0.87115787	-0.87115787
10.4	-0.87855316	-0.87855316	-0.87855316	-0.87855316
10.45	-0.88589267	-0.88589267	-0.88589267	-0.88589267
10.5	-0.89317583	-0.89317583	-0.89317583	-0.89317583
10.55	-0.90040209	-0.90040209	-0.90040209	-0.90040209
10.6	-0.90757093	-0.90757093	-0.90757093	-0.90757093
10.65	-0.91468186	-0.91468186	-0.91468186	-0.91468186
10.7	-0.92173444	-0.92173444	-0.92173444	-0.92173444
10.75	-0.92872826	-0.92872826	-0.92872826	-0.92872826
10.8	-0.93566292	-0.93566292	-0.93566291	-0.93566292
10.85	-0.94253806	-0.94253806	-0.94253806	-0.94253806
10.9	-0.94935337	-0.94935337	-0.94935337	-0.94935337
10.95	-0.95610854	-0.95610854	-0.95610854	-0.95610854
11	-0.96280331	-0.96280331	-0.96280331	-0.96280331
11.05	-0.96943743	-0.96943743	-0.96943743	-0.96943743
11.1	-0.97601069	-0.97601069	-0.97601069	-0.97601069
11.15	-0.98252289	-0.98252289	-0.98252289	-0.98252289
11.2	-0.98897388	-0.98897388	-0.98897388	-0.98897388
11.25	-0.99536352	-0.99536352	-0.99536352	-0.99536352
11.3	-1.0016917	-1.0016917	-1.0016917	-1.0016917
11.35	-1.0079583	-1.0079583	-1.0079583	-1.0079583
11.4	-1.0141632	-1.0141632	-1.0141632	-1.0141632
11.45	-1.0203065	-1.0203065	-1.0203065	-1.0203065
11.5	-1.0263881	-1.0263881	-1.0263881	-1.0263881
11.55	-1.0324079	-1.0324079	-1.0324079	-1.0324079
11.6	-1.038366	-1.038366	-1.038366	-1.038366
11.65	-1.0442625	-1.0442625	-1.0442625	-1.0442625
11.7	-1.0500973	-1.0500973	-1.0500973	-1.0500973
11.75	-1.0558705	-1.0558705	-1.0558705	-1.0558705
11.8	-1.0615823	-1.0615823	-1.0615823	-1.0615823
11.85	-1.0672326	-1.0672326	-1.0672326	-1.0672326
11.9	-1.0728217	-1.0728217	-1.0728217	-1.0728217
11.95	-1.0783496	-1.0783496	-1.0783496	-1.0783496
12	-1.0838166	-1.0838166	-1.0838166	-1.0838166
12.05	-1.0892227	-1.0892227	-1.0892227	-1.0892227
12.1	-1.0945681	-1.0945681	-1.0945681	-1.0945681
12.15	-1.099853	-1.099853	-1.099853	-1.099853
12.2	-1.1050776	-1.1050776	-1.1050776	-1.1050776
12.25	-1.1102422	-1.1102422	-1.1102422	-1.1102422
12.3	-1.1153469	-1.1153469	-1.1153469	-1.1153469
12.35	-1.1203919	-1.1203919	-1.1203919	-1.1203919
12.4	-1.1253776	-1.1253776	-1.1253776	-1.1253776
12.45	-1.1303041	-1.1303041	-1.1303041	-1.1303041
12.5	-1.1351717	-1.1351717	-1.1351717	-1.1351717
12.55	-1.1399806	-1.1399806	-1.1399806	-1.1399806
12.6	-1.1447313	-1.1447313	-1.1447313	-1.1447313
12.65	-1.1494238	-1.1494238	-1.1494238	-1.1494238
12.7	-1.1540586	-1.1540586	-1.1540586	-1.1540586
12.75	-1.1586359	-1.1586359	-1.1586359	-1.1586359
12.8	-1.1631561	-1.1631561	-1.1631561	-1.1631561
12.85	-1.1676193	-1.1676193	-1.1676193	-1.1676193
12.9	-1.172026	-1.172026	-1.172026	-1.172026
12.95	-1.1763765	-1.1763765	-1.1763765	-1.1763765
13	-1.1806711	-1.1806711	-1.1806711	-1.1806711
13.05	-1.1849101	-1.1849101	-1.1849101	-1.1849101
13.1	-1.1890938	-1.1890938	-1.1890938	-1.1890938
13.15	-1.1932227	-1.1932227	-1.1932227	-1.1932227
13.2	-1.1972969	-1.1972969	-1.1972969	-1.1972969
13.25	-1.201317	-1.201317	-1.201317	-1.201317
13.3	-1.2052832	-1.2052832	-1.2052832	-1.2052832
13.35	-1.2091958	-1.2091958	-1.2091958	-1.2091958
13.4	-1.2130552	-1.2130552	-1.2130552	-1.2130552
13.45	-1.2168619	-1.2168619	-1.2168619	-1.2168619
13.5	-1.220616	-1.220616	-1.220616	-1.220616
13.55	-1.2243181	-1.2243181	-1.224318	-1.2243181
13.6	-1.2279683	-1.2279683	-1.2279683	-1.2279683
13.65	-1.2315672	-1.2315672	-1.2315672	-1.2315672
13.7	-1.235115	-1.235115	-1.235115	-1.235115
13.75	-1.2386121	-1.2386121	-1.2386121	-1.2386121
13.8	-1.2420589	-1.2420589	-1.2420589	-1.2420589
13.85	-1.2454557	-1.2454557	-1.2454557	-1.2454557
13.9	-1.2488028	-1.2488028	-1.2488028	-1.2488028
13.95	-1.2521008	-1.2521008	-1.2521008	-1.2521008
14	-1.2553497	-1.2553497	-1.2553497	-1.2553497
14.05	-1.2585502	-1.2585502	-1.2585502	-1.2585502
14.1	-1.2617024	-1.2617024	-1.2617024	-1.2617024
14.15	-1.2648068	-1.2648068	-1.2648068	-1.2648068
14.2	-1.2678637	-1.2678637	-1.2678637	-1.2678637
14.25	-1.2708734	-1.2708734	-1.2708734	-1.2708734
14.3	-1.2738363	-1.2738363	-1.2738363	-1.2738363
14.35	-1.2767527	-1.2767527	-1.2767527	-1.2767527
14.4	-1.2796231	-1.2796231	-1.2796231	-1.2796231
14.45	-1.2824476	-1.2824476	-1.2824476	-1.2824476
14.5	-1.2852267	-1.2852267	-1.2852267	-1.2852267
14.55	-1.2879607	-1.2879607	-1.2879607	-1.2879607
14.6	-1.29065	-1.29065	-1.29065	-1.29065
14.65	-1.2932948	-1.2932948	-1.2932948	-1.2932948
14.7	-1.2958955	-1.2958955	-1.2958955	-1.2958955
14.75	-1.2984524	-1.2984524	-1.2984524	-1.2984524
14.8	-1.3009658	-1.3009658	-1.3009658	-1.3009658
14.85	-1.3034362	-1.3034362	-1.3034362	-1.3034362
14.9	-1.3058637	-1.3058637	-1.3058637	-1.3058637
14.95	-1.3082487	-1.3082487	-1.3082487	-1.3082487
15	-1.3105915	-1.3105915	-1.3105915	-1.3105915
15.05	-1.3128925	-1.3128925	-1.3128925	-1.3128925
15.1	-1.3151519	-1.3151519	-1.3151519	-1.3151519
15.15	-1.31737	-1.31737	-1.31737	-1.31737
15.2	-1.3195472	-1.3195472	-1.3195472	-1.3195472
15.25	-1.3216837	-1.3216837	-1.3216837	-1.3216837
15.3	-1.3237799	-1.3237799	-1.3237799	-1.3237799
15.35	-1.325836	-1.325836	-1.325836	-1.325836
15.4	-1.3278523	-1.3278523	-1.3278524	-1.3278523
15.45	-1.3298292	-1.3298292	-1.3298292	-1.3298292
15.5	-1.3317669	-1.3317669	-1.3317669	-1.3317669
15.55	-1.3336656	-1.3336656	-1.3336657	-1.3336656
15.6	-1.3355258	-1.3355258	-1.3355258	-1.3355258
15.65	-1.3373476	-1.3373476	-1.3373476	-1.3373476
15.7	-1.3391313	-1.3391313	-1.3391313	-1.3391313
15.75	-1.3408772	-1.3408772	-1.3408772	-1.3408772
15.8	-1.3425856	-1.3425856	-1.3425856	-1.3425856
15.85	-1.3442568	-1.3442568	-1.3442568	-1.3442568
15.9	-1.3458909	-1.3458909	-1.3458909	-1.3458909
15.95	-1.3474884	-1.3474884	-1.3474884	-1.3474884
16	-1.3490493	-1.3490493	-1.3490494	-1.3490493
16.05	-1.3505741	-1.3505741	-1.3505741	-1.3505741
16.1	-1.352063	-1.352063	-1.352063	-1.352063
16.15	-1.3535161	-1.3535161	-1.3535161	-1.3535161
16.2	-1.3549338	-1.3549338	-1.3549339	-1.3549338
16.25	-1.3563164	-1.3563164	-1.3563164	-1.3563164
16.3	-1.357664	-1.357664	-1.3576641	-1.357664
16.35	-1.358977	-1.358977	-1.358977	-1.358977
16.4	-1.3602555	-1.3602555	-1.3602555	-1.3602555
16.45	-1.3614998	-1.3614998	-1.3614999	-1.3614998
16.5	-1.3627102	-1.3627102	-1.3627103	-1.3627102
16.55	-1.3638869	-1.3638869	-1.363887	-1.3638869
16.6	-1.3650302	-1.3650302	-1.3650302	-1.3650302
16.65	-1.3661402	-1.3661402	-1.3661402	-1.3661402
16.7	-1.3672172	-1.3672172	-1.3672173	-1.3672172
16.75	-1.3682615	-1.3682615	-1.3682616	-1.3682615
16.8	-1.3692733	-1.3692733	-1.3692734	-1.3692733
16.85	-1.3702528	-1.3702528	-1.3702529	-1.3702528
16.9	-1.3712003	-1.3712003	-1.3712004	-1.3712003
16.95	-1.372116	-1.372116	-1.372116	-1.372116
17	-1.373	-1.373	-1.3730001	-1.373
17.05	-1.3738528	-1.3738528	-1.3738529	-1.3738528
17.1	-1.3746744	-1.3746744	-1.3746745	-1.3746744
17.15	-1.3754651	-1.3754651	-1.3754652	-1.3754651
17.2	-1.3762251	-1.3762251	-1.3762252	-1.3762251
17.25	-1.3769547	-1.3769547	-1.3769548	-1.3769547
17.3	-1.3776541	-1.3776541	-1.3776542	-1.3776541
17.35	-1.3783235	-1.3783235	-1.3783236	-1.3783235
17.4	-1.3789631	-1.3789631	-1.3789632	-1.3789631
17.45	-1.3795732	-1.3795732	-1.3795733	-1.3795732
17.5	-1.3801539	-1.380154	-1.3801541	-1.3801539
17.55	-1.3807056	-1.3807056	-1.3807057	-1.3807056
17.6	-1.3812284	-1.3812284	-1.3812285	-1.3812284
17.65	-1.3817225	-1.3817225	-1.3817226	-1.3817225
17.7	-1.3821881	-1.3821881	-1.3821883	-1.3821881
17.75	-1.3826256	-1.3826256	-1.3826257	-1.3826256
17.8	-1.383035	-1.383035	-1.3830352	-1.383035
17.85	-1.3834167	-1.3834167	-1.3834168	-1.3834167
17.9	-1.3837708	-1.3837708	-1.3837709	-1.3837708
17.95	-1.3840975	-1.3840975	-1.3840977	-1.3840975
18	-1.3843971	-1.3843971	-1.3843973	-1.3843971
18.05	-1.3846698	-1.3846698	-1.38467	-1.3846698
18.1	-1.3849158	-1.3849159	-1.384916	-1.3849158
18.15	-1.3851354	-1.3851354	-1.3851356	-1.3851354
18.2	-1.3853286	-1.3853286	-1.3853288	-1.3853286
18.25	-1.3854959	-1.3854959	-1.385496	-1.3854959
18.3	-1.3856372	-1.3856373	-1.3856374	-1.3856372
18.35	-1.385753	-1.385753	-1.3857532	-1.385753
18.4	-1.3858434	-1.3858434	-1.3858436	-1.3858434
18.45	-1.3859085	-1.3859086	-1.3859088	-1.3859085
18.5	-1.3859488	-1.3859488	-1.385949	-1.3859488
18.55	-1.3859642	-1.3859642	-1.3859644	-1.3859642
18.6	-1.3859551	-1.3859551	-1.3859553	-1.3859551
18.65	-1.3859217	-1.3859217	-1.3859219	-1.3859217
18.7	-1.3858641	-1.3858641	-1.3858643	-1.3858641
18.75	-1.3857826	-1.3857827	-1.3857829	-1.3857826
18.8	-1.3856775	-1.3856775	-1.3856777	-1.3856775
18.85	-1.3855489	-1.3855489	-1.3855491	-1.3855489
18.9	-1.3853969	-1.385397	-1.3853972	-1.3853969
18.95	-1.385222	-1.385222	-1.3852222	-1.385222
19	-1.3850242	-1.3850242	-1.3850244	-1.3850242
19.05	-1.3848037	-1.3848037	-1.384804	-1.3848037
19.1	-1.3845609	-1.3845609	-1.3845611	-1.3845609
19.15	-1.3842958	-1.3842958	-1.3842961	-1.3842958
19.2	-1.3840087	-1.3840087	-1.384009	-1.3840087
19.25	-1.3836998	-1.3836998	-1.3837001	-1.3836998
19.3	-1.3833693	-1.3833693	-1.3833696	-1.3833693
19.35	-1.3830175	-1.3830175	-1.3830178	-1.3830175
19.4	-1.3826444	-1.3826445	-1.3826447	-1.3826444
19.45	-1.3822505	-1.3822505	-1.3822508	-1.3822505
19.5	-1.3818357	-1.3818357	-1.381836	-1.3818357
19.55	-1.3814004	-1.3814005	-1.3814008	-1.3814004
19.6	-1.3809448	-1.3809448	-1.3809451	-1.3809448
19.65	-1.3804691	-1.3804691	-1.3804694	-1.3804691
19.7	-1.3799734	-1.3799734	-1.3799737	-1.3799734
19.75	-1.379458	-1.379458	-1.3794583	-1.379458
19.8	-1.378923	-1.378923	-1.3789234	-1.378923
19.85	-1.3783688	-1.3783688	-1.3783691	-1.3783688
19.9	-1.3777954	-1.3777954	-1.3777958	-1.3777954
19.95	-1.3772031	-1.3772032	-1.3772035	-1.3772031
20	-1.3765922	-1.3765922	-1.3765925	-1.3765922
20.05	-1.3759627	-1.3759627	-1.3759631	-1.3759627
20.1	-1.3753149	-1.375315	-1.3753153	-1.3753149
20.15	-1.3746491	-1.3746491	-1.3746494	-1.3746491
20.2	-1.3739653	-1.3739653	-1.3739656	-1.3739653
20.25	-1.3732638	-1.3732638	-1.3732642	-1.3732638
20.3	-1.3725448	-1.3725449	-1.3725452	-1.3725448
20.35	-1.3718085	-1.3718086	-1.3718089	-1.3718085
20.4	-1.3710552	-1.3710552	-1.3710555	-1.3710552
20.45	-1.3702849	-1.3702849	-1.3702852	-1.3702849
20.5	-1.3694979	-1.3694979	-1.3694982	-1.3694979
20.55	-1.3686944	-1.3686944	-1.3686947	-1.3686944
20.6	-1.3678745	-1.3678746	-1.3678749	-1.3678745
20.65	-1.3670386	-1.3670386	-1.3670389	-1.3670386
20.7	-1.3661867	-1.3661868	-1.3661871	-1.3661867
20.75	-1.3653191	-1.3653191	-1.3653195	-1.3653191
20.8	-1.364436	-1.364436	-1.3644363	-1.364436
20.85	-1.3635375	-1.3635375	-1.3635378	-1.3635375
20.9	-1.3626238	-1.3626239	-1.3626242	-1.3626238
20.95	-1.3616952	-1.3616953	-1.3616956	-1.3616952
21	-1.3607519	-1.3607519	-1.3607522	-1.3607519
21.05	-1.3597939	-1.359794	-1.3597943	-1.3597939
21.1	-1.3588216	-1.3588216	-1.3588219	-1.3588216
21.15	-1.3578351	-1.3578351	-1.3578354	-1.3578351
21.2	-1.3568345	-1.3568346	-1.3568348	-1.3568345
21.25	-1.3558202	-1.3558202	-1.3558205	-1.3558202
21.3	-1.3547922	-1.3547922	-1.3547925	-1.3547922
21.35	-1.3537508	-1.3537508	-1.3537511	-1.3537508
21.4	-1.3526961	-1.3526962	-1.3526964	-1.3526961
21.45	-1.3516284	-1.3516284	-1.3516286	-1.3516284
21.5	-1.3505477	-1.3505478	-1.350548	-1.3505477
21.55	-1.3494544	-1.3494545	-1.3494547	-1.3494544
21.6	-1.3483486	-1.3483487	-1.3483488	-1.3483486
21.65	-1.3472305	-1.3472305	-1.3472307	-1.3472305
21.7	-1.3461002	-1.3461002	-1.3461004	-1.3461002
21.75	-1.3449579	-1.344958	-1.3449581	-1.3449579
21.8	-1.3438039	-1.343804	-1.3438041	-1.3438039
21.85	-1.3426384	-1.3426384	-1.3426385	-1.3426384
21.9	-1.3414614	-1.3414614	-1.3414615	-1.3414614
21.95	-1.3402732	-1.3402732	-1.3402733	-1.3402732
22	-1.3390739	-1.339074	-1.3390741	-1.3390739
22.05	-1.3378638	-1.3378639	-1.337864	-1.3378638
22.1	-1.3366431	-1.3366432	-1.3366432	-1.3366431
22.15	-1.3354119	-1.3354119	-1.3354119	-1.3354119
22.2	-1.3341703	-1.3341704	-1.3341704	-1.3341703
22.25	-1.3329186	-1.3329187	-1.3329187	-1.3329186
22.3	-1.331657	-1.3316571	-1.331657	-1.331657
22.35	-1.3303857	-1.3303857	-1.3303856	-1.3303857
22.4	-1.3291047	-1.3291048	-1.3291047	-1.3291047
22.45	-1.3278144	-1.3278145	-1.3278143	-1.3278144
22.5	-1.3265148	-1.3265149	-1.3265147	-1.3265148
22.55	-1.3252062	-1.3252063	-1.3252061	-1.3252062
22.6	-1.3238887	-1.3238888	-1.3238886	-1.3238887
22.65	-1.3225626	-1.3225627	-1.3225624	-1.3225626
22.7	-1.321228	-1.3212281	-1.3212277	-1.321228
22.75	-1.319885	-1.3198851	-1.3198848	-1.319885
22.8	-1.3185339	-1.318534	-1.3185336	-1.3185339
22.85	-1.3171748	-1.3171749	-1.3171745	-1.3171748
22.9	-1.315808	-1.3158081	-1.3158077	-1.315808
22.95	-1.3144336	-1.3144337	-1.3144332	-1.3144336
23	-1.3130517	-1.3130518	-1.3130513	-1.3130517
23.05	-1.3116626	-1.3116627	-1.3116621	-1.3116626
23.1	-1.3102664	-1.3102665	-1.3102659	-1.3102664
23.15	-1.3088633	-1.3088634	-1.3088628	-1.3088633
23.2	-1.3074535	-1.3074537	-1.3074529	-1.3074535
23.25	-1.3060372	-1.3060373	-1.3060366	-1.3060372
23.3	-1.3046145	-1.3046147	-1.3046138	-1.3046145
23.35	-1.3031857	-1.3031858	-1.3031849	-1.3031857
23.4	-1.3017508	-1.3017509	-1.30175	-1.3017508
23.45	-1.3003101	-1.3003103	-1.3003093	-1.3003101
23.5	-1.2988638	-1.2988639	-1.2988629	-1.2988638
23.55	-1.297412	-1.2974121	-1.297411	-1.297412
23.6	-1.2959549	-1.295955	-1.2959539	-1.2959549
23.65	-1.2944926	-1.2944928	-1.2944916	-1.2944926
23.7	-1.2930255	-1.2930256	-1.2930244	-1.2930255
23.75	-1.2915535	-1.2915537	-1.2915524	-1.2915535
23.8	-1.290077	-1.2900771	-1.2900758	-1.290077
23.85	-1.288596	-1.2885962	-1.2885948	-1.288596
23.9	-1.2871108	-1.287111	-1.2871095	-1.2871108
23.95	-1.2856215	-1.2856217	-1.2856202	-1.2856215
24	-1.2841284	-1.2841285	-1.2841269	-1.2841284
24.05	-1.2826315	-1.2826316	-1.2826299	-1.2826315
24.1	-1.281131	-1.2811312	-1.2811294	-1.281131
24.15	-1.2796272	-1.2796274	-1.2796255	-1.2796272
24.2	-1.2781201	-1.2781203	-1.2781184	-1.2781201
24.25	-1.2766101	-1.2766102	-1.2766082	-1.2766101
24.3	-1.2750971	-1.2750973	-1.2750952	-1.2750971
24.35	-1.2735815	-1.2735817	-1.2735795	-1.2735815
24.4	-1.2720633	-1.2720635	-1.2720613	-1.2720633
24.45	-1.2705428	-1.270543	-1.2705406	-1.2705428
24.5	-1.26902	-1.2690203	-1.2690178	-1.26902
24.55	-1.2674953	-1.2674955	-1.267493	-1.2674953
24.6	-1.2659687	-1.2659689	-1.2659663	-1.2659687
24.65	-1.2644404	-1.2644406	-1.264438	-1.2644404
24.7	-1.2629106	-1.2629108	-1.2629081	-1.2629106
24.75	-1.2613794	-1.2613797	-1.2613768	-1.2613794
24.8	-1.2598471	-1.2598473	-1.2598444	-1.2598471
24.85	-1.2583137	-1.2583139	-1.2583109	-1.2583137
24.9	-1.2567794	-1.2567797	-1.2567765	-1.2567794
24.95	-1.2552444	-1.2552447	-1.2552414	-1.2552444
25	-1.2537089	-1.2537092	-1.2537058	-1.2537089
25.05	-1.252173	-1.2521733	-1.2521698	-1.252173
25.1	-1.2506369	-1.2506371	-1.2506336	-1.2506369
25.15	-1.2491006	-1.2491009	-1.2490972	-1.2491006
25.2	-1.2475645	-1.2475648	-1.247561	-1.2475645
25.25	-1.2460286	-1.2460289	-1.246025	-1.2460286
25.3	-1.2444931	-1.2444934	-1.2444894	-1.2444931
25.35	-1.2429581	-1.2429584	-1.2429543	-1.2429581
25.4	-1.2414238	-1.2414241	-1.2414199	-1.2414238
25.45	-1.2398904	-1.2398907	-1.2398863	-1.2398904
25.5	-1.2383579	-1.2383582	-1.2383537	-1.2383579
25.55	-1.2368266	-1.2368269	-1.2368223	-1.2368266
25.6	-1.2352965	-1.2352969	-1.2352921	-1.2352965
25.65	-1.2337679	-1.2337683	-1.2337634	-1.2337679
25.7	-1.2322409	-1.2322412	-1.2322362	-1.2322409
25.75	-1.2307155	-1.2307159	-1.2307108	-1.2307155
25.8	-1.2291921	-1.2291924	-1.2291872	-1.2291921
25.85	-1.2276706	-1.2276709	-1.2276655	-1.2276706
25.9	-1.2261512	-1.2261516	-1.226146	-1.2261512
25.95	-1.2246341	-1.2246344	-1.2246288	-1.2246341
26	-1.2231193	-1.2231197	-1.2231139	-1.2231193
26.05	-1.2216071	-1.2216075	-1.2216016	-1.2216071
26.1	-1.2200975	-1.2200979	-1.2200919	-1.2200975
26.15	-1.2185907	-1.2185912	-1.2185849	-1.2185907
26.2	-1.2170868	-1.2170873	-1.2170809	-1.2170868
26.25	-1.215586	-1.2155864	-1.2155799	-1.215586
26.3	-1.2140883	-1.2140887	-1.214082	-1.2140883
26.35	-1.2125938	-1.2125943	-1.2125874	-1.2125938
26.4	-1.2111027	-1.2111032	-1.2110962	-1.2111027
26.45	-1.2096152	-1.2096157	-1.2096085	-1.2096152
26.5	-1.2081312	-1.2081317	-1.2081244	-1.2081312
26.55	-1.206651	-1.2066515	-1.2066441	-1.206651
26.6	-1.2051746	-1.2051751	-1.2051675	-1.2051746
26.65	-1.2037022	-1.2037027	-1.2036949	-1.2037022
26.7	-1.2022338	-1.2022343	-1.2022264	-1.2022338
26.75	-1.2007695	-1.2007701	-1.200762	-1.2007695
26.8	-1.1993095	-1.1993101	-1.1993018	-1.1993095
26.85	-1.1978539	-1.1978544	-1.197846	-1.1978539
26.9	-1.1964027	-1.1964033	-1.1963947	-1.1964027
26.95	-1.1949561	-1.1949566	-1.1949479	-1.1949561
27	-1.193514	-1.1935146	-1.1935057	-1.193514
27.05	-1.1920768	-1.1920773	-1.1920682	-1.1920768
27.1	-1.1906443	-1.1906449	-1.1906356	-1.1906443
27.15	-1.1892167	-1.1892173	-1.1892079	-1.1892167
27.2	-1.1877941	-1.1877947	-1.1877851	-1.1877941
27.25	-1.1863766	-1.1863772	-1.1863674	-1.1863766
27.3	-1.1849642	-1.1849648	-1.1849549	-1.1849642
27.35	-1.183557	-1.1835577	-1.1835475	-1.183557
27.4	-1.1821552	-1.1821558	-1.1821455	-1.1821552
27.45	-1.1807586	-1.1807593	-1.1807488	-1.1807586
27.5	-1.1793675	-1.1793682	-1.1793575	-1.1793675
27.55	-1.177982	-1.1779826	-1.1779717	-1.177982
27.6	-1.1766019	-1.1766026	-1.1765915	-1.1766019
27.65	-1.1752275	-1.1752282	-1.175217	-1.1752275
27.7	-1.1738588	-1.1738595	-1.1738481	-1.1738588
27.75	-1.1724958	-1.1724965	-1.1724849	-1.1724958
27.8	-1.1711386	-1.1711393	-1.1711275	-1.1711386
27.85	-1.1697873	-1.169788	-1.169776	-1.1697873
27.9	-1.1684418	-1.1684426	-1.1684304	-1.1684418
27.95	-1.1671023	-1.1671031	-1.1670907	-1.1671023
28	-1.1657688	-1.1657696	-1.165757	-1.1657688
28.05	-1.1644413	-1.1644421	-1.1644293	-1.1644413
28.1	-1.1631198	-1.1631206	-1.1631077	-1.1631198
28.15	-1.1618045	-1.1618053	-1.1617922	-1.1618045
28.2	-1.1604953	-1.1604962	-1.1604828	-1.1604953
28.25	-1.1591923	-1.1591932	-1.1591796	-1.1591923
28.3	-1.1578955	-1.1578964	-1.1578826	-1.1578955
28.35	-1.1566049	-1.1566058	-1.1565918	-1.1566049
28.4	-1.1553206	-1.1553215	-1.1553073	-1.1553206
28.45	-1.1540425	-1.1540434	-1.1540291	-1.1540425
28.5	-1.1527707	-1.1527717	-1.1527571	-1.1527707
28.55	-1.1515053	-1.1515063	-1.1514915	-1.1515053
28.6	-1.1502462	-1.1502472	-1.1502322	-1.1502462
28.65	-1.1489934	-1.1489944	-1.1489793	-1.1489934
28.7	-1.147747	-1.147748	-1.1477327	-1.147747
28.75	-1.146507	-1.146508	-1.1464924	-1.146507
28.8	-1.1452733	-1.1452743	-1.1452586	-1.1452733
28.85	-1.1440459	-1.144047	-1.1440311	-1.1440459
28.9	-1.142825	-1.1428261	-1.1428099	-1.142825
28.95	-1.1416104	-1.1416115	-1.1415952	-1.1416104
29	-1.1404022	-1.1404033	-1.1403868	-1.1404022
29.05	-1.1392003	-1.1392014	-1.1391847	-1.1392003
29.1	-1.1380048	-1.138006	-1.137989	-1.1380048
29.15	-1.1368157	-1.1368168	-1.1367997	-1.1368157
29.2	-1.1356328	-1.135634	-1.1356167	-1.1356328
29.25	-1.1344563	-1.1344575	-1.13444	-1.1344563
29.3	-1.1332861	-1.1332872	-1.1332695	-1.1332861
29.35	-1.1321221	-1.1321233	-1.1321054	-1.1321221
29.4	-1.1309644	-1.1309656	-1.1309475	-1.1309644
29.45	-1.1298129	-1.1298141	-1.1297958	-1.1298129
29.5	-1.1286676	-1.1286688	-1.1286504	-1.1286676
29.55	-1.1275284	-1.1275297	-1.127511	-1.1275284
29.6	-1.1263954	-1.1263967	-1.1263779	-1.1263954
29.65	-1.1252685	-1.1252698	-1.1252508	-1.1252685
29.7	-1.1241477	-1.124149	-1.1241298	-1.1241477
29.75	-1.1230329	-1.1230342	-1.1230148	-1.1230329
29.8	-1.121924	-1.1219254	-1.1219058	-1.121924
29.85	-1.1208211	-1.1208225	-1.1208027	-1.1208211
29.9	-1.1197241	-1.1197255	-1.1197056	-1.1197241
29.95	-1.118633	-1.1186344	-1.1186143	-1.118633
30	-1.1175476	-1.1175491	-1.1175288	-1.1175476
30.05	-1.116468	-1.1164695	-1.116449	-1.116468
30.1	-1.1153941	-1.1153956	-1.1153749	-1.1153941
30.15	-1.1143258	-1.1143273	-1.1143065	-1.1143258
30.2	-1.1132631	-1.1132646	-1.1132436	-1.1132631
30.25	-1.1122059	-1.1122075	-1.1121863	-1.1122059
30.3	-1.1111542	-1.1111558	-1.1111344	-1.1111542
30.35	-1.1101079	-1.1101095	-1.1100879	-1.1101079
30.4	-1.1090669	-1.1090685	-1.1090468	-1.1090669
30.45	-1.1080311	-1.1080327	-1.1080109	-1.1080311
30.5	-1.1070005	-1.1070022	-1.1069802	-1.1070005
30.55	-1.1059751	-1.1059768	-1.1059546	-1.1059751
30.6	-1.1049547	-1.1049564	-1.1049341	-1.1049547
30.65	-1.1039392	-1.1039409	-1.1039185	-1.1039392
30.7	-1.1029287	-1.1029304	-1.1029078	-1.1029287
30.75	-1.1019229	-1.1019247	-1.1019019	-1.1019229
30.8	-1.1009219	-1.1009236	-1.1009007	-1.1009219
30.85	-1.0999255	-1.0999273	-1.0999042	-1.0999255
30.9	-1.0989336	-1.0989354	-1.0989123	-1.0989336
30.95	-1.0979463	-1.0979481	-1.0979248	-1.0979463
31	-1.0969632	-1.0969651	-1.0969417	-1.0969632
31.05	-1.0959845	-1.0959864	-1.0959628	-1.0959845
31.1	-1.09501	-1.0950119	-1.0949882	-1.09501
31.15	-1.0940396	-1.0940415	-1.0940177	-1.0940396
31.2	-1.0930731	-1.0930751	-1.0930511	-1.0930731
31.25	-1.0921106	-1.0921126	-1.0920885	-1.0921106
31.3	-1.0911519	-1.0911539	-1.0911297	-1.0911519
31.35	-1.0901968	-1.0901989	-1.0901746	-1.0901968
31.4	-1.0892454	-1.0892474	-1.089223	-1.0892454
31.45	-1.0882975	-1.0882995	-1.088275	-1.0882975
31.5	-1.0873529	-1.087355	-1.0873304	-1.0873529
31.55	-1.0864116	-1.0864137	-1.086389	-1.0864116
31.6	-1.0854735	-1.0854756	-1.0854508	-1.0854735
31.65	-1.0845384	-1.0845406	-1.0845157	-1.0845384
31.7	-1.0836062	-1.0836084	-1.0835835	-1.0836062
31.75	-1.0826769	-1.0826791	-1.0826541	-1.0826769
31.8	-1.0817503	-1.0817525	-1.0817274	-1.0817503
31.85	-1.0808263	-1.0808285	-1.0808033	-1.0808263
31.9	-1.0799047	-1.079907	-1.0798817	-1.0799047
31.95	-1.0789855	-1.0789878	-1.0789624	-1.0789855
32	-1.0780685	-1.0780708	-1.0780454	-1.0780685
32.05	-1.0771535	-1.0771559	-1.0771304	-1.0771535
32.1	-1.0762406	-1.076243	-1.0762175	-1.0762406
32.15	-1.0753295	-1.0753319	-1.0753063	-1.0753295
32.2	-1.0744201	-1.0744225	-1.0743969	-1.0744201
32.25	-1.0735123	-1.0735148	-1.0734891	-1.0735123
32.3	-1.0726059	-1.0726084	-1.0725827	-1.0726059
32.35	-1.0717008	-1.0717034	-1.0716776	-1.0717008
32.4	-1.0707969	-1.0707995	-1.0707737	-1.0707969
32.45	-1.0698941	-1.0698967	-1.0698709	-1.0698941
32.5	-1.0689921	-1.0689948	-1.068969	-1.0689921
32.55	-1.068091	-1.0680936	-1.0680678	-1.068091
32.6	-1.0671904	-1.0671931	-1.0671672	-1.0671904
32.65	-1.0662903	-1.066293	-1.0662672	-1.0662903
32.7	-1.0653905	-1.0653933	-1.0653674	-1.0653905
32.75	-1.064491	-1.0644937	-1.0644679	-1.064491
32.8	-1.0635914	-1.0635942	-1.0635684	-1.0635914
32.85	-1.0626918	-1.0626946	-1.0626688	-1.0626918
32.9	-1.0617919	-1.0617947	-1.0617689	-1.0617919
32.95	-1.0608916	-1.0608944	-1.0608687	-1.0608916
33	-1.0599907	-1.0599936	-1.0599678	-1.0599907
33.05	-1.0590891	-1.059092	-1.0590663	-1.0590891
33.1	-1.0581866	-1.0581896	-1.0581639	-1.0581866
33.15	-1.0572831	-1.0572861	-1.0572605	-1.0572831
33.2	-1.0563784	-1.0563815	-1.0563559	-1.0563784
33.25	-1.0554724	-1.0554755	-1.0554499	-1.0554724
33.3	-1.0545649	-1.054568	-1.0545425	-1.0545649
33.35	-1.0536557	-1.0536588	-1.0536334	-1.0536557
33.4	-1.0527446	-1.0527478	-1.0527225	-1.0527446
33.45	-1.0518316	-1.0518348	-1.0518095	-1.0518316
33.5	-1.0509164	-1.0509197	-1.0508945	-1.0509164
33.55	-1.0499989	-1.0500022	-1.0499771	-1.0499989
33.6	-1.0490789	-1.0490822	-1.0490572	-1.0490789
33.65	-1.0481562	-1.0481596	-1.0481347	-1.0481562
33.7	-1.0472307	-1.0472341	-1.0472093	-1.0472307
33.75	-1.0463022	-1.0463057	-1.0462809	-1.0463022
33.8	-1.0453706	-1.045374	-1.0453494	-1.0453706
33.85	-1.0444355	-1.044439	-1.0444145	-1.0444355
33.9	-1.043497	-1.0435005	-1.0434761	-1.043497
33.95	-1.0425548	-1.0425583	-1.0425341	-1.0425548
34	-1.0416086	-1.0416122	-1.0415881	-1.0416086
34.05	-1.0406585	-1.0406621	-1.0406381	-1.0406585
34.1	-1.0397041	-1.0397077	-1.0396839	-1.0397041
34.15	-1.0387453	-1.038749	-1.0387253	-1.0387453
34.2	-1.0377819	-1.0377856	-1.0377621	-1.0377819
34.25	-1.0368137	-1.0368175	-1.0367941	-1.0368137
34.3	-1.0358406	-1.0358444	-1.0358212	-1.0358406
34.35	-1.0348623	-1.0348662	-1.0348431	-1.0348623
34.4	-1.0338787	-1.0338826	-1.0338598	-1.0338787
34.45	-1.0328897	-1.0328936	-1.0328709	-1.0328897
34.5	-1.0318949	-1.0318988	-1.0318763	-1.0318949
34.55	-1.0308942	-1.0308982	-1.0308759	-1.0308942
34.6	-1.0298875	-1.0298916	-1.0298694	-1.0298875
34.65	-1.0288745	-1.0288786	-1.0288567	-1.0288745
34.7	-1.0278551	-1.0278593	-1.0278375	-1.0278551
34.75	-1.0268291	-1.0268333	-1.0268117	-1.0268291
34.8	-1.0257962	-1.0258004	-1.0257791	-1.0257962
34.85	-1.0247564	-1.0247606	-1.0247395	-1.0247564
34.9	-1.0237093	-1.0237136	-1.0236927	-1.0237093
34.95	-1.0226548	-1.0226592	-1.0226385	-1.0226548
35	-1.0215928	-1.0215972	-1.0215768	-1.0215928
35.05	-1.020523	-1.0205274	-1.0205072	-1.020523
35.1	-1.0194452	-1.0194496	-1.0194297	-1.0194452
35.15	-1.0183592	-1.0183637	-1.0183441	-1.0183592
35.2	-1.0172649	-1.0172695	-1.0172501	-1.0172649
35.25	-1.0161621	-1.0161667	-1.0161475	-1.0161621
35.3	-1.0150505	-1.0150552	-1.0150363	-1.0150505
35.35	-1.01393	-1.0139347	-1.0139161	-1.01393
35.4	-1.0128004	-1.0128051	-1.0127867	-1.0128004
35.45	-1.0116614	-1.0116662	-1.0116481	-1.0116614
35.5	-1.0105129	-1.0105178	-1.0105	-1.0105129
35.55	-1.0093548	-1.0093597	-1.0093422	-1.0093548
35.6	-1.0081867	-1.0081917	-1.0081744	-1.0081867
35.65	-1.0070086	-1.0070136	-1.0069967	-1.0070086
35.7	-1.0058202	-1.0058252	-1.0058086	-1.0058202
35.75	-1.0046213	-1.0046264	-1.0046101	-1.0046213
35.8	-1.0034118	-1.0034169	-1.0034009	-1.0034118
35.85	-1.0021914	-1.0021966	-1.0021809	-1.0021914
35.9	-1.00096	-1.0009653	-1.0009499	-1.00096
35.95	-0.99971745	-0.99972271	-0.99970765	-0.99971745
36	-0.99846345	-0.99846877	-0.99845403	-0.99846345
36.05	-0.99719787	-0.99720324	-0.99718883	-0.99719787
36.1	-0.99592054	-0.99592595	-0.99591187	-0.99592054
36.15	-0.99463126	-0.99463673	-0.99462298	-0.99463126
36.2	-0.99332986	-0.99333538	-0.99332197	-0.99332986
36.25	-0.99201616	-0.99202174	-0.99200867	-0.99201616
36.3	-0.99069	-0.99069563	-0.99068291	-0.99069
36.35	-0.98935119	-0.98935688	-0.9893445	-0.98935119
36.4	-0.98799958	-0.98800532	-0.98799329	-0.98799958
36.45	-0.98663498	-0.98664078	-0.98662911	-0.98663498
36.5	-0.98525725	-0.9852631	-0.98525179	-0.98525725
36.55	-0.98386621	-0.98387212	-0.98386116	-0.98386621
36.6	-0.98246171	-0.98246768	-0.98245708	-0.98246171
36.65	-0.98104359	-0.98104962	-0.98103939	-0.98104359
36.7	-0.97961171	-0.97961779	-0.97960793	-0.97961171
36.75	-0.97816591	-0.97817205	-0.97816256	-0.97816591
36.8	-0.97670606	-0.97671226	-0.97670314	-0.97670606
36.85	-0.975232	-0.97523826	-0.97522952	-0.975232
36.9	-0.97374361	-0.97374993	-0.97374157	-0.97374361
36.95	-0.97224076	-0.97224714	-0.97223915	-0.97224076
37	-0.97072332	-0.97072976	-0.97072215	-0.97072332
37.05	-0.96919116	-0.96919766	-0.96919044	-0.96919116
37.1	-0.96764417	-0.96765074	-0.9676439	-0.96764417
37.15	-0.96608225	-0.96608888	-0.96608242	-0.96608225
37.2	-0.96450527	-0.96451197	-0.9645059	-0.96450527
37.25	-0.96291316	-0.96291992	-0.96291424	-0.96291316
37.3	-0.9613058	-0.96131263	-0.96130734	-0.9613058
37.35	-0.95968312	-0.95969001	-0.95968511	-0.95968312
37.4	-0.95804503	-0.95805199	-0.95804748	-0.95804503
37.45	-0.95639146	-0.95639848	-0.95639437	-0.95639146
37.5	-0.95472234	-0.95472943	-0.95472571	-0.95472234
37.55	-0.95303761	-0.95304477	-0.95304144	-0.95303761
37.6	-0.95133722	-0.95134445	-0.95134151	-0.95133722
37.65	-0.94962112	-0.94962842	-0.94962587	-0.94962112
37.7	-0.94788927	-0.94789664	-0.94789449	-0.94788927
37.75	-0.94614165	-0.9461491	-0.94614734	-0.94614165
37.8	-0.94437824	-0.94438575	-0.94438439	-0.94437824
37.85	-0.94259902	-0.9426066	-0.94260564	-0.94259902
37.9	-0.94080398	-0.94081164	-0.94081107	-0.94080398
37.95	-0.93899314	-0.93900088	-0.93900069	-0.93899314
38	-0.93716651	-0.93717431	-0.93717452	-0.93716651
38.05	-0.9353241	-0.93533198	-0.93533258	-0.9353241
38.1	-0.93346596	-0.93347392	-0.9334749	-0.93346596
38.15	-0.93159212	-0.93160016	-0.93160153	-0.93159212
38.2	-0.92970264	-0.92971075	-0.92971251	-0.92970264
38.25	-0.92779758	-0.92780577	-0.92780791	-0.92779758
38.3	-0.925877	-0.92588528	-0.9258878	-0.925877
38.35	-0.923941	-0.92394936	-0.92395226	-0.923941
38.4	-0.92198967	-0.92199811	-0.92200139	-0.92198967
38.45	-0.92002311	-0.92003163	-0.92003528	-0.92002311
38.5	-0.91804143	-0.91805003	-0.91805406	-0.91804143
38.55	-0.91604476	-0.91605344	-0.91605784	-0.91604476
38.6	-0.91403323	-0.914042	-0.91404676	-0.91403323
38.65	-0.91200699	-0.91201584	-0.91202098	-0.91200699
38.7	-0.9099662	-0.90997514	-0.90998063	-0.9099662
38.75	-0.90791103	-0.90792005	-0.9079259	-0.90791103
38.8	-0.90584164	-0.90585075	-0.90585696	-0.90584164
38.85	-0.90375825	-0.90376744	-0.903774	-0.90375825
38.9	-0.90166103	-0.90167032	-0.90167722	-0.90166103
38.95	-0.89955021	-0.89955959	-0.89956683	-0.89955021
39	-0.89742602	-0.89743548	-0.89744306	-0.89742602
39.05	-0.89528867	-0.89529823	-0.89530614	-0.89528867
39.1	-0.89313842	-0.89314807	-0.89315631	-0.89313842
39.15	-0.89097552	-0.89098527	-0.89099383	-0.89097552
39.2	-0.88880024	-0.88881008	-0.88881896	-0.88880024
39.25	-0.88661286	-0.88662279	-0.88663198	-0.88661286
39.3	-0.88441365	-0.88442368	-0.88443318	-0.88441365
39.35	-0.88220292	-0.88221304	-0.88222284	-0.88220292
39.4	-0.87998096	-0.87999119	-0.88000128	-0.87998096
39.45	-0.87774811	-0.87775843	-0.87776881	-0.87774811
39.5	-0.87550467	-0.8755151	-0.87552575	-0.87550467
39.55	-0.87325099	-0.87326152	-0.87327245	-0.87325099
39.6	-0.87098741	-0.87099804	-0.87100924	-0.87098741
39.65	-0.86871428	-0.86872501	-0.86873647	-0.86871428
39.7	-0.86643195	-0.86644279	-0.8664545	-0.86643195
39.75	-0.86414081	-0.86415175	-0.86416371	-0.86414081
39.8	-0.86184122	-0.86185227	-0.86186447	-0.86184122
39.85	-0.85953357	-0.85954472	-0.85955715	-0.85953357
39.9	-0.85721825	-0.8572295	-0.85724216	-0.85721825
39.95	-0.85489565	-0.85490701	-0.85491988	-0.85489565
40	-0.85256618	-0.85257765	-0.85259073	-0.85256618
40.05	-0.85023024	-0.85024183	-0.8502551	-0.85023024
40.1	-0.84788827	-0.84789996	-0.84791342	-0.84788827
40.15	-0.84554066	-0.84555247	-0.8455661	-0.84554066
40.2	-0.84318785	-0.84319977	-0.84321358	-0.84318785
40.25	-0.84083027	-0.84084231	-0.84085627	-0.84083027
40.3	-0.83846834	-0.8384805	-0.83849461	-0.83846834
40.35	-0.83610251	-0.83611479	-0.83612904	-0.83610251
40.4	-0.83373322	-0.83374561	-0.83375999	-0.83373322
40.45	-0.8313609	-0.83137341	-0.83138791	-0.8313609
40.5	-0.82898601	-0.82899864	-0.82901324	-0.82898601
40.55	-0.82660898	-0.82662173	-0.82663643	-0.82660898
40.6	-0.82423027	-0.82424314	-0.82425793	-0.82423027
40.65	-0.82185032	-0.82186331	-0.82187817	-0.82185032
40.7	-0.81946957	-0.81948269	-0.81949761	-0.81946957
40.75	-0.81708849	-0.81710173	-0.8171167	-0.81708849
40.8	-0.81470751	-0.81472088	-0.81473589	-0.81470751
40.85	-0.81232708	-0.81234058	-0.81235562	-0.81232708
40.9	-0.80994765	-0.80996128	-0.80997633	-0.80994765
40.95	-0.80756966	-0.80758342	-0.80759847	-0.80756966
41	-0.80519355	-0.80520744	-0.80522248	-0.80519355
41.05	-0.80281977	-0.80283379	-0.8028488	-0.80281977
41.1	-0.80044874	-0.80046289	-0.80047786	-0.80044874
41.15	-0.79808089	-0.79809518	-0.7981101	-0.79808089
41.2	-0.79571667	-0.79573109	-0.79574594	-0.79571667
41.25	-0.79335649	-0.79337105	-0.79338582	-0.79335649
41.3	-0.79100077	-0.79101546	-0.79103014	-0.79100077
41.35	-0.78864992	-0.78866476	-0.78867933	-0.78864992
41.4	-0.78630437	-0.78631935	-0.78633379	-0.78630437
41.45	-0.78396451	-0.78397963	-0.78399393	-0.78396451
41.5	-0.78163074	-0.781646	-0.78166015	-0.78163074
41.55	-0.77930346	-0.77931886	-0.77933285	-0.77930346
41.6	-0.77698305	-0.7769986	-0.7770124	-0.77698305
41.65	-0.7746699	-0.7746856	-0.77469919	-0.7746699
41.7	-0.77236438	-0.77238022	-0.7723936	-0.77236438
41.75	-0.77006685	-0.77008285	-0.77009599	-0.77006685
41.8	-0.76777769	-0.76779383	-0.76780673	-0.76777769
41.85	-0.76549723	-0.76551352	-0.76552616	-0.76549723
41.9	-0.76322584	-0.76324228	-0.76325463	-0.76322584
41.95	-0.76096384	-0.76098043	-0.76099249	-0.76096383
42	-0.75871156	-0.75872831	-0.75874005	-0.75871156
42.05	-0.75646934	-0.75648625	-0.75649765	-0.75646934
42.1	-0.75423748	-0.75425455	-0.75426561	-0.75423748
42.15	-0.7520163	-0.75203352	-0.75204421	-0.7520163
42.2	-0.7498061	-0.74982347	-0.74983378	-0.74980609
42.25	-0.74760715	-0.74762469	-0.74763459	-0.74760715
42.3	-0.74541976	-0.74543746	-0.74544694	-0.74541976
42.35	-0.74324419	-0.74326205	-0.74327109	-0.74324419
42.4	-0.74108071	-0.74109873	-0.74110732	-0.74108071
42.45	-0.73892958	-0.73894777	-0.73895588	-0.73892958
42.5	-0.73679105	-0.73680941	-0.73681702	-0.73679105
42.55	-0.73466536	-0.73468389	-0.73469099	-0.73466536
42.6	-0.73255276	-0.73257145	-0.73257802	-0.73255275
42.65	-0.73045345	-0.73047232	-0.73047833	-0.73045345
42.7	-0.72836767	-0.72838671	-0.72839215	-0.72836767
42.75	-0.72629562	-0.72631483	-0.72631968	-0.72629562
42.8	-0.72423751	-0.72425689	-0.72426113	-0.72423751
42.85	-0.72219352	-0.72221308	-0.72221669	-0.72219352
42.9	-0.72016385	-0.72018358	-0.72018654	-0.72016385
42.95	-0.71814867	-0.71816858	-0.71817087	-0.71814867
43	-0.71614816	-0.71616825	-0.71616984	-0.71614816
43.05	-0.71416247	-0.71418274	-0.71418362	-0.71416247
43.1	-0.71219176	-0.71221221	-0.71221237	-0.71219176
43.15	-0.71023619	-0.71025682	-0.71025622	-0.71023618
43.2	-0.70829588	-0.70831669	-0.70831531	-0.70829587
43.25	-0.70637097	-0.70639197	-0.70638979	-0.70637096
43.3	-0.70446158	-0.70448277	-0.70447978	-0.70446158
43.35	-0.70256784	-0.70258921	-0.70258538	-0.70256783
43.4	-0.70068984	-0.70071141	-0.70070672	-0.70068984
43.45	-0.69882771	-0.69884946	-0.69884389	-0.6988277
43.5	-0.69698152	-0.69700346	-0.69699699	-0.69698151
43.55	-0.69515136	-0.6951735	-0.69516611	-0.69515136
43.6	-0.69333733	-0.69335965	-0.69335132	-0.69333732
43.65	-0.69153948	-0.691562	-0.6915527	-0.69153947
43.7	-0.68975788	-0.6897806	-0.68977031	-0.68975788
43.75	-0.6879926	-0.68801552	-0.68800421	-0.6879926
43.8	-0.68624368	-0.68626679	-0.68625446	-0.68624368
43.85	-0.68451117	-0.68453448	-0.68452109	-0.68451116
43.9	-0.68279509	-0.6828186	-0.68280413	-0.68279508
43.95	-0.68109548	-0.6811192	-0.68110363	-0.68109548
44	-0.67941237	-0.67943628	-0.67941959	-0.67941236
44.05	-0.67774575	-0.67776987	-0.67775203	-0.67774574
44.1	-0.67609563	-0.67611996	-0.67610095	-0.67609562
44.15	-0.67446201	-0.67448654	-0.67446635	-0.674462
44.2	-0.67284488	-0.67286962	-0.67284821	-0.67284487
44.25	-0.67124421	-0.67126916	-0.67124651	-0.6712442
44.3	-0.66965998	-0.66968514	-0.66966123	-0.66965997
44.35	-0.66809214	-0.66811751	-0.66809232	-0.66809213
44.4	-0.66654065	-0.66656623	-0.66653974	-0.66654064
44.45	-0.66500544	-0.66503124	-0.66500342	-0.66500543
44.5	-0.66348646	-0.66351247	-0.6634833	-0.66348645
44.55	-0.66198362	-0.66200985	-0.6619793	-0.66198361
44.6	-0.66049683	-0.66052328	-0.66049133	-0.66049682
44.65	-0.659026	-0.65905266	-0.6590193	-0.65902599
44.7	-0.65757101	-0.65759789	-0.65756309	-0.65757099
44.75	-0.65613174	-0.65615884	-0.65612257	-0.65613172
44.8	-0.65470806	-0.65473538	-0.65469762	-0.65470804
44.85	-0.65329981	-0.65332736	-0.65328808	-0.65329979
44.9	-0.65190684	-0.65193461	-0.6518938	-0.65190682
44.95	-0.65052897	-0.65055697	-0.6505146	-0.65052895
45	-0.64916601	-0.64919424	-0.64915029	-0.64916599
45.05	-0.64781776	-0.64784622	-0.64780066	-0.64781774
45.1	-0.646484	-0.64651268	-0.6464655	-0.64648398
45.15	-0.64516449	-0.6451934	-0.64514456	-0.64516447
45.2	-0.64385897	-0.64388811	-0.6438376	-0.64385895
45.25	-0.64256717	-0.64259655	-0.64254434	-0.64256715
45.3	-0.64128881	-0.64131841	-0.64126449	-0.64128878
45.35	-0.64002356	-0.6400534	-0.63999774	-0.64002354
45.4	-0.6387711	-0.63880117	-0.63874375	-0.63877107
45.45	-0.63753107	-0.63756138	-0.63750217	-0.63753104
45.5	-0.6363031	-0.63633364	-0.63627262	-0.63630307
45.55	-0.63508677	-0.63511756	-0.6350547	-0.63508674
45.6	-0.63388167	-0.63391269	-0.63384799	-0.63388164
45.65	-0.63268734	-0.6327186	-0.63265202	-0.63268731
45.7	-0.6315033	-0.6315348	-0.63146632	-0.63150326
45.75	-0.63032903	-0.63036077	-0.63029037	-0.63032899
45.8	-0.62916399	-0.62919597	-0.62912363	-0.62916395
45.85	-0.6280076	-0.62803983	-0.62796553	-0.62800756
45.9	-0.62685926	-0.62689173	-0.62681544	-0.62685922
45.95	-0.62571831	-0.62575103	-0.62567274	-0.62571827
46	-0.62458408	-0.62461705	-0.62453672	-0.62458404
46.05	-0.62345583	-0.62348904	-0.62340667	-0.62345579
46.1	-0.6223328	-0.62236626	-0.62228182	-0.62233275
46.15	-0.62121418	-0.62124788	-0.62116135	-0.62121413
46.2	-0.6200991	-0.62013305	-0.62004441	-0.62009904
46.25	-0.61898665	-0.61902086	-0.61893009	-0.6189866
46.3	-0.61787589	-0.61791034	-0.61781742	-0.61787583
46.35	-0.61676579	-0.61680049	-0.6167054	-0.61676572
46.4	-0.61565527	-0.61569023	-0.61559294	-0.61565521
46.45	-0.61454321	-0.61457842	-0.61447893	-0.61454315
46.5	-0.61342841	-0.61346387	-0.61336215	-0.61342834
46.55	-0.61230961	-0.61234532	-0.61224135	-0.61230954
46.6	-0.61118547	-0.61122143	-0.6111152	-0.61118539
46.65	-0.61005458	-0.6100908	-0.60998228	-0.6100545
46.7	-0.60891547	-0.60895194	-0.60884112	-0.60891539
46.75	-0.60776656	-0.60780329	-0.60769015	-0.60776648
46.8	-0.60660622	-0.6066432	-0.60652772	-0.60660613
46.85	-0.60543269	-0.60546992	-0.60535209	-0.60543259
46.9	-0.60424415	-0.60428164	-0.60416143	-0.60424405
46.95	-0.60303867	-0.60307641	-0.60295382	-0.60303857
47	-0.60181422	-0.60185222	-0.60172722	-0.60181411
47.05	-0.60056866	-0.60060692	-0.6004795	-0.60056855
47.1	-0.59929976	-0.59933827	-0.59920841	-0.59929965
47.15	-0.59800515	-0.59804391	-0.59791161	-0.59800503
47.2	-0.59668235	-0.59672137	-0.5965866	-0.59668223
47.25	-0.59532877	-0.59536804	-0.59523079	-0.59532864
47.3	-0.59394168	-0.5939812	-0.59384146	-0.59394154
47.35	-0.59251821	-0.59255798	-0.59241573	-0.59251807
47.4	-0.59105537	-0.5910954	-0.59095063	-0.59105522
47.45	-0.58955003	-0.58959031	-0.58944301	-0.58954988
47.5	-0.58799891	-0.58803945	-0.5878896	-0.58799876
47.55	-0.5863986	-0.58643938	-0.58628698	-0.58639843
47.6	-0.58474552	-0.58478655	-0.58463158	-0.58474534
47.65	-0.58303594	-0.58307722	-0.58291968	-0.58303576
47.7	-0.581266	-0.58130753	-0.5811474	-0.58126582
47.75	-0.57943168	-0.57947345	-0.57931073	-0.57943148
47.8	-0.57752878	-0.5775708	-0.57740547	-0.57752858
47.85	-0.57555299	-0.57559524	-0.57542731	-0.57555278
47.9	-0.57349981	-0.57354231	-0.57337175	-0.57349959
47.95	-0.57136462	-0.57140735	-0.57123417	-0.57136439
48	-0.56914265	-0.56918561	-0.5690098	-0.56914241
48.05	-0.56682898	-0.56687218	-0.56669373	-0.56682873
48.1	-0.56441857	-0.564462	-0.56428091	-0.56441831
48.15	-0.56190627	-0.56194994	-0.5617662	-0.56190601
48.2	-0.55928682	-0.5593307	-0.55914432	-0.55928654
48.25	-0.55655484	-0.55659895	-0.55640991	-0.55655455
48.3	-0.5537049	-0.55374923	-0.55355754	-0.5537046
48.35	-0.55073151	-0.55077606	-0.55058171	-0.5507312
48.4	-0.54762913	-0.54767389	-0.54747689	-0.5476288
48.45	-0.54439222	-0.54443719	-0.54423753	-0.54439188
48.5	-0.54101524	-0.54106042	-0.54085811	-0.54101489
48.55	-0.53749272	-0.53753811	-0.53733314	-0.53749236
48.6	-0.53381927	-0.53386485	-0.53365723	-0.53381889
48.65	-0.52998959	-0.53003537	-0.5298251	-0.52998919
48.7	-0.52599858	-0.52604454	-0.52583163	-0.52599816
48.75	-0.52184132	-0.52188747	-0.52167192	-0.52184089
48.8	-0.51751316	-0.51755949	-0.51734131	-0.51751271
48.85	-0.51300974	-0.51305626	-0.51283545	-0.51300928
48.9	-0.50832709	-0.50837377	-0.50815035	-0.50832661
48.95	-0.5034616	-0.50350846	-0.50328243	-0.5034611
49	-0.49841019	-0.49845721	-0.49822857	-0.49840967
49.05	-0.49317026	-0.49321744	-0.49298621	-0.49316972
49.1	-0.48773983	-0.48778716	-0.48755336	-0.48773927
49.15	-0.48211756	-0.48216504	-0.48192867	-0.48211698
49.2	-0.4763028	-0.47635042	-0.47611149	-0.4763022
49.25	-0.47029567	-0.47034344	-0.47010196	-0.47029505
49.3	-0.46409711	-0.46414501	-0.463901	-0.46409646
49.35	-0.45770889	-0.45775692	-0.4575104	-0.45770821
49.4	-0.4511337	-0.45118186	-0.45093283	-0.451133
49.45	-0.44437516	-0.44442344	-0.44417192	-0.44437443
49.5	-0.43743784	-0.43748624	-0.43723225	-0.43743708
49.55	-0.43032729	-0.43037581	-0.43011936	-0.43032651
49.6	-0.42305006	-0.42309869	-0.4228398	-0.42304925
49.65	-0.41561366	-0.41566239	-0.41540109	-0.41561281
49.7	-0.40802657	-0.40807541	-0.4078117	-0.4080257
49.75	-0.40029823	-0.40034717	-0.40008108	-0.40029732
49.8	-0.39243895	-0.392488	-0.39221953	-0.39243801
49.85	-0.3844599	-0.38450906	-0.38423824	-0.38445893
49.9	-0.37637306	-0.37642231	-0.37614916	-0.37637205
49.95	-0.36819108	-0.36824043	-0.36796497	-0.36819003
50	-0.35992724	-0.3599767	-0.35969894	-0.35992616
50.05	-0.35159538	-0.35164493	-0.3513649	-0.35159425
50.1	-0.34320972	-0.34325937	-0.34297709	-0.34320855
50.15	-0.33478481	-0.33483457	-0.33455005	-0.3347836
50.2	-0.32633541	-0.32638526	-0.32609853	-0.32633415
50.25	-0.31787632	-0.31792627	-0.31763735	-0.31787501
50.3	-0.30942232	-0.30947238	-0.30918129	-0.30942097
50.35	-0.30098802	-0.30103819	-0.30074495	-0.30098662
50.4	-0.29258776	-0.29263803	-0.29234268	-0.29258631
50.45	-0.28423547	-0.28428585	-0.28398839	-0.28423397
50.5	-0.27594459	-0.27599508	-0.27569555	-0.27594303
50.55	-0.26772797	-0.26777857	-0.26747699	-0.26772636
50.6	-0.25959777	-0.25964849	-0.25934487	-0.2595961
50.65	-0.25156539	-0.25161623	-0.25131062	-0.25156367
50.7	-0.24364143	-0.24369239	-0.2433848	-0.24363964
50.75	-0.23583559	-0.23588666	-0.23557713	-0.23583374
50.8	-0.22815666	-0.22820786	-0.22789641	-0.22815474
50.85	-0.2206125	-0.22066381	-0.22035048	-0.22061051
50.9	-0.21320998	-0.21326142	-0.21294623	-0.21320792
50.95	-0.20595504	-0.2060066	-0.20568959	-0.20595291
51	-0.19885265	-0.19890433	-0.19858553	-0.19885044
51.05	-0.19190683	-0.19195864	-0.19163808	-0.19190455
51.1	-0.18512072	-0.18517265	-0.18485036	-0.18511836
51.15	-0.17849655	-0.1785486	-0.17822463	-0.1784941
51.2	-0.17203572	-0.17208789	-0.17176227	-0.17203319
51.25	-0.16573885	-0.16579115	-0.16546391	-0.16573624
51.3	-0.15960583	-0.15965824	-0.15932944	-0.15960312
51.35	-0.15363585	-0.15368838	-0.15335804	-0.15363305
51.4	-0.14782748	-0.14788013	-0.1475483	-0.14782459
51.45	-0.14217875	-0.1422315	-0.14189822	-0.14217575
51.5	-0.13668714	-0.13674001	-0.13640532	-0.13668404
51.55	-0.13134973	-0.13140271	-0.13106666	-0.13134653
51.6	-0.1261632	-0.12621627	-0.12587891	-0.12615988
51.65	-0.12112388	-0.12117705	-0.12083842	-0.12112045
51.7	-0.11622785	-0.11628112	-0.11594127	-0.11622431
51.75	-0.11147096	-0.11152432	-0.11118329	-0.1114673
51.8	-0.10684889	-0.10690234	-0.10656018	-0.1068451
51.85	-0.10235718	-0.10241072	-0.10206748	-0.10235327
51.9	-0.097991306	-0.098044923	-0.09770066	-0.09798726
51.95	-0.093746689	-0.093800381	-0.093455141	-0.093742507
52	-0.089618742	-0.089672506	-0.089326339	-0.08961442
52.05	-0.085602905	-0.085656736	-0.085309695	-0.085598439
52.1	-0.081694672	-0.081748567	-0.081400702	-0.081690058
52.15	-0.077889619	-0.077943572	-0.077594937	-0.077884851
52.2	-0.074183424	-0.074237432	-0.073888078	-0.074178497
52.25	-0.07057189	-0.070625948	-0.070275929	-0.0705668
52.3	-0.067050964	-0.067105067	-0.066754436	-0.067045705
52.35	-0.063616746	-0.063670892	-0.063319702	-0.063611314
52.4	-0.060265509	-0.060319693	-0.059967997	-0.060259899
52.45	-0.056993705	-0.057047922	-0.056695775	-0.05698791
52.5	-0.053797973	-0.053852221	-0.053499674	-0.053791988
52.55	-0.050675148	-0.050729422	-0.050376531	-0.050668966
52.6	-0.047622264	-0.047676561	-0.047323378	-0.04761588
52.65	-0.044636559	-0.044690876	-0.044337453	-0.044629966
52.7	-0.041715475	-0.041769808	-0.041416199	-0.041708667
52.75	-0.03885666	-0.038911006	-0.038557264	-0.03884963
52.8	-0.036057968	-0.036112326	-0.035758502	-0.03605071
52.85	-0.033317458	-0.033371825	-0.033017971	-0.033309965
52.9	-0.030633392	-0.030687765	-0.030333933	-0.030625656
52.95	-0.028004232	-0.02805861	-0.02770485	-0.027996246
53	-0.025428637	-0.025483017	-0.02512938	-0.025420392
53.05	-0.02290546	-0.022959841	-0.022606376	-0.022896948
53.1	-0.020433742	-0.020488123	-0.02013488	-0.020424956
53.15	-0.018012712	-0.018067093	-0.017714118	-0.018003643
53.2	-0.015641777	-0.015696157	-0.015343499	-0.015632417
53.25	-0.013320522	-0.0133749	-0.013022605	-0.013310861
53.3	-0.011048701	-0.011103078	-0.010751192	-0.011038729
53.35	-0.0088262344	-0.0088806097	-0.0085291775	-0.0088159422
53.4	-0.0066532022	-0.0067075773	-0.0063566426	-0.00664258
53.45	-0.0045298401	-0.0045842159	-0.0042338217	-0.0045188776
53.5	-0.0024565329	-0.0025109109	-0.0021610991	-0.0024452194
53.55	-0.0004338099	-0.0004881918	-0.00013900321	-0.00042213442
53.6	0.0015376612	0.0014832733	0.001831799	0.0015497101
53.65	0.0034570795	0.003402683	0.0037505073	0.0034695134
53.7	0.005323516	0.0052691082	0.0056161936	0.0053363471
53.75	0.0071359197	0.0070814973	0.0074278077	0.0071491605
53.8	0.0088931226	0.0088386821	0.0091841822	0.008906786
53.85	0.010593845	0.010539383	0.010884039	0.010607944
53.9	0.012236702	0.012182213	0.012525993	0.012251251
53.95	0.013820207	0.013765687	0.014108559	0.01383522
54	0.015342779	0.015288223	0.015630157	0.015358271
54.05	0.016802748	0.01674815	0.017089117	0.016818733
54.1	0.018198358	0.018143713	0.018483685	0.018214853
54.15	0.019527776	0.019473077	0.019812029	0.019544796
54.2	0.020789094	0.020734335	0.021072241	0.020806657
54.25	0.021980339	0.021925513	0.02226235	0.021998462
54.3	0.023099473	0.023044573	0.023380318	0.023118174
54.35	0.024144404	0.024089422	0.024424053	0.024163701
54.4	0.025112988	0.025057916	0.025391414	0.0251329
54.45	0.026003036	0.025947866	0.026280211	0.026023583
54.5	0.02681232	0.026757043	0.027088217	0.026833522
54.55	0.027538579	0.027483185	0.027813172	0.027560456
54.6	0.028179523	0.028124005	0.028452788	0.028202099
54.65	0.028732843	0.02867719	0.029004756	0.028756139
54.7	0.029196213	0.029140416	0.029466749	0.029220252
54.75	0.029567298	0.029511346	0.029836435	0.029592104
54.8	0.02984376	0.029787644	0.030111475	0.029869357
54.85	0.030023265	0.029966973	0.030289536	0.030049679
54.9	0.030103488	0.03004701	0.030368294	0.030130745
54.95	0.030082119	0.030025445	0.030345439	0.030110247
55	0.029956873	0.02989999	0.030218685	0.029985899
55.05	0.029725491	0.029668389	0.029985776	0.029755444
55.1	0.029385752	0.029328419	0.029644489	0.029416661
55.15	0.028935475	0.0288779	0.029192644	0.02896737
55.2	0.028372529	0.0283147	0.02862811	0.028405442
55.25	0.027694837	0.027636743	0.027948811	0.027728801
55.3	0.026900385	0.026842014	0.027152732	0.026935433
55.35	0.025987227	0.025928566	0.026237927	0.026023393
55.4	0.024953491	0.02489453	0.025202523	0.02499081
55.45	0.023797387	0.023738113	0.024044732	0.023835895
55.5	0.022517212	0.022457615	0.022762849	0.022556947
55.55	0.021111358	0.021051426	0.021355265	0.021152358
55.6	0.019578316	0.019518037	0.019820473	0.019620621
55.65	0.017916684	0.017856048	0.018157069	0.017960335
55.7	0.016125172	0.016064168	0.016363762	0.01617021
55.75	0.014202608	0.014141225	0.01443938	0.014249075
55.8	0.012147942	0.012086169	0.012382872	0.012195883
55.85	0.0099602534	0.0098980819	0.010193317	0.010009713
55.9	0.0076387567	0.0075761761	0.0078699288	0.0076897808
55.95	0.005182803	0.005119804	0.0054120571	0.0052354391
56	0.0025918875	0.002528461	0.0028191962	0.0026461839
56.05	-0.00013434782	-0.0001982103	9.0987301e-05	-7.834143e-05
56.1	-0.0029961095	-0.0030604161	-0.0027727772	-0.0029383423
56.15	-0.0059934496	-0.0060582079	-0.0057721503	-0.0059338696
56.2	-0.0091262621	-0.0091914793	-0.0089070273	-0.0090648162
56.25	-0.012394281	-0.012459963	-0.012177143	-0.012330914
56.3	-0.015797075	-0.01586323	-0.015582068	-0.015731733
56.35	-0.019334053	-0.019400684	-0.019121211	-0.019266678
56.4	-0.023004451	-0.023071564	-0.022793811	-0.022934986
56.45	-0.026807343	-0.026874942	-0.026598941	-0.026735728
56.5	-0.030741631	-0.03080972	-0.030535507	-0.030667807
56.55	-0.034806053	-0.034874635	-0.034602246	-0.034729957
56.6	-0.038999177	-0.039068254	-0.038797727	-0.038920747
56.65	-0.043319405	-0.043388978	-0.043120353	-0.043238576
56.7	-0.047764973	-0.047835043	-0.047568364	-0.047681682
56.75	-0.052333956	-0.052404524	-0.052139833	-0.052248136
56.8	-0.057024268	-0.057095332	-0.056832676	-0.056935851
56.85	-0.061833663	-0.061905223	-0.061644648	-0.061742581
56.9	-0.066759745	-0.066831799	-0.066573355	-0.066665929
56.95	-0.071799966	-0.071872511	-0.071616248	-0.071703345
57	-0.076951633	-0.077024666	-0.076770635	-0.076852134
57.05	-0.082211913	-0.082285429	-0.082033685	-0.082109464
57.1	-0.087577838	-0.087651833	-0.08740243	-0.087472365
57.15	-0.093046312	-0.09312078	-0.092873774	-0.09293774
57.2	-0.098614117	-0.098689052	-0.0984445	-0.09850237
57.25	-0.10427792	-0.10435331	-0.10411127	-0.10416292
57.3	-0.11003428	-0.11011012	-0.10987066	-0.10991594
57.35	-0.11587965	-0.11595594	-0.1157191	-0.1157579
57.4	-0.12181039	-0.12188712	-0.12165298	-0.12168516
57.45	-0.1278228	-0.12789995	-0.12766857	-0.127694
57.5	-0.13391307	-0.13399064	-0.13376207	-0.13378061
57.55	-0.14007735	-0.14015532	-0.13992963	-0.13994115
57.6	-0.1463117	-0.14639008	-0.14616732	-0.14617168
57.65	-0.15261217	-0.15269093	-0.15247117	-0.15246824
57.7	-0.15897475	-0.15905388	-0.15883719	-0.15882682
57.75	-0.16539539	-0.16547488	-0.16526131	-0.16524338
57.8	-0.17187004	-0.17194988	-0.17173949	-0.17171386
57.85	-0.17839462	-0.17847479	-0.17826765	-0.17823417
57.9	-0.18496505	-0.18504555	-0.18484172	-0.18480026
57.95	-0.19157728	-0.19165809	-0.19145762	-0.19140804
58	-0.19822724	-0.19830834	-0.1981113	-0.19805346
58.05	-0.2049109	-0.20499229	-0.20479873	-0.20473249
58.1	-0.21162427	-0.21170593	-0.21151591	-0.21144113
58.15	-0.2183634	-0.21844531	-0.21825888	-0.21817543
58.2	-0.22512437	-0.22520652	-0.22502373	-0.22493148
58.25	-0.23190333	-0.23198572	-0.23180662	-0.23170542
58.3	-0.2386965	-0.2387791	-0.23860375	-0.23849347
58.35	-0.24550017	-0.24558297	-0.24541141	-0.24529191
58.4	-0.25231069	-0.25239368	-0.25222596	-0.2520971
58.45	-0.2591245	-0.25920767	-0.25904384	-0.25890548
58.5	-0.26593815	-0.26602148	-0.26586158	-0.26571359
58.55	-0.27274826	-0.27283174	-0.2726758	-0.27251805
58.6	-0.27955156	-0.27963517	-0.27948324	-0.27931559
58.65	-0.28634487	-0.2864286	-0.28628072	-0.28610302
58.7	-0.29312512	-0.29320897	-0.29306517	-0.2928773
58.75	-0.29988937	-0.29997333	-0.29983363	-0.29963545
58.8	-0.30663477	-0.30671881	-0.30658326	-0.30637464
58.85	-0.31335858	-0.3134427	-0.31331133	-0.31309212
58.9	-0.32005819	-0.32014238	-0.32001521	-0.31978527
58.95	-0.3267311	-0.32681535	-0.3266924	-0.32645161
59	-0.33337492	-0.33345922	-0.33334051	-0.33308873
59.05	-0.33998738	-0.34007172	-0.33995728	-0.33969436
59.1	-0.34656634	-0.3466507	-0.34654055	-0.34626636
59.15	-0.35310974	-0.35319412	-0.35308827	-0.35280267
59.2	-0.35961566	-0.35970006	-0.35959853	-0.35930137
59.25	-0.36608229	-0.36616669	-0.3660695	-0.36576064
59.3	-0.37250792	-0.37259232	-0.37249947	-0.37217878
59.35	-0.37889094	-0.37897534	-0.37888685	-0.37855417
59.4	-0.38522988	-0.38531425	-0.38523013	-0.38488532
59.45	-0.39152331	-0.39160767	-0.39152792	-0.39117083
59.5	-0.39776996	-0.39785428	-0.39777891	-0.3974094
59.55	-0.4039686	-0.40405289	-0.4039819	-0.40359982
59.6	-0.41011812	-0.41020238	-0.41013578	-0.40974096
59.65	-0.4162175	-0.41630171	-0.4162395	-0.4158318
59.7	-0.42226578	-0.42234994	-0.42229212	-0.42187138
59.75	-0.42826208	-0.42834619	-0.42829276	-0.42785882
59.8	-0.43420561	-0.43428966	-0.43424062	-0.43379332
59.85	-0.44009564	-0.44017963	-0.44013497	-0.43967415
59.9	-0.44593149	-0.44601542	-0.44597514	-0.44550063
59.95	-0.45171256	-0.45179643	-0.45176053	-0.45127216
60	-0.45743831	-0.4575221	-0.45749058	-0.45698818
60.05	-0.46310822	-0.46319195	-0.46316479	-0.46264819
60.1	-0.46872185	-0.4688055	-0.46878271	-0.46825174
60.15	-0.47427879	-0.47436237	-0.47434393	-0.4737984
60.2	-0.47977868	-0.47986218	-0.47984808	-0.47928782
60.25	-0.48522117	-0.48530459	-0.48529483	-0.48471965
60.3	-0.49060598	-0.49068931	-0.49068388	-0.4900936
60.35	-0.49593283	-0.49601608	-0.49601496	-0.49540949
60.4	-0.50120147	-0.50128464	-0.50128783	-0.5009178
60.45	-0.5064117	-0.50649478	-0.50650227	-1679.5243
60.5	-0.51156331	-0.5116463	-0.51165807	-7.5167011e+16
60.55	-0.51665612	-0.51673902	-0.51675506	-1.5066303e+44
60.6	-0.52168997	-0.52177278	-0.52179308	-6.0526038e+98
60.65	-0.52666471	-0.52674742	-0.52677196	-9.7685144e+207
60.7	-0.53158019	-0.53166281	-0.53169158	NaN
60.75	-0.5364363	-0.53651882	-0.5365518	NaN
60.8	-0.54123291	-0.54131533	-0.54135251	NaN
60.85	-0.54596991	-0.54605224	-0.54609358	NaN
60.9	-0.5506472	-0.55072942	-0.55077493	NaN
60.95	-0.55526467	-0.55534679	-0.55539644	NaN
61	-0.55982223	-0.55990425	-0.55995801	NaN
61.05	-0.56431979	-0.56440171	-0.56445957	NaN
61.1	-0.56875727	-0.56883908	-0.56890102	NaN
61.15	-0.57313457	-0.57321628	-0.57328227	NaN
61.2	-0.57745163	-0.57753323	-0.57760325	NaN
61.25	-0.58170836	-0.58178985	-0.58186387	NaN
61.3	-0.58590469	-0.58598607	-0.58606407	NaN
61.35	-0.59004054	-0.59012182	-0.59020377	NaN
61.4	-0.59411587	-0.59419703	-0.5942829	NaN
61.45	-0.59813059	-0.59821164	-0.5983014	NaN
61.5	-0.60208466	-0.6021656	-0.60225922	NaN
61.55	-0.60597802	-0.60605885	-0.6061563	NaN
61.6	-0.60981063	-0.60989134	-0.60999259	NaN
61.65	-0.61358245	-0.61366305	-0.61376806	NaN
61.7	-0.61729344	-0.61737392	-0.61748266	NaN
61.75	-0.62094358	-0.62102395	-0.62113637	NaN
61.8	-0.62453286	-0.6246131	-0.62472917	NaN
61.85	-0.62806125	-0.62814138	-0.62826106	NaN
61.9	-0.63152877	-0.63160878	-0.63173203	NaN
61.95	-0.63493542	-0.63501532	-0.6351421	NaN
62	-0.63828123	-0.63836101	-0.63849127	NaN
62.05	-0.64156623	-0.64164589	-0.64177959	NaN
62.1	-0.64479047	-0.64487001	-0.6450071	NaN
62.15	-0.64795399	-0.64803342	-0.64817385	NaN
62.2	-0.65105688	-0.65113619	-0.65127992	NaN
62.25	-0.65409921	-0.6541784	-0.65432538	NaN
62.3	-0.65708108	-0.65716016	-0.65731034	NaN
62.35	-0.6600026	-0.66008157	-0.66023489	NaN
62.4	-0.66286391	-0.66294276	-0.66309917	NaN
62.45	-0.66566513	-0.66574388	-0.66590332	NaN
62.5	-0.66840643	-0.66848507	-0.66864749	NaN
62.55	-0.67108798	-0.67116651	-0.67133185	NaN
62.6	-0.67370995	-0.67378838	-0.67395659	NaN
62.65	-0.67627256	-0.67635089	-0.6765219	NaN
62.7	-0.67877603	-0.67885425	-0.67902801	NaN
62.75	-0.68122057	-0.6812987	-0.68147514	NaN
62.8	-0.68360645	-0.68368448	-0.68386355	NaN
62.85	-0.68593392	-0.68601186	-0.68619349	NaN
62.9	-0.68820326	-0.68828111	-0.68846524	NaN
62.95	-0.69041477	-0.69049254	-0.6906791	NaN
63	-0.69256876	-0.69264644	-0.69283537	NaN
63.05	-0.69466554	-0.69474314	-0.69493438	NaN
63.1	-0.69670545	-0.69678298	-0.69697646	NaN
63.15	-0.69868886	-0.69876631	-0.69896196	NaN
63.2	-0.70061611	-0.7006935	-0.70089125	NaN
63.25	-0.70248758	-0.70256491	-0.7027647	NaN
63.3	-0.70430368	-0.70438095	-0.70458271	NaN
63.35	-0.70606479	-0.70614201	-0.70634567	NaN
63.4	-0.70777134	-0.70784851	-0.70805401	NaN
63.45	-0.70942375	-0.70950088	-0.70970814	NaN
63.5	-0.71102246	-0.71109955	-0.7113085	NaN
63.55	-0.71256791	-0.71264497	-0.71285555	NaN
63.6	-0.71406056	-0.71413759	-0.71434973	NaN
63.65	-0.71550088	-0.71557789	-0.71579152	NaN
63.7	-0.71688934	-0.71696633	-0.71718138	NaN
63.75	-0.71822642	-0.71830341	-0.7185198	NaN
63.8	-0.71951262	-0.71958961	-0.71980728	NaN
63.85	-0.72074844	-0.72082543	-0.72104431	NaN
63.9	-0.72193437	-0.72201138	-0.7222314	NaN
63.95	-0.72307094	-0.72314796	-0.72336906	NaN
64	-0.72415865	-0.7242357	-0.72445779	NaN
64.05	-0.72519803	-0.72527511	-0.72549814	NaN
64.1	-0.7261896	-0.72626672	-0.72649062	NaN
64.15	-0.7271339	-0.72721106	-0.72743576	NaN
64.2	-0.72803145	-0.72810867	-0.7283341	NaN
64.25	-0.7288828	-0.72896008	-0.72918617	NaN
64.3	-0.72968848	-0.72976583	-0.72999251	NaN
64.35	-0.73044904	-0.73052646	-0.73075368	NaN
64.4	-0.73116501	-0.73124252	-0.7314702	NaN
64.45	-0.73183694	-0.73191455	-0.73214262	NaN
64.5	-0.73246538	-0.73254309	-0.7327715	NaN
64.55	-0.73305088	-0.73312869	-0.73335737	NaN
64.6	-0.73359397	-0.7336719	-0.73390078	NaN
64.65	-0.73409521	-0.73417327	-0.73440228	NaN
64.7	-0.73455514	-0.73463333	-0.73486242	NaN
64.75	-0.7349743	-0.73505263	-0.73528174	NaN
64.8	-0.73535324	-0.73543173	-0.73566078	NaN
64.85	-0.7356925	-0.73577114	-0.73600009	NaN
64.9	-0.73599262	-0.73607143	-0.73630021	NaN
64.95	-0.73625414	-0.73633313	-0.73656167	NaN
65	-0.7364776	-0.73655677	-0.73678502	NaN
65.05	-0.73666352	-0.73674289	-0.73697079	NaN
65.1	-0.73681245	-0.73689202	-0.73711951	NaN
65.15	-0.73692491	-0.73700469	-0.73723171	NaN
65.2	-0.73700143	-0.73708143	-0.73730792	NaN
65.25	-0.73704253	-0.73712276	-0.73734867	NaN
65.3	-0.73704873	-0.73712921	-0.73735447	NaN
65.35	-0.73702056	-0.73710129	-0.73732585	NaN
65.4	-0.73695853	-0.73703951	-0.73726333	NaN
65.45	-0.73686314	-0.73694439	-0.7371674	NaN
65.5	-0.73673492	-0.73681645	-0.73703859	NaN
65.55	-0.73657436	-0.73665617	-0.73687741	NaN
65.6	-0.73638197	-0.73646408	-0.73668434	NaN
65.65	-0.73615825	-0.73624066	-0.7364599	NaN
65.7	-0.73590369	-0.73598641	-0.73620458	NaN
65.75	-0.73561878	-0.73570183	-0.73591887	NaN
65.8	-0.73530402	-0.7353874	-0.73560327	NaN
65.85	-0.73495989	-0.73504361	-0.73525825	NaN
65.9	-0.73458687	-0.73467094	-0.73488431	NaN
65.95	-0.73418545	-0.73426988	-0.73448192	NaN
66	-0.73375609	-0.73384089	-0.73405155	NaN
66.05	-0.73329927	-0.73338444	-0.73359368	NaN
66.1	-0.73281545	-0.73290102	-0.73310878	NaN
66.15	-0.73230511	-0.73239107	-0.73259731	NaN
66.2	-0.73176869	-0.73185506	-0.73205973	NaN
66.25	-0.73120666	-0.73129344	-0.7314965	NaN
66.3	-0.73061946	-0.73070667	-0.73090807	NaN
66.35	-0.73000755	-0.73009519	-0.73029489	NaN
66.4	-0.72937137	-0.72945945	-0.72965739	NaN
66.45	-0.72871134	-0.72879988	-0.72899602	NaN
66.5	-0.72802792	-0.72811692	-0.72831121	NaN
66.55	-0.72732151	-0.72741099	-0.72760339	NaN
66.6	-0.72659255	-0.72668251	-0.72687298	NaN
66.65	-0.72584145	-0.7259319	-0.72612039	NaN
66.7	-0.72506862	-0.72515956	-0.72534604	NaN
66.75	-0.72427446	-0.72436591	-0.72455032	NaN
66.8	-0.72345936	-0.72355132	-0.72373363	NaN
66.85	-0.7226237	-0.72271619	-0.72289635	NaN
66.9	-0.72176787	-0.7218609	-0.72203887	NaN
66.95	-0.72089224	-0.72098581	-0.72116155	NaN
67	-0.71999715	-0.72009127	-0.72026474	NaN
67.05	-0.71908296	-0.71917764	-0.7193488	NaN
67.1	-0.71815	-0.71824525	-0.71841406	NaN
67.15	-0.71719859	-0.71729442	-0.71746084	NaN
67.2	-0.71622904	-0.71632546	-0.71648945	NaN
67.25	-0.71524165	-0.71533867	-0.71550018	NaN
67.3	-0.71423669	-0.71433431	-0.71449332	NaN
67.35	-0.71321442	-0.71331265	-0.71346912	NaN
67.4	-0.71217509	-0.71227394	-0.71242782	NaN
67.45	-0.71111891	-0.71121838	-0.71136965	NaN
67.5	-0.71004608	-0.7101462	-0.71029481	NaN
67.55	-0.7089568	-0.70905755	-0.70920347	NaN
67.6	-0.7078512	-0.70795261	-0.7080958	NaN
67.65	-0.70672941	-0.70683148	-0.70697192	NaN
67.7	-0.70559154	-0.70569428	-0.70583193	NaN
67.75	-0.70443766	-0.70454107	-0.70467589	NaN
67.8	-0.7032678	-0.70337189	-0.70350385	NaN
67.85	-0.70208195	-0.70218673	-0.70231581	NaN
67.9	-0.7008801	-0.70098558	-0.70111173	NaN
67.95	-0.69966217	-0.69976834	-0.69989155	NaN
68	-0.69842803	-0.69853491	-0.69865514	NaN
68.05	-0.69717753	-0.69728513	-0.69740235	NaN
68.1	-0.69591047	-0.69601879	-0.69613298	NaN
68.15	-0.69462658	-0.69473562	-0.69484675	NaN
68.2	-0.69332556	-0.69343533	-0.69354337	NaN
68.25	-0.69200703	-0.69211753	-0.69222247	NaN
68.3	-0.69067056	-0.69078181	-0.69088361	NaN
68.35	-0.68931566	-0.68942766	-0.6895263	NaN
68.4	-0.68794177	-0.68805452	-0.68814998	NaN
68.45	-0.68654825	-0.68666175	-0.68675401	NaN
68.5	-0.68513438	-0.68524864	-0.68533768	NaN
68.55	-0.68369937	-0.6838144	-0.68390019	NaN
68.6	-0.68224234	-0.68235813	-0.68244067	NaN
68.65	-0.6807623	-0.68087886	-0.68095813	NaN
68.7	-0.67925819	-0.67937552	-0.6794515	NaN
68.75	-0.67772881	-0.67784692	-0.6779196	NaN
68.8	-0.67617289	-0.67629177	-0.67636113	NaN
68.85	-0.674589	-0.67470866	-0.67477469	NaN
68.9	-0.67297561	-0.67309605	-0.67315875	NaN
68.95	-0.67133106	-0.67145228	-0.67151163	NaN
69	-0.66965352	-0.66977552	-0.66983152	NaN
69.05	-0.66794105	-0.66806382	-0.66811646	NaN
69.1	-0.66619151	-0.66631506	-0.66636433	NaN
69.15	-0.66440261	-0.66452694	-0.66457284	NaN
69.2	-0.66257188	-0.66269699	-0.66273952	NaN
69.25	-0.66069666	-0.66082254	-0.6608617	NaN
69.3	-0.65877407	-0.65890072	-0.65893651	NaN
69.35	-0.65680103	-0.65692845	-0.65696087	NaN
69.4	-0.65477423	-0.65490241	-0.65493146	NaN
69.45	-0.65269009	-0.65281903	-0.65284473	NaN
69.5	-0.6505448	-0.6506745	-0.65069684	NaN
69.55	-0.64833427	-0.64846471	-0.64848371	NaN
69.6	-0.64605409	-0.64618528	-0.64620095	NaN
69.65	-0.64369958	-0.6438315	-0.64384385	NaN
69.7	-0.6412657	-0.64139834	-0.64140739	NaN
69.75	-0.63874707	-0.63888042	-0.63888618	NaN
69.8	-0.63613795	-0.636272	-0.63627449	NaN
69.85	-0.63343219	-0.63356694	-0.63356618	NaN
69.9	-0.63062325	-0.63075868	-0.6307547	NaN
69.95	-0.62770415	-0.62784025	-0.62783306	NaN
70	-0.62466746	-0.6248042	-0.62479384	NaN
70.05	-0.62150524	-0.62164263	-0.62162912	NaN
70.1	-0.6182091	-0.6183471	-0.61833048	NaN
70.15	-0.61477008	-0.61490868	-0.61488898	NaN
70.2	-0.61117869	-0.61131788	-0.61129514	NaN
70.25	-0.6074249	-0.60756464	-0.6075389	NaN
70.3	-0.60349805	-0.60363832	-0.60360963	NaN
70.35	-0.5993869	-0.59952769	-0.59949608	NaN
70.4	-0.59507961	-0.59522088	-0.5951864	NaN
70.45	-0.59056368	-0.59070541	-0.59066812	NaN
70.5	-0.585826	-0.58596816	-0.58592811	NaN
70.55	-0.58085283	-0.58099539	-0.58095263	NaN
70.6	-0.57562979	-0.57577272	-0.57572732	NaN
70.65	-0.5701419	-0.57028516	-0.57023718	NaN
70.7	-0.56437361	-0.56451716	-0.56446667	NaN
70.75	-0.55830878	-0.5584526	-0.55839967	NaN
70.8	-0.55193083	-0.55207486	-0.55201956	NaN
70.85	-0.54522269	-0.5453669	-0.5453093	NaN
70.9	-0.53816696	-0.53831131	-0.5382515	NaN
70.95	-0.53074599	-0.53089043	-0.53082849	NaN
71	-0.52294198	-0.52308647	-0.52302248	NaN
71.05	-0.51473714	-0.51488164	-0.51481568	NaN
71.1	-0.50611384	-0.5062583	-0.50619046	NaN
71.15	-0.49705481	-0.49719917	-0.49712956	NaN
71.2	-0.48754333	-0.48768756	-0.48761625	NaN
71.25	-0.47756348	-0.47770753	-0.47763462	NaN
71.3	-0.4671004	-0.46724423	-0.46716981	NaN
71.35	-0.45614057	-0.45628412	-0.45620828	NaN
71.4	-0.44467206	-0.44481531	-0.44473813	NaN
71.45	-0.43268492	-0.43282781	-0.43274938	NaN
71.5	-0.42017142	-0.42031393	-0.42023433	NaN
71.55	-0.40712641	-0.40726852	-0.40718782	NaN
71.6	-0.39354765	-0.39368932	-0.3936076	NaN
71.65	-0.37943604	-0.37957725	-0.37949456	NaN
71.7	-0.36479595	-0.36493669	-0.36485309	NaN
71.75	-0.34963544	-0.3497757	-0.34969124	NaN
71.8	-0.33396642	-0.3341062	-0.33402091	NaN
71.85	-0.31780482	-0.31794413	-0.31785803	NaN
71.9	-0.30117062	-0.30130946	-0.30122257	NaN
71.95	-0.28408782	-0.28422622	-0.28413854	NaN
72	-0.26658438	-0.26672236	-0.26663389	NaN
72.05	-0.24869198	-0.24882959	-0.2487403	NaN
72.1	-0.23044578	-0.23058307	-0.23049292	NaN
72.15	-0.21188404	-0.21202104	-0.21193	NaN
72.2	-0.19304765	-0.19318442	-0.19309244	NaN
72.25	-0.17397964	-0.17411624	-0.17402324	NaN
72.3	-0.15472456	-0.15486106	-0.15476699	NaN
72.35	-0.13532793	-0.13546439	-0.13536917	NaN
72.4	-0.11583551	-0.115972	-0.11587555	NaN
72.45	-0.096292685	-0.096429269	-0.096331521	NaN
72.5	-0.076743847	-0.07688059	-0.076781461	NaN
72.55	-0.057231747	-0.057368715	-0.057268129	NaN
72.6	-0.037796966	-0.037934217	-0.037832102	NaN
72.65	-0.018477414	-0.018615005	-0.018511294	NaN
72.7	0.00069207817	0.00055409832	0.00065946401	NaN
72.75	0.019680087	0.019541675	0.019648746	NaN
72.8	0.038458834	0.038319951	0.038428771	NaN
72.85	0.057004325	0.056864943	0.056975541	NaN
72.9	0.07529641	0.075156505	0.075268902	NaN
72.95	0.093318749	0.093178306	0.093292509	NaN
73	0.11105871	0.11091772	0.11103372	NaN
73.05	0.12850718	0.12836565	0.12848344	NaN
73.1	0.14565838	0.1455163	0.14563586	NaN
73.15	0.16250954	0.16236694	0.16248822	NaN
73.2	0.17906064	0.17891752	0.17904048	NaN
73.25	0.19531405	0.19517045	0.19529502	NaN
73.3	0.21127425	0.21113019	0.21125632	NaN
73.35	0.22694745	0.22680297	0.22693056	NaN
73.4	0.24234129	0.24219641	0.2423254	NaN
73.45	0.25746453	0.25731929	0.25744958	NaN
73.5	0.27232675	0.27218121	0.27231269	NaN
73.55	0.28693813	0.28679231	0.28692489	NaN
73.6	0.30130916	0.30116312	0.30129668	NaN
73.65	0.31545047	0.31530426	0.31543869	NaN
73.7	0.32937267	0.32922632	0.32936151	NaN
73.75	0.34308615	0.34293971	0.34307554	NaN
73.8	0.356601	0.35645453	0.35659087	NaN
73.85	0.36992695	0.36978048	0.3699172	NaN
73.9	0.38307322	0.3829268	0.38306378	NaN
73.95	0.39604855	0.39590223	0.39603933	NaN
74	0.40886116	0.40871498	0.40885208	NaN
74.05	0.42151872	0.42137273	0.42150969	NaN
74.1	0.43402839	0.43388263	0.43401931	NaN
74.15	0.4463968	0.44625131	0.44638758	NaN
74.2	0.45863012	0.45848495	0.45862068	NaN
74.25	0.47073409	0.47058928	0.47072431	NaN
74.3	0.48271402	0.48256961	0.48270382	NaN
74.35	0.49457488	0.49443091	0.49456416	NaN
74.4	0.50632134	0.50617785	0.50630999	NaN
74.45	0.51795777	0.5178148	0.5179457	NaN
74.5	0.52948834	0.52934594	0.52947545	NaN
74.55	0.54091703	0.54077522	0.5409032	NaN
74.6	0.55224764	0.55210647	0.55223278	NaN
74.65	0.56348388	0.56334339	0.56346789	NaN
74.7	0.57462935	0.57448957	0.57461211	NaN
74.75	0.58568755	0.58554853	0.58566897	NaN
74.8	0.59666195	0.59652371	0.59664191	NaN
74.85	0.60755594	0.60741852	0.60753434	NaN
74.9	0.61837285	0.61823629	0.61834958	NaN
74.95	0.62911597	0.6289803	0.62909092	NaN
75	0.6397885	0.63965376	0.63976156	NaN
75.05	0.65039359	0.6502598	0.65036465	NaN
75.1	0.66093426	0.66080146	0.66090322	NaN
75.15	0.67141343	0.67128165	0.67138017	NaN
75.2	0.68183387	0.68170313	0.68179827	NaN
75.25	0.69219817	0.69206849	0.69216013	NaN
75.3	0.70250872	0.70238013	0.70246811	NaN
75.35	0.71276767	0.71264019	0.71272438	NaN
75.4	0.72297689	0.72285053	0.7229308	NaN
75.45	0.73313794	0.73301271	0.73308893	NaN
75.5	0.74325202	0.74312793	0.74319997	NaN
75.55	0.75331995	0.75319699	0.75326473	NaN
75.6	0.7633421	0.76322028	0.76328358	NaN
75.65	0.77331837	0.77319768	0.77325643	NaN
75.7	0.78324816	0.78312858	0.78318265	NaN
75.75	0.79313027	0.7930118	0.79306107	NaN
75.8	0.80296295	0.80284555	0.80288991	NaN
75.85	0.81274378	0.81262741	0.81266675	NaN
75.9	0.82246965	0.82235428	0.82238849	NaN
75.95	0.83213674	0.83202231	0.8320513	NaN
76	0.84174047	0.84162693	0.84165059	NaN
76.05	0.85127546	0.85116273	0.85118097	NaN
76.1	0.86073546	0.86062347	0.8606362	NaN
76.15	0.87011339	0.87000205	0.87000917	NaN
76.2	0.87940122	0.87929042	0.87929187	NaN
76.25	0.88858999	0.88847962	0.88847531	NaN
76.3	0.89766976	0.89755971	0.89754957	NaN
76.35	0.90662959	0.90651971	0.90650368	NaN
76.4	0.91545751	0.91534764	0.91532566	NaN
76.45	0.92414048	0.92403045	0.92400247	NaN
76.5	0.93266439	0.93255403	0.93251999	NaN
76.55	0.94101403	0.94090314	0.94086301	NaN
76.6	0.94917312	0.94906148	0.94901522	NaN
76.65	0.95712422	0.95701161	0.95695919	NaN
76.7	0.96484883	0.964735	0.9646764	NaN
76.75	0.97232731	0.97221199	0.9721472	NaN
76.8	0.97953895	0.97942187	0.97935087	NaN
76.85	0.98646196	0.98634281	0.98626562	NaN
76.9	0.99307352	0.992952	0.99286861	NaN
76.95	0.99934981	0.99922557	0.999136	NaN
77	1.005266	1.0051387	1.005043	NaN
77.05	1.0107965	1.0106658	1.010564	NaN
77.1	1.0159148	1.0157803	1.0156723	NaN
77.15	1.0205937	1.0204549	1.0203409	NaN
77.2	1.0248052	1.0246618	1.0245418	NaN
77.25	1.0285209	1.0283725	1.0282466	NaN
77.3	1.0317121	1.0315582	1.0314263	NaN
77.35	1.0343495	1.0341896	1.034052	NaN
77.4	1.0364038	1.0362376	1.0360942	NaN
77.45	1.0378458	1.0376727	1.0375236	NaN
77.5	1.0386463	1.0384658	1.0383112	NaN
77.55	1.0387765	1.0385883	1.0384282	NaN
77.6	1.0382082	1.0380117	1.0378462	NaN
77.65	1.036914	1.0367087	1.0365379	NaN
77.7	1.0348672	1.0346527	1.0344767	NaN
77.75	1.0320424	1.0318182	1.0316372	NaN
77.8	1.0284157	1.0281813	1.0279954	NaN
77.85	1.0239646	1.0237197	1.0235289	NaN
77.9	1.0186687	1.0184128	1.0182172	NaN
77.95	1.0125094	1.0122421	1.0120419	NaN
78	1.0054707	1.0051916	1.0049869	NaN
78.05	0.9975389	0.99724763	0.9970386	NaN
78.1	0.98870324	0.98839954	0.98818624	NaN
78.15	0.97895592	0.97863949	0.97842204	NaN
78.2	0.96829231	0.96796292	0.96774143	NaN
78.25	0.95671121	0.95636868	0.95614326	NaN
78.3	0.94421498	0.94385916	0.94362992	NaN
78.35	0.93080974	0.93044053	0.93020757	NaN
78.4	0.91650545	0.9161228	0.91588623	NaN
78.45	0.90131604	0.90091999	0.9006799	NaN
78.5	0.88525952	0.88485013	0.88460662	NaN
78.55	0.86835798	0.86793539	0.86768855	NaN
78.6	0.85063761	0.85020202	0.84995192	NaN
78.65	0.83212866	0.83168033	0.83142706	NaN
78.7	0.81286539	0.81240464	0.81214828	NaN
78.75	0.79288593	0.79241315	0.79215376	NaN
78.8	0.77223212	0.77174776	0.7714854	NaN
78.85	0.75094931	0.75045388	0.75018861	NaN
78.9	0.7290861	0.72858017	0.72831205	NaN
78.95	0.70669407	0.70617825	0.70590732	NaN
79	0.68382739	0.68330236	0.68302865	NaN
79.05	0.66054249	0.66000896	0.65973251	NaN
79.1	0.63689764	0.63635637	0.6360772	NaN
79.15	0.61295249	0.61240425	0.61212239	NaN
79.2	0.5887676	0.58821321	0.58792867	NaN
79.25	0.56440397	0.56384427	0.56355706	NaN
79.3	0.53992254	0.53935837	0.53906848	NaN
79.35	0.51538365	0.51481586	0.51452329	NaN
79.4	0.4908466	0.49027603	0.48998077	NaN
79.45	0.46636908	0.46579656	0.46549858	NaN
79.5	0.44200674	0.4414331	0.44113237	NaN
79.55	0.41781275	0.41723876	0.41693526	NaN
79.6	0.39383734	0.39326375	0.39295743	NaN
79.65	0.37012745	0.36955497	0.36924578	NaN
79.7	0.34672639	0.34615568	0.34584356	NaN
79.75	0.32367354	0.32310522	0.3227901	NaN
79.8	0.30100416	0.30043878	0.30012058	NaN
79.85	0.27874918	0.27818723	0.27786588	NaN
79.9	0.25693512	0.25637701	0.25605243	NaN
79.95	0.23558401	0.23503011	0.2347022	NaN
80	0.21471343	0.21416404	0.21383269	NaN
80.05	0.19433657	0.1937919	0.19345702	NaN
80.1	0.17446236	0.17392258	0.17358404	NaN
80.15	0.15509564	0.15456085	0.15421853	NaN
80.2	0.13623743	0.13570766	0.13536144	NaN
80.25	0.11788515	0.11736038	0.11701013	NaN
80.3	0.10003299	0.099513144	0.099158729	NaN
80.35	0.082672183	0.082157149	0.081798434	NaN
80.4	0.065791444	0.065281055	0.064917902	NaN
80.45	0.049377295	0.048871354	0.048503626	NaN
80.5	0.033414477	0.032912758	0.032540316	NaN
80.55	0.017886333	0.017388586	0.017011294	NaN
80.6	0.0027751896	0.0022811475	0.0018988727	NaN
80.65	-0.011937273	-0.012427887	-0.012815275	NaN
80.7	-0.026269675	-0.026757141	-0.027149767	NaN
80.75	-0.040240606	-0.040725205	-0.041123187	NaN
80.8	-0.053868337	-0.054350341	-0.054753792	NaN
80.85	-0.067170548	-0.067650219	-0.068059242	NaN
80.9	-0.080164102	-0.080641687	-0.081056376	NaN
80.95	-0.092864851	-0.093340577	-0.093761017	NaN
81	-0.10528748	-0.10576155	-0.10618781	NaN
81.05	-0.11744537	-0.11791797	-0.11835012	NaN
81.1	-0.12935055	-0.12982182	-0.13025992	NaN
81.15	-0.14101359	-0.14148367	-0.14192774	NaN
81.2	-0.15244363	-0.15291261	-0.15336269	NaN
81.25	-0.16364836	-0.16411631	-0.16457241	NaN
81.3	-0.17463405	-0.17510101	-0.17556313	NaN
81.35	-0.18540561	-0.1858716	-0.18633973	NaN
81.4	-0.19596668	-0.19643168	-0.1969058	NaN
81.45	-0.2063197	-0.20678368	-0.20726374	NaN
81.5	-0.216466	-0.21692889	-0.21741486	NaN
81.55	-0.22640592	-0.22686766	-0.22735947	NaN
81.6	-0.23613897	-0.23659944	-0.23709702	NaN
81.65	-0.24566385	-0.24612295	-0.24662622	NaN
81.7	-0.25497868	-0.25543627	-0.25594514	NaN
81.75	-0.26408104	-0.26453698	-0.26505135	NaN
81.8	-0.2729681	-0.27342225	-0.27394201	NaN
81.85	-0.28163678	-0.28208898	-0.28261401	NaN
81.9	-0.29008379	-0.29053387	-0.29106405	NaN
81.95	-0.29830576	-0.29875357	-0.29928876	NaN
82	-0.30629934	-0.3067447	-0.30728477	NaN
82.05	-0.31406125	-0.31450399	-0.3150488	NaN
82.1	-0.32158839	-0.32202835	-0.32257774	NaN
82.15	-0.32887787	-0.3293149	-0.32986873	NaN
82.2	-0.33592709	-0.33636104	-0.33691914	NaN
82.25	-0.3427338	-0.34316451	-0.34372674	NaN
82.3	-0.34929611	-0.34972344	-0.35028964	NaN
82.35	-0.35561252	-0.35603634	-0.35660635	NaN
82.4	-0.36168199	-0.36210218	-0.36267583	NaN
82.45	-0.3675039	-0.36792036	-0.36849749	NaN
82.5	-0.37307812	-0.37349074	-0.37407119	NaN
82.55	-0.37840497	-0.37881365	-0.37939727	NaN
82.6	-0.38348525	-0.38388992	-0.38447654	NaN
82.65	-0.38832021	-0.3887208	-0.38931027	NaN
82.7	-0.39291157	-0.39330802	-0.39390018	NaN
82.75	-0.3972615	-0.39765377	-0.39824847	NaN
82.8	-0.40137259	-0.40176064	-0.40235774	NaN
82.85	-0.40524787	-0.40563168	-0.40623102	NaN
82.9	-0.40889075	-0.4092703	-0.40987175	NaN
82.95	-0.41230501	-0.41268031	-0.41328372	NaN
83	-0.4154948	-0.41586586	-0.4164711	NaN
83.05	-0.4184646	-0.41883143	-0.41943838	NaN
83.1	-0.4212192	-0.42158184	-0.42219035	NaN
83.15	-0.42376368	-0.42412215	-0.42473212	NaN
83.2	-0.42610335	-0.42645771	-0.42706902	NaN
83.25	-0.4282438	-0.42859411	-0.42920663	NaN
83.3	-0.4301908	-0.43053711	-0.43115075	NaN
83.35	-0.43195033	-0.43229272	-0.43290737	NaN
83.4	-0.43352852	-0.43386707	-0.43448264	NaN
83.45	-0.43493166	-0.43526645	-0.43588284	NaN
83.5	-0.43616615	-0.43649727	-0.4371144	NaN
83.55	-0.43723849	-0.43756604	-0.43818383	NaN
83.6	-0.43815529	-0.43847937	-0.43909773	NaN
83.65	-0.43892319	-0.43924391	-0.43986278	NaN
83.7	-0.4395489	-0.43986637	-0.44048568	NaN
83.75	-0.44003914	-0.44035348	-0.44097317	NaN
83.8	-0.44040066	-0.44071199	-0.441332	NaN
83.85	-0.44064021	-0.44094866	-0.44156894	NaN
83.9	-0.44076452	-0.44107021	-0.44169071	NaN
83.95	-0.44078028	-0.44108335	-0.44170404	NaN
84	-0.44069418	-0.44099475	-0.44161559	NaN
84.05	-0.44051282	-0.44081104	-0.44143199	NaN
84.1	-0.44024277	-0.44053877	-0.4411598	NaN
84.15	-0.43989051	-0.44018442	-0.44080553	NaN
84.2	-0.43946245	-0.43975443	-0.44037558	NaN
84.25	-0.43896493	-0.43925511	-0.4398763	NaN
84.3	-0.43840418	-0.43869271	-0.43931392	NaN
84.35	-0.43778634	-0.43807337	-0.43869461	NaN
84.4	-0.43711747	-0.43740314	-0.43802439	NaN
84.45	-0.43640348	-0.43668793	-0.43730921	NaN
84.5	-0.4356502	-0.43593359	-0.43655489	NaN
84.55	-0.43486334	-0.43514581	-0.43576715	NaN
84.6	-0.43404848	-0.43433018	-0.43495158	NaN
84.65	-0.4332111	-0.43349217	-0.43411364	NaN
84.7	-0.43235653	-0.43263712	-0.43325869	NaN
84.75	-0.43149	-0.43177025	-0.43239194	NaN
84.8	-0.4306166	-0.43089666	-0.43151849	NaN
84.85	-0.42974129	-0.43002131	-0.43064331	NaN
84.9	-0.42886891	-0.42914903	-0.42977123	NaN
84.95	-0.42800415	-0.42828451	-0.42890696	NaN
85	-0.4271516	-0.42743235	-0.42805508	NaN
85.05	-0.42631569	-0.42659697	-0.42722002	NaN
85.1	-0.42550074	-0.42578269	-0.42640609	NaN
85.15	-0.42471093	-0.42499368	-0.42561749	NaN
85.2	-0.4239503	-0.424234	-0.42485825	NaN
85.25	-0.42322278	-0.42350755	-0.42413229	NaN
85.3	-0.42253214	-0.42281813	-0.42344341	NaN
85.35	-0.42188205	-0.42216939	-0.42279525	NaN
85.4	-0.42127604	-0.42156485	-0.42219134	NaN
85.45	-0.42071749	-0.42100792	-0.42163509	NaN
85.5	-0.4202097	-0.42050185	-0.42112976	NaN
85.55	-0.41975578	-0.4200498	-0.42067849	NaN
85.6	-0.41935877	-0.41965478	-0.42028429	NaN
85.65	-0.41902156	-0.41931966	-0.41995005	NaN
85.7	-0.41874689	-0.41904722	-0.41967853	NaN
85.75	-0.41853742	-0.41884009	-0.41947237	NaN
85.8	-0.41839566	-0.41870078	-0.41933409	NaN
85.85	-0.418324	-0.41863168	-0.41926605	NaN
85.9	-0.4183247	-0.41863506	-0.41927054	NaN
85.95	-0.41839993	-0.41871306	-0.4193497	NaN
86	-0.4185517	-0.41886771	-0.41950554	NaN
86.05	-0.41878191	-0.41910091	-0.41973996	NaN
86.1	-0.41909236	-0.41941444	-0.42005476	NaN
86.15	-0.41948471	-0.41980996	-0.42045158	NaN
86.2	-0.41996051	-0.42028902	-0.42093197	NaN
86.25	-0.42052118	-0.42085304	-0.42149735	NaN
86.3	-0.42116805	-0.42150334	-0.42214903	NaN
86.35	-0.4219023	-0.42224111	-0.4228882	NaN
86.4	-0.42272501	-0.42306741	-0.42371593	NaN
86.45	-0.42363715	-0.42398322	-0.42463318	NaN
86.5	-0.42463957	-0.42498938	-0.42564079	NaN
86.55	-0.425733	-0.42608661	-0.42673947	NaN
86.6	-0.42691806	-0.42727553	-0.42792986	NaN
86.65	-0.42819526	-0.42855665	-0.42921243	NaN
86.7	-0.42956499	-0.42993035	-0.43058759	NaN
86.75	-0.43102753	-0.43139692	-0.4320556	NaN
86.8	-0.43258306	-0.43295652	-0.43361662	NaN
86.85	-0.43423163	-0.4346092	-0.43527071	NaN
86.9	-0.43597319	-0.43635491	-0.4370178	NaN
86.95	-0.43780759	-0.43819349	-0.43885773	NaN
87	-0.43973456	-0.44012467	-0.44079022	NaN
87.05	-0.44175372	-0.44214806	-0.44281488	NaN
87.1	-0.44386458	-0.44426318	-0.44493123	NaN
87.15	-0.44606658	-0.44646943	-0.44713867	NaN
87.2	-0.44835901	-0.44876613	-0.44943649	NaN
87.25	-0.45074108	-0.45115248	-0.45182389	NaN
87.3	-0.4532119	-0.45362758	-0.45429998	NaN
87.35	-0.45577047	-0.45619042	-0.45686374	NaN
87.4	-0.4584157	-0.45883991	-0.45951407	NaN
87.45	-0.46114641	-0.46157486	-0.46224978	NaN
87.5	-0.4639613	-0.46439398	-0.46506957	NaN
87.55	-0.46685901	-0.46729589	-0.46797205	NaN
87.6	-0.46983806	-0.47027912	-0.47095574	NaN
87.65	-0.47289691	-0.4733421	-0.47401909	NaN
87.7	-0.47603391	-0.47648319	-0.47716045	NaN
87.75	-0.47924733	-0.47970067	-0.48037807	NaN
87.8	-0.48253538	-0.48299273	-0.48367015	NaN
87.85	-0.48589617	-0.48635747	-0.48703479	NaN
87.9	-0.48932775	-0.48979295	-0.49047004	NaN
87.95	-0.49282808	-0.49329712	-0.49397385	NaN
88	-0.49639508	-0.49686789	-0.49754412	NaN
88.05	-0.50002659	-0.50050309	-0.50117868	NaN
88.1	-0.50372038	-0.5042005	-0.50487531	NaN
88.15	-0.50747417	-0.50795784	-0.50863172	NaN
88.2	-0.51128564	-0.51177278	-0.51244557	NaN
88.25	-0.5151524	-0.51564293	-0.51631448	NaN
88.3	-0.51907204	-0.51956586	-0.52023602	NaN
88.35	-0.52304209	-0.52353911	-0.52420772	NaN
88.4	-0.52706004	-0.52756017	-0.52822707	NaN
88.45	-0.53112337	-0.53162651	-0.53229153	NaN
88.5	-0.53522951	-0.53573557	-0.53639855	NaN
88.55	-0.5393759	-0.53988477	-0.54054554	NaN
88.6	-0.54355992	-0.5440715	-0.5447299	NaN
88.65	-0.54777898	-0.54829316	-0.54894902	NaN
88.7	-0.55203045	-0.55254712	-0.55320028	NaN
88.75	-0.55631172	-0.55683077	-0.55748107	NaN
88.8	-0.56062016	-0.56114149	-0.56178875	NaN
88.85	-0.56495318	-0.56547667	-0.56612074	NaN
88.9	-0.56930817	-0.56983372	-0.57047442	NaN
88.95	-0.57368255	-0.57421005	-0.57484723	NaN
89	-0.57807378	-0.5786031	-0.5792366	NaN
89.05	-0.58247932	-0.58301036	-0.58364003	NaN
89.1	-0.58689668	-0.58742933	-0.588055	NaN
89.15	-0.59132339	-0.59185754	-0.59247907	NaN
89.2	-0.59575704	-0.59629258	-0.59690982	NaN
89.25	-0.60019526	-0.60073209	-0.60134488	NaN
89.3	-0.60463572	-0.60517372	-0.60578194	NaN
89.35	-0.60907615	-0.60961523	-0.61021873	NaN
89.4	-0.61351435	-0.6140544	-0.61465305	NaN
89.45	-0.61794816	-0.61848908	-0.61908276	NaN
89.5	-0.6223755	-0.6229172	-0.62350577	NaN
89.55	-0.62679435	-0.62733673	-0.62792009	NaN
89.6	-0.63120277	-0.63174574	-0.63232377	NaN
89.65	-0.63559888	-0.63614235	-0.63671495	NaN
89.7	-0.6399809	-0.64052479	-0.64109184	NaN
89.75	-0.64434709	-0.64489132	-0.64545273	NaN
89.8	-0.64869583	-0.64924031	-0.649796	NaN
89.85	-0.65302556	-0.65357022	-0.6541201	NaN
89.9	-0.6573348	-0.65787958	-0.65842356	NaN
89.95	-0.66162217	-0.66216699	-0.662705	NaN
90	-0.66588634	-0.66643115	-0.66696313	NaN
90.05	-0.67012612	-0.67067085	-0.67119674	NaN
90.1	-0.67434034	-0.67488494	-0.67540468	NaN
90.15	-0.67852796	-0.67907238	-0.67958592	NaN
90.2	-0.682688	-0.6832322	-0.68373948	NaN
90.25	-0.68681956	-0.6873635	-0.68786449	NaN
90.3	-0.69092184	-0.69146547	-0.69196014	NaN
90.35	-0.69499408	-0.69553738	-0.69602569	NaN
90.4	-0.69903564	-0.69957856	-0.7000605	NaN
90.45	-0.70304591	-0.70358844	-0.70406398	NaN
90.5	-0.70702437	-0.70756648	-0.70803561	NaN
90.55	-0.71097056	-0.71151224	-0.71197495	NaN
90.6	-0.7148841	-0.71542533	-0.71588161	NaN
90.65	-0.71876465	-0.71930541	-0.71975526	NaN
90.7	-0.72261192	-0.72315221	-0.72359562	NaN
90.75	-0.72642568	-0.72696549	-0.72740247	NaN
90.8	-0.73020575	-0.73074508	-0.73117564	NaN
90.85	-0.73395199	-0.73449083	-0.73491497	NaN
90.9	-0.73766428	-0.73820264	-0.73862038	NaN
90.95	-0.74134256	-0.74188043	-0.74229178	NaN
91	-0.74498678	-0.74552417	-0.74592914	NaN
91.05	-0.7485969	-0.74913382	-0.74953243	NaN
91.1	-0.75217293	-0.75270937	-0.75310165	NaN
91.15	-0.75571486	-0.75625083	-0.75663678	NaN
91.2	-0.7592227	-0.75975821	-0.76013785	NaN
91.25	-0.76269646	-0.76323152	-0.76360487	NaN
91.3	-0.76613614	-0.76667075	-0.76703783	NaN
91.35	-0.76954175	-0.77007591	-0.77043674	NaN
91.4	-0.77291326	-0.77344698	-0.77380158	NaN
91.45	-0.77625064	-0.77678393	-0.7771323	NaN
91.5	-0.77955383	-0.78008668	-0.78042885	NaN
91.55	-0.78282274	-0.78335516	-0.78369113	NaN
91.6	-0.78605726	-0.78658925	-0.78691903	NaN
91.65	-0.78925724	-0.78978879	-0.79011239	NaN
91.7	-0.79242248	-0.79295357	-0.79327101	NaN
91.75	-0.79555274	-0.79608338	-0.79639465	NaN
91.8	-0.79864774	-0.79917791	-0.79948302	NaN
91.85	-0.80170715	-0.80223683	-0.80253579	NaN
91.9	-0.80473058	-0.80525976	-0.80555255	NaN
91.95	-0.80771761	-0.80824626	-0.80853288	NaN
92	-0.81066772	-0.81119581	-0.81147626	NaN
92.05	-0.81358037	-0.81410788	-0.81438213	NaN
92.1	-0.81645494	-0.81698183	-0.81724988	NaN
92.15	-0.81929075	-0.81981699	-0.82007882	NaN
92.2	-0.82208708	-0.82261262	-0.82286821	NaN
92.25	-0.82484311	-0.82536791	-0.82561724	NaN
92.3	-0.82755799	-0.82808199	-0.82832504	NaN
92.35	-0.83023078	-0.83075394	-0.83099067	NaN
92.4	-0.83286051	-0.83338275	-0.83361315	NaN
92.45	-0.83544611	-0.83596739	-0.8361914	NaN
92.5	-0.83798647	-0.83850671	-0.83872432	NaN
92.55	-0.84048043	-0.84099956	-0.84121073	NaN
92.6	-0.84292675	-0.8434447	-0.84364938	NaN
92.65	-0.84532413	-0.84584082	-0.84603898	NaN
92.7	-0.84767125	-0.8481866	-0.84837819	NaN
92.75	-0.84996669	-0.85048061	-0.8506656	NaN
92.8	-0.85220902	-0.85272142	-0.85289975	NaN
92.85	-0.85439673	-0.85490753	-0.85507916	NaN
92.9	-0.85652829	-0.85703738	-0.85720227	NaN
92.95	-0.8586021	-0.85910938	-0.85926749	NaN
93	-0.86061654	-0.86112192	-0.86127319	NaN
93.05	-0.86256995	-0.86307332	-0.8632177	NaN
93.1	-0.86446063	-0.86496189	-0.86509934	NaN
93.15	-0.86628685	-0.86678589	-0.86691636	NaN
93.2	-0.86804686	-0.86854356	-0.868667	NaN
93.25	-0.86973886	-0.87023311	-0.87034949	NaN
93.3	-0.87136106	-0.87185276	-0.87196201	NaN
93.35	-0.87291163	-0.87340066	-0.87350276	NaN
93.4	-0.87438874	-0.87487498	-0.87496987	NaN
93.45	-0.87579054	-0.87627387	-0.87636152	NaN
93.5	-0.87711517	-0.87759547	-0.87767584	NaN
93.55	-0.87836075	-0.87883792	-0.87891096	NaN
93.6	-0.87952544	-0.87999935	-0.88006503	NaN
93.65	-0.88060735	-0.88107789	-0.88113618	NaN
93.7	-0.88160463	-0.88207167	-0.88212254	NaN
93.75	-0.88251542	-0.88297886	-0.88302227	NaN
93.8	-0.88333787	-0.88379759	-0.88383351	NaN
93.85	-0.88407015	-0.88452602	-0.88455444	NaN
93.9	-0.88471043	-0.88516235	-0.88518324	NaN
93.95	-0.8852569	-0.88570476	-0.8857181	NaN
94	-0.88570778	-0.88615147	-0.88615723	NaN
94.05	-0.8860613	-0.88650071	-0.88649889	NaN
94.1	-0.88631571	-0.88675074	-0.88674133	NaN
94.15	-0.88646931	-0.88689984	-0.88688283	NaN
94.2	-0.8865204	-0.88694634	-0.88692172	NaN
94.25	-0.88646732	-0.88688856	-0.88685633	NaN
94.3	-0.88630844	-0.88672489	-0.88668504	NaN
94.35	-0.88604215	-0.88645372	-0.88640626	NaN
94.4	-0.8856669	-0.88607349	-0.88601842	NaN
94.45	-0.88518116	-0.88558268	-0.88552001	NaN
94.5	-0.88458343	-0.8849798	-0.88490954	NaN
94.55	-0.88387226	-0.88426339	-0.88418557	NaN
94.6	-0.88304624	-0.88343205	-0.88334667	NaN
94.65	-0.882104	-0.88248441	-0.88239149	NaN
94.7	-0.88104419	-0.88141914	-0.8813187	NaN
94.75	-0.87986555	-0.88023495	-0.88012702	NaN
94.8	-0.87856681	-0.87893061	-0.87881521	NaN
94.85	-0.8771468	-0.87750491	-0.87738208	NaN
94.9	-0.87560435	-0.87595673	-0.87582649	NaN
94.95	-0.87393836	-0.87428495	-0.87414734	NaN
95	-0.8721478	-0.87248853	-0.87234359	NaN
95.05	-0.87023165	-0.87056648	-0.87041425	NaN
95.1	-0.86818897	-0.86851786	-0.86835837	NaN
95.15	-0.86601889	-0.86634178	-0.86617507	NaN
95.2	-0.86372055	-0.8640374	-0.86386352	NaN
95.25	-0.86129318	-0.86160396	-0.86142296	NaN
95.3	-0.85873608	-0.85904075	-0.85885267	NaN
95.35	-0.8560486	-0.85634712	-0.85615202	NaN
95.4	-0.85323014	-0.85352248	-0.85332041	NaN
95.45	-0.85028019	-0.85056634	-0.85035734	NaN
95.5	-0.8471983	-0.84747823	-0.84726237	NaN
95.55	-0.84398411	-0.8442578	-0.84403513	NaN
95.6	-0.84063731	-0.84090474	-0.84067533	NaN
95.65	-0.83715769	-0.83741885	-0.83718275	NaN
95.7	-0.83354511	-0.83379999	-0.83355727	NaN
95.75	-0.82979954	-0.83004812	-0.82979884	NaN
95.8	-0.825921	-0.82616329	-0.82590751	NaN
95.85	-0.82190963	-0.82214564	-0.82188343	NaN
95.9	-0.81776568	-0.81799539	-0.81772683	NaN
95.95	-0.81348946	-0.81371289	-0.81343805	NaN
96	-0.80908144	-0.80929859	-0.80901753	NaN
96.05	-0.80454214	-0.80475304	-0.80446584	NaN
96.1	-0.79987225	-0.8000769	-0.79978364	NaN
96.15	-0.79507254	-0.79527095	-0.79497172	NaN
96.2	-0.7901439	-0.79033611	-0.79003098	NaN
96.25	-0.78508738	-0.78527341	-0.78496247	NaN
96.3	-0.77990412	-0.780084	-0.77976733	NaN
96.35	-0.77459541	-0.77476917	-0.77444688	NaN
96.4	-0.76916269	-0.76933037	-0.76900253	NaN
96.45	-0.76360751	-0.76376914	-0.76343586	NaN
96.5	-0.75793157	-0.75808721	-0.75774858	NaN
96.55	-0.75213674	-0.75228642	-0.75194255	NaN
96.6	-0.74622499	-0.74636877	-0.74601977	NaN
96.65	-0.74019848	-0.74033641	-0.73998238	NaN
96.7	-0.73405949	-0.73419163	-0.73383268	NaN
96.75	-0.72781046	-0.72793688	-0.72757313	NaN
96.8	-0.72145397	-0.72157474	-0.7212063	NaN
96.85	-0.71499276	-0.71510794	-0.71473494	NaN
96.9	-0.70842971	-0.70853938	-0.70816194	NaN
96.95	-0.70176784	-0.70187207	-0.70149033	NaN
97	-0.6950103	-0.69510919	-0.69472327	NaN
97.05	-0.68816041	-0.68825403	-0.68786408	NaN
97.1	-0.68122158	-0.68131003	-0.68091618	NaN
97.15	-0.67419737	-0.67428075	-0.67388314	NaN
97.2	-0.66709147	-0.66716987	-0.66676866	NaN
97.25	-0.65990766	-0.65998119	-0.65957652	NaN
97.3	-0.65264984	-0.6527186	-0.65231063	NaN
97.35	-0.64532201	-0.64538612	-0.64497499	NaN
97.4	-0.63792826	-0.63798782	-0.6375737	NaN
97.45	-0.63047274	-0.63052788	-0.63011093	NaN
97.5	-0.6229597	-0.62301054	-0.62259092	NaN
97.55	-0.61539344	-0.6154401	-0.61501798	NaN
97.6	-0.6077783	-0.60782092	-0.60739645	NaN
97.65	-0.60011868	-0.60015737	-0.59973073	NaN
97.7	-0.59241897	-0.59245387	-0.59202524	NaN
97.75	-0.58468361	-0.58471486	-0.5842844	NaN
97.8	-0.57691704	-0.57694477	-0.57651265	NaN
97.85	-0.56912367	-0.56914804	-0.56871443	NaN
97.9	-0.56130793	-0.56132906	-0.56089413	NaN
97.95	-0.55347418	-0.55349222	-0.55305614	NaN
98	-0.54562676	-0.54564186	-0.5452048	NaN
98.05	-0.53776997	-0.53778226	-0.53734439	NaN
98.1	-0.52990801	-0.52991765	-0.52947914	NaN
98.15	-0.52204506	-0.52205219	-0.5216132	NaN
98.2	-0.51418518	-0.51418995	-0.51375064	NaN
98.25	-0.50633236	-0.50633491	-0.50589545	NaN
98.3	-0.49849049	-0.49849097	-0.4980515	NaN
98.35	-0.49066335	-0.4906619	-0.49022259	NaN
98.4	-0.48285461	-0.48285139	-0.48241239	NaN
98.45	-0.47506785	-0.475063	-0.47462445	NaN
98.5	-0.46730651	-0.46730016	-0.4668622	NaN
98.55	-0.45957389	-0.4595662	-0.45912897	NaN
98.6	-0.45187319	-0.45186429	-0.45142793	NaN
98.65	-0.44420748	-0.44419751	-0.44376215	NaN
98.7	-0.43657967	-0.43656878	-0.43613454	NaN
98.75	-0.42899258	-0.42898089	-0.4285479	NaN
98.8	-0.42144887	-0.42143652	-0.4210049	NaN
98.85	-0.41395108	-0.4139382	-0.41350805	NaN
98.9	-0.40650161	-0.40648833	-0.40605976	NaN
98.95	-0.39910275	-0.3990892	-0.39866231	NaN
99	-0.39175665	-0.39174295	-0.39131785	NaN
99.05	-0.38446534	-0.38445162	-0.38402839	NaN
99.1	-0.37723074	-0.37721712	-0.37679585	NaN
99.15	-0.37005465	-0.37004125	-0.36962202	NaN
99.2	-0.36293877	-0.36292571	-0.36250859	NaN
99.25	-0.35588468	-0.35587207	-0.35545714	NaN
99.3	-0.34889386	-0.34888181	-0.34846915	NaN
99.35	-0.34196771	-0.34195634	-0.34154599	NaN
99.4	-0.33510753	-0.33509694	-0.33468898	NaN
99.45	-0.32831453	-0.32830484	-0.32789931	NaN
99.5	-0.32158986	-0.32158116	-0.32117812	NaN
99.55	-0.31493458	-0.31492698	-0.31452647	NaN
99.6	-0.30834969	-0.3083433	-0.30794535	NaN
99.65	-0.30183613	-0.30183103	-0.3014357	NaN
99.7	-0.29539477	-0.29539107	-0.29499838	NaN
99.75	-0.28902644	-0.28902425	-0.28863423	NaN
99.8	-0.28273193	-0.28273133	-0.28234401	NaN
99.85	-0.27651198	-0.27651307	-0.27612847	NaN
99.9	-0.27036729	-0.27037017	-0.26998831	NaN
99.95	-0.26429854	-0.2643033	-0.2639242	NaN
100	-0.25830638	-0.2583131	-0.25793677	NaN

